Improvement of the cross-entropy method in high dimension for failure probability estimation through a one-dimensional projection without gradient estimation

Rare event probability estimation is an important topic in reliability analysis. Stochastic methods, such as importance sampling, have been developed to estimate such probabilities but they often fail in high dimension. In this paper, we propose a new cross-entropy-based importance sampling algorithm to improve rare event probability estimation in high dimension. We focus on the cross-entropy method with Gaussian auxiliary distributions and we suggest to update the Gaussian covariance matrix only in a one-dimensional subspace. For that purpose, the main idea is to consider the projection in the one-dimensional subspace spanned by the sample mean vector, which gives an influential direction for the variance estimation. This approach does not require any additional simulation budget compared to the basic cross-entropy algorithm and we show on different numerical test cases that it greatly improves its performance in high dimension.

==> data/Ech_Parabol_100D_CE0.txt <==
1.624345363663241670e+00 -6.117564136500753813e-01 
 -4.471285647859982171e-01 1.224507704805498864e+00 
 -4.008781917889266411e-01 8.240056184504076509e-01 
 2.065783320218834263e+00 -1.471156925832624918e+00 
 -1.306534072844018457e+00 7.638048015959200687e-02 
 -1.719394474619523105e+00 5.712099608209207646e-02 
 -1.072964278711644903e+00 4.951586112003165674e-01 
 -7.907999537751677632e-01 1.223722211960109219e+00 
 8.143431291489253709e-01 7.804699297583743700e-01 
 -4.466992034771199993e-01 2.043773949211629692e-01 
 -1.532361617670916776e-01 -2.432508512647113097e+00 
 -1.334886693660606860e-01 1.986565110942400070e+00 
 -5.390325800200370665e-01 6.440999879429353259e-01 
 1.081092993021092186e+00 1.724391719951887003e+00 
 1.891987518250985434e-01 1.223936008916897356e+00 
 1.301224837729161310e+00 -3.123921151914365035e-01 
 2.910045423703911394e-01 1.074899748545103284e+00 
 -1.289130039474920553e+00 1.097829461123511485e-01 
 -1.307971343663687058e+00 1.472396306728568582e+00 
 9.336296282088858423e-01 -1.763774715751290412e+00 
 4.895166181417870965e-01 2.387958575229505997e-01 
 4.825979515241575202e-01 -1.105432353227728814e+00 
 -1.058132694766112381e-01 4.086538652840478875e-02 
 -7.033950585259873822e-01 -9.245095945483304822e-01 
 -2.754810829647253434e-01 1.139053295500416452e+00 
 1.083951978199710675e+00 -1.309541134517357500e-02 
 2.560523861305204485e-01 -7.152321407714558044e-01 
 -4.535031189136779495e-01 -8.209053714367824384e-01 
 -3.421080009260943355e-02 -2.814993205506844953e-01 
 -2.098043769871815734e-01 5.161168844666462752e-01 
 -7.710695686740627608e-02 2.078252673129941941e-01 
 -1.321513378351498957e+00 5.999020417751051992e-01 
 -6.637520050841477781e-01 4.797369191758814599e-01 
 -4.005073642238546339e-01 -2.878781272842831918e-01 
 -1.644618809560858042e+00 -7.966624163339061093e-01 
 2.306405026627654786e-01 -8.545809115340134987e-01 
 -9.881883613583930526e-02 -2.701489675644788702e-01 
 6.137185065396277839e-01 -8.225289528445511866e-02 
 2.874335676098010994e-01 -7.621848279623884004e-01 
 2.981122823695971369e-01 -1.326365703714724731e-01 
 -1.403709948716722888e-01 1.416416728308121098e-01 
 -2.137312179185718808e+00 -2.154916172326445611e+00 
 7.590642983480841988e-01 -2.312601967419694926e+00 
 -1.033309638880713033e+00 -1.870947212272063565e-01 
 -6.981276560292652977e-01 8.335066258955489138e-01 
 -5.513582922609419068e-01 -6.041884179609178229e-01 
 9.935681880160740498e-01 -4.286421105506574986e-02 
 1.274643564400736562e+00 -2.519779111401743155e-01 
 -7.131990756261361586e-01 1.394096679161341557e-01 
 1.350745525800580160e-01 9.686219924223068434e-01 
 -9.247552836219403716e-01 1.128889895412677813e+00 
 2.730845310926886871e+00 -1.374646575284902861e+00 
 -1.666687579321640966e-01 -1.658582874344301628e+00 
 -8.518659417366067910e-01 1.728581786573491819e+00 
 4.827899829113282415e-01 6.660297135522744716e-01 
 8.843229074314836735e-01 4.911772834766852114e-01 
 1.709700855828029775e+00 -1.555525786648019659e+00 
 4.223756539498981222e-01 -8.993054819073936779e-01 
 9.112930517316280010e-01 -5.086174874854467731e-01 
 5.892248550222677350e-01 -1.535370661901396927e+00 
 -2.851069542601939677e+00 8.231234224707913993e-01 
 3.523466080781634813e-01 4.502640572939625718e-02 
 -1.045963477395363661e+00 5.973115396931633070e-01 
 7.353454456382362281e-01 -2.813525028480248769e-01 
 2.045616024165348712e+00 1.476999578568287952e-01 
 -1.557976468124731007e-01 2.378788923161697877e+00 
 -1.026358076372550832e+00 -2.395052710631323800e-01 
 3.652280823483597394e-02 1.046271820693113197e+00 
 5.783687026050750024e-01 3.879468421339409279e-01 
 -8.226029406461407012e-01 1.530100166350900348e-01 
 9.200785993027285059e-01 1.809921046210771420e-02 
 2.231048835781866413e-01 -1.074029092393470108e+00 
 -1.053244815947468993e+00 2.730509872315546871e-01 
 1.106356397072709941e+00 1.185026122467304877e+00 
 4.929476763327376998e-02 -1.265465372768419972e+00 
 -4.065009863091210152e-01 -4.025366561290705247e-01 
 9.881514446061472057e-02 1.033460084424266290e+00 
 4.110331169115074013e-01 -4.601373055041978466e-01 
 9.082720609207942664e-01 1.565256389016542182e-01 
 -3.133810874749474729e-01 -1.449765363090113335e-01 
 -2.219256185512108903e+00 -1.233987187387493911e+00 
 3.365344742138593470e-01 1.064339254029561088e+00 
 6.480281757491392902e-01 8.221835710351167031e-03 
 -6.147276770166447690e-01 6.438125250581169245e-01 
 -1.704651062221896440e+00 -8.085657428652738565e-02 
 -1.848903948327290436e+00 2.515245382428376031e-01 
 4.485507018511152716e-02 3.632509014396881897e-01 
 -2.439393030990006372e-01 5.198053784524700460e-02 
 -1.181628233345743517e+00 -7.610511592984467444e-02 
 -2.984928449473817080e-01 1.186610525911574454e+00 
 6.340254202561290686e-01 7.130013293932251361e-01 
 9.780033835308241663e-01 -1.511091278950039973e-01 
 1.311729332104836498e-01 -7.428041893076494651e-01 
 -5.874208995357257379e-01 1.107213494561380074e+00 
 2.121308958604684394e-02 1.722683065981916173e-01 
 1.368228682372009786e+00 -5.998036468041414437e-01 
 -8.128906429159997726e-01 1.984394819072826666e-01 
 1.379704333183419562e+00 1.386552745027270217e-01 
 7.347920476640129595e-01 -7.115244560850159106e-01 
 2.182601490077268058e-01 -8.654461329906262268e-01 
 -1.224739064923140441e-01 2.281698187881314455e-01 
 -1.461055877716411766e+00 1.474778601742791961e+00 
 -4.748645721130552166e-01 9.242388076546482756e-01 
 1.440754691409493748e-01 1.505971396802813445e+00 
 -1.370787529259786641e+00 9.686442335967913042e-01 
 -6.253378207898078189e-01 -2.864633953379703613e+00 
 -4.026298394285876547e-01 2.183140752407138063e-01 
 -3.522043355828523570e-01 1.657213224709739863e-01 
 1.156169063951780318e+00 -6.767633019928606108e-01 
 2.450770404271457870e-01 -3.547377369614888587e-01 
 1.351321107607982297e+00 -3.483504691706253986e-01 
 -1.397654299382479426e+00 1.863317186547487125e+00 
 1.495432961466640176e+00 -1.068572801749419487e-01 
 5.473776309229563819e-02 2.091362768268178574e+00 
 7.021543167024085763e-01 -6.908066841308315720e-01 
 7.542391459946199417e-01 1.232393004682509341e+00 
 -1.232636329312055024e+00 6.901395276901295395e-01 
 -1.119198108546741066e+00 7.492117032690384093e-01 
 -9.897626411363651122e-02 -4.246647289155424665e-01 
 5.591866313712573477e-01 -5.173451261750697805e-01 
 2.410516095351523946e-01 1.112254845392560698e+00 
 -1.085115555338759918e+00 -5.070231358305714586e-01 
 1.146611158912973633e-01 -6.260704643892671672e-01 
 -1.280851592974107112e-01 -7.747449615888787333e-01 
 -3.460969475425233477e-01 -2.839457729840431988e+00 
 -1.843650550026681545e+00 8.656333325023297665e-01 
 -9.548825564904503960e-01 -2.586737079182796495e-01 
 -3.928157940382239754e-01 -2.119414720498296878e-01 
 -1.127933048148003659e+00 -1.410917273809574990e+00 
 -1.416042502086672039e+00 -1.740263143381588273e+00 
 3.892035474168086262e-01 -1.052142779433186126e-01 
 1.384909596401801224e+00 5.036247070194127540e-01 
 -8.795006260465897396e-01 -2.091843644961920212e+00 
 1.743060366829792818e-01 1.189508097066502845e+00 
 -4.773366127247916646e-01 -1.438394816195712744e-01 
 9.111679736876772129e-01 1.431810333246796851e+00 
 1.367463648636247031e+00 -1.611229186264644397e+00 
 -2.983665444051587734e+00 -1.683510277638375241e+00 
 -7.618351041915152333e-01 -6.782045683950753689e-01 
 -8.157422632931379258e-01 8.981909174374830274e-01 
 2.100723731910227876e-01 -4.299816090351255005e-02 
 4.373729796452757723e-02 9.456187543263882000e-01 
 5.095435212167637173e-01 -2.560172982292509558e-01 
 2.379152935399698188e-01 -9.682524017150302698e-02 
 -1.781850389519056499e+00 8.603962126148758660e-01 
 -1.084765211146038189e+00 -1.175028441465399531e+00 
 5.409455736588281161e-01 5.064905731745749096e-01 
 -5.518677436125745128e-01 9.808593422424639607e-01 
 1.889572204979524050e+00 4.038979068547614987e-02 
 2.764766519717677618e+00 -9.757009352619718801e-01 
 8.506348471565876590e-01 -1.093944556496627918e+00 
 -3.010242771096789394e-01 -8.053069588127628742e-02 
 5.714706775818929607e-01 -1.354352885687890307e-01 
 -1.919395488720550880e+00 1.154213167381002020e-01 
 1.048118497938629767e+00 6.559129006996874400e-01 
 5.373343795535104883e-01 -1.058937476369616881e+00 
 -4.560303813515623750e-01 2.284537287027876007e-01 
 -1.394034884143523279e+00 -1.212434935519942414e+00 
 -4.745565862664826162e-01 1.532281177005010653e+00 
 8.536712447394598779e-01 -1.371839907236108713e+00 
 -1.705486968055131280e-01 -1.142314453242155636e+00 
 3.972403520681176414e-01 -2.668907927457766505e-01 
 8.103095586851617044e-03 -8.360776865895691579e-01 
 -1.416471484682655102e-01 -3.403200271763878737e-02 
 -6.063095804550970858e-01 -1.216468340932055137e+00 
 -1.869026037967570053e+00 1.565339429274104743e+00 
 -5.814677651884376797e-01 2.537585604679285511e-01 
 9.373845124605619805e-01 -2.851958422822841177e-01 
 1.963724977804722327e+00 -6.737456023248532544e-01 
 -3.101183288114793268e-01 -7.529406046275548547e-01 
 1.337838384887614085e+00 -1.529944577720074195e+00 
 -1.436027361245410416e+00 -1.063217405675629168e+00 
 2.254294248914794796e+00 -1.198713663439164190e+00 
 7.872317606033396586e-02 -1.762722472482756375e+00 
 -1.470931646991189057e+00 -1.319707018977885671e+00 
 -4.800745283513371126e-02 -6.341102046098840983e-01 
 -3.596177258765352880e-01 5.512438939383456082e-01 
 7.195708069901712856e-01 -6.291351381694976208e-01 
 -1.778717732351312364e+00 -7.549122008488452773e-02 
 -6.762305669022755650e-01 -1.545764474149187606e+00 
 -3.204064450346126858e+00 -4.675362892615773092e-01 
 1.893397320432346209e+00 1.108751325858238213e+00 
 -1.911950805933439801e+00 -1.361304679436845244e-01 
 7.762928237875846849e-01 8.584230377070252160e-01 
 -1.394817826367136471e+00 -2.820011591445460430e-01 
 7.203331133613333215e-01 1.164165836398200204e-01 
 -1.131204151103989419e+00 5.335458391054583860e-01 
 1.244161241927044026e+00 -6.074989218936868163e-01 
 9.520005943604460397e-01 6.872536210570099335e-01 
 9.653804604302447245e-01 -3.317998044919981404e-01 
 4.483948785232282352e-01 4.598493342687438590e-01 
 1.841954509782503857e+00 -1.121676615566387980e+00 
 7.512553230719765107e-01 -2.085533868041109240e-01 
 -6.416670408118497759e-01 1.190697033618486778e+00 
 -1.464546069566678155e-01 -2.539507510553689951e+00 
 1.346463154888337677e-01 6.077403044519712472e-01 
 1.919650834436510412e-01 -1.123646747149333186e-01 
 1.211014460641259838e+00 1.083707062729159842e+00 
 1.332455400031069992e+00 6.044463410938929471e-01 
 -2.952697331934385216e-01 -2.073191196759048616e+00 
 -1.931563889781590104e+00 -1.604261190560692663e-01 
 -3.479317590634625201e-01 -1.826764894920979376e+00 
 -1.304238964828114078e+00 -6.867076187080034533e-02 
 -7.966038783408848634e-01 -1.406610748304838676e+00 
 -7.191069930583359193e-01 4.982735483816632116e-01 
 2.307970863861130706e-01 3.642964129018045893e-01 
 -1.268044118395116548e+00 -1.700277774359077454e-01 
 9.440092348058130023e-01 1.492505382923619284e-01 
 -4.309268035963797483e-01 -1.970865879906517737e+00 
 -2.264635701543993296e-01 -2.406040615350930167e+00 
 5.366424222774132113e-01 1.531979887820183184e-01 
 -9.401318157039680878e-01 3.337842708300505223e-01 
 7.850565178997430671e-01 6.478577758642775075e-01 
 1.452462238616714307e+00 2.278460662841040207e+00 
 -9.831114807102406816e-01 1.717391088866207616e+00 
 1.093952837775819420e+00 9.619131127596626252e-01 
 -1.107184833518959355e+00 3.941702077541496263e-01 
 -9.647714572576090442e-01 -6.680511644403007709e-01 
 -3.564267618523078163e-01 -6.773915827922651900e-01 
 -6.565404745840285050e-02 -1.939061525191987101e-01 
 5.236086449045012081e-01 1.283871050970323724e+00 
 2.286730048227483714e+00 8.164934190795354318e-01 
 7.880808042313581785e-01 1.111012099417822280e-01 
 3.965053738451410625e-01 -6.153136492249716705e-01 
 1.527528641977037971e+00 -2.016807453062488265e-01 
 -8.722723743072127722e-02 6.945906794754891367e-01 
 3.515354551879827927e-01 6.170193263127184968e-01 
 -1.234010064990272770e+00 -1.894795816752582740e-01 
 2.794275655948664117e+00 3.748246555260392188e-01 
 4.326669487812499493e-01 8.743018128806067102e-01 
 1.044513135158139372e+00 -1.102220026452311430e+00 
 -3.892708752329205324e-01 1.113513534658526760e-01 
 5.113143231654883047e-01 -1.250965554006213232e+00 
 7.070076470454292883e-01 -5.171188841015149640e-01 
 3.950884415005463945e-01 -1.345649106230291991e+00 
 -5.365037683339907160e-01 -1.623463461802048924e+00 
 9.173009485804859420e-01 -8.833958653711526665e-01 
 1.512404570275492632e-01 5.785347996062236708e-01 
 3.945980811385463860e-01 6.685582492458187476e-01 
 1.344877548009373092e+00 -2.134428315362978612e+00 
 6.961393519749966563e-01 2.311543076803836971e+00 
 -8.134851753223533433e-02 1.678909337250690526e-01 
 1.492691965090453321e+00 -9.246694898268762453e-01 
 2.206852387164887741e+00 2.150845002506169557e-01 
 -1.143081180804035729e-01 2.103220621563806514e+00 
 -5.757307111785407716e-02 -4.293642945289165569e-01 
 -2.820464636841589989e+00 6.580733747542936163e-01 
 6.809965096745879132e-01 1.425730377679761685e-01 
 -9.514629623776802436e-01 -2.496541122151945680e-01 
 -1.603078413410840286e-01 2.987036933488613322e+00 
 6.999084240670081503e-01 -7.784953982059814592e-01 
 7.339401052926857183e-01 -4.589460042926716832e-01 
 -9.390887527508353511e-03 -8.276862376133559129e-01 
 3.983582240471202351e-01 4.230874676998435113e-01 
 2.560685232927933375e-01 3.784296384791437373e-01 
 1.049236538535958774e+00 3.386155753262838353e-01 
 -4.037700122433393601e-01 -7.897069476028751867e-01 
 1.039422056438170788e-01 1.375724413023780013e+00 
 -7.981800307507330716e-01 -3.202641979850261222e+00 
 -2.640217066639779286e+00 -2.745286891702888865e-01 
 -5.841491622528158789e-01 -7.616153685642450544e-01 
 -8.475503439070071199e-01 -1.018944847415651944e+00 
 -8.932838394772613100e-01 6.130047958109040573e-01 
 1.359353691256932839e+00 2.029830052934437079e-01 
 1.311655999147231244e-01 8.442819672055112967e-02 
 -1.073977813049953545e+00 -2.227889841102719259e-01 
 -4.324220931143994695e-02 8.225960471941056174e-01 
 1.316661411978935492e+00 3.084615227335353871e-01 
 9.817172713755623059e-01 6.323144601625585448e-02 
 5.578873470977773197e-01 -1.128273580018670952e+00 
 -3.402541414085693550e-01 1.223578872295069564e+00 
 -7.343552304264406860e-01 -4.344325047520933847e-01 
 1.125870512517379796e+00 1.474415362983079847e+00 
 1.139123994378760329e+00 8.647059063588373728e-01 
 -9.453285634835315587e-01 1.393345409717826611e+00 
 -1.202420202146550654e+00 1.431939414349994721e-01 
 -1.007281873538550254e+00 9.539555243894248804e-01 
 -2.796215276592644572e-01 -1.481533703871981515e-02 
 -2.962695192527768362e-01 2.572576769640920746e-01 
 1.341784569920499104e+00 -6.985822830537273820e-01 
 -7.752889276762510162e-01 -8.664463591219773164e-01 
 6.857396144233032786e-02 -5.031161416360815375e-01 
 7.474017198164957243e-01 -8.845714370601672760e-01 
 5.141338638111191406e-01 8.133453785946278547e-01 
 5.370165683468265394e-01 1.299225986960298451e-01 
 1.200796673938319792e+00 -1.999745352127929587e+00 
 1.449926533481487034e+00 4.765603964334781950e-01 
 3.532343109522400465e-02 3.561893592847499290e-01 
 -2.400009778409249783e+00 -1.054892098898711827e+00 
 -1.043911214074827454e+00 -4.479917551807487824e-02 
 -1.135216835670764146e+00 1.100681798284648183e+00 
 6.022943784077704477e-01 -1.201562868647886084e+00 
 3.502147108797157848e-01 1.845862731025685322e-01 
 6.692339094028607605e-01 1.602386340248702912e-01 
 1.123050872353061003e+00 -4.845690377735364929e-01 
 -3.463761057409070476e-01 -7.845995925102004775e-02 
 9.162819157893911104e-01 1.433979851420263074e+00 
 -2.169146393445487708e-01 8.123672911529841167e-01 
 1.560823025857692059e+00 -9.801442107710450768e-01 
 1.494248194069517088e-01 -9.750934849034389451e-01 
 3.860549596686622120e-01 -4.991523238373780647e-01 
 6.708713921432044591e-01 -4.943721773102841555e-01 
 5.537481389589093972e-01 -5.049072383284977095e-01 
 1.194515503717698435e+00 -9.563458163778602861e-02 
 1.596487479672736576e-01 -8.413690058360584478e-01 
 6.559253787455655571e-01 1.238814680206842045e+00 
 6.862067568310394310e-04 1.625450792626399743e-01 
 4.040452879451681967e-01 8.880276332320821142e-01 
 1.079885927726487616e+00 6.149259970371959705e-01 
 -2.025731039738712713e+00 -1.339532955897996258e+00 
 1.496272485995461921e+00 -1.252430340957935817e+00 
 9.540265279415374167e-01 -6.365065870553224259e-02 
 1.732367295164704765e-02 -1.943224630918966300e-01 
 -1.761039151315789031e+00 8.846312760151805454e-01 
 -3.446463678364901639e-01 -3.512492067748784197e-01 
 6.039005469723877917e-02 2.411428650826379916e-01 
 2.706510308767761108e-01 -1.606171285176612562e+00 
 -1.958692311389935714e-01 1.070159965931398949e+00 
 -2.680102755950229398e-01 -6.711487620335345738e-01 
 1.128514782905322811e+00 2.552356572678466939e-01 
 1.516062568524769727e-01 3.378244894885812921e-01 
 3.680988991069998328e-01 -8.400492789772010527e-01 
 -2.499173855331950356e-01 1.861217085211833711e-01 
 -1.943139940593247017e+00 6.572178671679121398e-02 
 -5.891114978687849169e-01 2.108980413638530393e+00 
 3.688635447420344216e-01 -3.040018242714144225e+00 
 -1.177020032694362284e+00 -5.460763474018679453e-01 
 2.074918634624059732e-01 -2.235279178868076477e-01 
 -2.878160448834380158e+00 1.397625615629302986e+00 
 -1.027361392675338214e+00 9.219614585363770098e-01 
 -1.232949678769144353e-01 6.001562746193869202e-01 
 2.285259358553567210e+00 -3.664582233648098764e-01 
 9.237644131486657528e-01 3.329423744229886850e-01 
 -2.501823245777426763e+00 -5.017893137063620390e-01 
 7.532277637853664887e-01 7.960355219151029615e-01 
 -2.113012120428731766e+00 1.389425659325162377e+00 
 -1.965483980053288615e-01 6.306225213861271772e-02 
 -3.628324269307076633e-01 -1.577173954965831015e+00 
 3.945244064645747617e-01 1.726401178063725173e+00 
 3.720410127797424416e-01 -5.013587774038520406e-01 
 -9.742171731705698834e-01 8.238275070872496109e-01 
 -4.742995005519795582e-01 -1.286364116319289375e+00 
 8.378206369119279850e-01 -1.749112365944635483e+00 
 -2.895273960545898251e-01 1.650070440493804247e+00 
 5.404526641210808530e-02 -1.085429667536385034e+00 
 -1.337091704908341727e+00 1.382466248958980348e-01 
 3.916780773043995745e-01 -5.815670123628500221e-01 
 -1.359183492340765742e+00 -1.002850480524246191e+00 
 4.715744952131533108e-01 -1.801361744338901172e+00 
 8.294108581531236535e-01 5.551717941802548628e-01 
 2.508836030099295566e+00 6.730360063257825320e-01 
 -2.269873389316364176e-01 1.340022491332360177e+00 
 -5.951363504715802000e-01 3.920433866422117219e-01 
 -1.471434035586978162e-01 4.924332320083789072e-01 
 -5.648564791210605174e-01 -3.711154804580000799e-01 
 4.730394363988814077e-01 5.503655796506704556e-01 
 9.079960335151375794e-01 -5.910574760354357915e-01 
 1.313569872434297459e+00 -1.347957213658007580e+00 
 2.457087835168273449e-01 1.241542000930580425e+00 
 -2.482538138248790993e-01 1.205350897288455458e+00 
 8.798687924625554491e-01 4.705611721622613985e-01 
 -8.957854180268972621e-01 8.132195717003910529e-01 
 6.359514955824586285e-03 1.300029293889110593e-01 
 -8.397669718930939053e-01 2.558716816797652061e-01 
 1.134737351440399555e+00 2.859205192228099213e-01 
 -1.282625602477436066e+00 -7.963302813981822936e-01 
 9.384141390459967147e-02 -9.504820591401176300e-01 
 1.772559444037850318e-01 9.276674042179841040e-01 
 6.774304371435035943e-01 -9.800193922317512740e-01 
 8.949460716682996475e-01 -2.631387929329243036e-02 
 -3.249895137826533942e-01 -7.274824545151324928e-01 
 4.310475297000973538e-01 1.487618967953688420e+00 
 1.198274978211527175e+00 6.383368291137400119e-01 
 6.498454163729500133e-01 -3.143561183084066513e-01 
 -9.768797672590814885e-02 1.032209103718147725e-01 
 1.424124100400195880e-01 1.909431090556952260e-01 
 -4.957325316755278322e-01 2.449167385541932973e-01 
 6.836654581904771932e-01 -1.193623207500614097e-01 
 6.658892254545388800e-01 1.373196003248649821e-01 
 -3.698272018481368884e-02 2.189942157969145264e-01 
 2.095014088335778180e+00 2.535156320672734331e+00 
 3.309643844998611528e-01 -1.375225888146251796e+00 
 5.793430943579140902e-01 -1.826201762280269758e+00 
 6.315449768338907699e-01 -5.395897356020959990e-01 
 7.563875477942165748e-01 -1.145751313319449904e+00 
 7.651768851237181757e-01 3.659223006723587301e-02 
 -8.789135780442463020e-01 -5.652901174359776792e-01 
 -1.576378928312876626e+00 -1.814527417826860445e+00 
 -4.227239542030539199e-02 8.219271188787873328e-01 
 9.946081850449433048e-01 -1.204173494242775977e+00 
 -3.433356687173730881e-01 -1.270230905754083039e+00 
 1.819920712045252964e+00 5.596986437825538507e-01 
 1.126413611643505064e+00 1.050852240119747316e+00 
 9.575263258678975431e-01 -1.391054846519525823e+00 
 1.626442399245999759e+00 7.924827940123127523e-02 
 1.564192661566098153e+00 8.019773559583800449e-01 
 9.909666868748343016e-02 3.401213668151042892e-03 
 1.569974353321021088e+00 8.535712068853463785e-01 
 1.524369980306063965e+00 7.108692740361133300e-02 
 7.226992248491984627e-01 5.690090106442430296e-01 
 6.501800552072188877e-01 -1.764946829521282012e+00 
 -7.723733038621147795e-01 -2.614738882660201824e+00 
 -1.170338513659783253e+00 -1.486992706395147135e+00 
 1.843325768904541029e+00 2.855506242729557442e+00 
 1.121346304734397448e+00 -1.043386468067685202e+00 
 7.095873846270828178e-01 -7.574839278878038318e-01 
 -8.920701205909662423e-01 6.447865440846025642e-01 
 1.338970820452952681e+00 2.926514815354014920e-01 
 -1.323446774747763621e+00 7.566064835803421040e-01 
 5.319685985595121736e-01 5.086172793903160905e-01 
 6.510685525770132376e-01 -2.580894874937345040e-01 
 1.519353243794008268e-01 -2.478607804753356902e-01 
 1.475730662372223945e+00 1.593963051692213195e-01 
 6.084014955748811015e-01 -9.972288872517561797e-01 
 -7.845493829154803755e-01 -2.957452607119821497e-01 
 1.879046152682632309e+00 -2.063012894332236502e-01 
 -1.414082463932559541e+00 -5.509390068344596214e-01 
 -6.709358930959803402e-01 1.004755159391660824e+00 
 -8.907420669017379611e-01 1.512418146594760371e+00 
 1.101551944083514201e+00 1.314951433410661008e-01 
 -1.484311499735800621e-01 1.241308582236704955e-01 
 6.385837399035929618e-01 1.089969822160938184e+00 
 -7.310389715850841297e-01 6.417789326720104714e-01 
 -2.257190547229943334e-01 -3.161192130503277520e-01 
 1.397224439272958252e+00 -1.250088082577199611e+00 
 -2.488842133986945981e-01 -5.978979043416954298e-01 
 -5.209469005673884601e-01 -5.975098951016415416e-01 
 -1.477269503042222820e-01 -1.215165887560335500e+00 
 1.292679674839647408e+00 8.027358676842014096e-02 
 1.081819647189090183e+00 -9.550860520669283982e-02 
 9.410019481479346970e-01 -1.524367846255329395e+00 
 5.953220375461079072e-01 5.399157726595535944e-01 
 4.465448540051230597e-01 -3.162004125779128705e-01 
 5.418796507245124960e-01 4.701566550535051237e-01 
 -2.204672900635627375e+00 -7.986470334715564112e-01 
 1.600987111438867627e+00 2.891852203573055946e-01 
 1.178302328388822318e+00 2.635649952720508712e-02 
 -8.585849337115440683e-02 -5.987404214769630195e-02 
 -4.039747181982770718e-01 6.237296577941860848e-02 
 -1.438972672409475351e+00 -1.481845160417815388e-01 
 2.847251514950884660e-02 -5.002682354327248060e-01 
 -1.272995374242160693e-01 -1.344992559764015994e+00 
 5.735985250286112364e-02 6.432261603887456936e-01 
 -9.597072681338015832e-01 -4.533514806488597726e-01 
 3.027030306552963568e-01 9.922545781312481772e-01 
 -1.028092272685642072e+00 -1.661313326698934834e+00 
 -1.331158501031101560e+00 2.751866969424554554e-01 
 1.091104573894664309e+00 -7.951672020141359321e-01 
 -8.709847512986971241e-01 -2.302026956681432868e+00 
 6.665594545715117780e-01 1.136217555950001845e+00 
 6.002941383354071236e-01 8.692752450577458934e-01 
 4.993606816374884239e-01 -1.416311908431496125e+00 
 1.239493138306233755e+00 2.336817891269155345e-01 
 6.428435377973956699e-01 -2.260577548063041897e-01 
 -7.608899138203540913e-01 -9.118545090447920387e-01 
 -2.104916623144752919e+00 -8.443051503309608741e-01 
 -1.020997185269266971e+00 -5.029303545247960638e-01 
 8.998409606029501573e-01 1.050029772609769152e+00 
 6.590645305984149660e-01 6.942897293468057729e-01 
 1.845165875577154946e+00 6.138164979049475223e-01 
 -2.774667339404559563e-01 -1.215391725518813137e+00 
 1.617019731503620550e+00 -1.272282683546501203e-01 
 -3.517179708132852078e-01 1.147915331522393556e+00 
 1.094697953989870243e+00 -4.697736289650951691e-01 
 -1.718182502975244885e+00 3.234651882604649309e+00 
 1.133197731129278241e+00 -5.973116961574644890e-01 
 -8.447092573870093046e-01 1.998420538592457163e+00 
 4.157018625858201893e-02 5.975632543253993623e-01 
 7.356158102372433172e-01 -9.580054388989013292e-01 
 2.561255183278351444e-01 -3.963183570701238612e-01 
 8.095331101530975904e-01 -1.718461349072353483e+00 
 -5.363876396964011306e-01 1.099661714639970644e-01 
 3.592808119727167182e-01 3.254963736691497411e-01 
 2.257067330542029460e+00 -1.423443472176593394e+00 
 -3.627983922351496471e-01 2.298260183666453127e+00 
 -1.068610549932552251e-01 -4.261525272878236709e-02 
 -4.281051710245382114e-01 -1.098212548161987323e+00 
 -3.881855778285698503e-03 2.990426819422576689e-03 
 -3.395014792681348981e-01 -6.861818459262112313e-01 
 -5.111920234160457488e-01 2.284447273381271237e-01 
 -4.591279760850744962e-01 7.278247329892832962e-01 
 2.007528037483786498e+00 1.230772254924321629e+00 
 1.158797006743221836e-01 5.270272425784147119e-01 
 -1.155067431794380317e+00 3.944431843102431112e-01 
 -1.886054534267478378e+00 6.336044853345371708e-01 
 1.056715954436005633e+00 -7.015332233141977070e-02 
 -6.145775556908611437e-01 6.355833308935355808e-01 
 -1.072564955067000225e+00 -6.234851409637715003e-01 
 -3.408653721290862415e-01 4.976607456796320883e-01 
 -2.450906671095268941e+00 9.589393858020179850e-01 
 -3.819452115681174487e-01 3.725000296205919770e-01 
 1.053744509581111766e+00 -2.633851635656593970e+00 
 -9.115565670781868857e-01 2.538064181617029000e-02 
 2.507343373289233068e-01 -1.943193535479555700e-01 
 1.207238662228540038e+00 7.371067565137986444e-01 
 -1.478578820333464439e+00 -1.131660136759835567e+00 
 4.716381625302552560e-01 -2.072507375727040468e+00 
 5.751579443917631540e-01 2.545029172547483287e-01 
 8.624019644879405977e-01 -5.801480500625587622e-01 
 -5.294429302279680255e-02 3.553219014964037470e-01 
 -8.938848314539573625e-01 -3.718898114147480838e-01 
 -2.033790402310868273e-01 1.184154147827330306e+00 
 -1.339182718203537903e-01 -7.343658984041632198e-01 
 4.263546560041108213e-01 7.254689144435007009e-01 
 -1.794553541003993669e+00 -7.227444865847953981e-01 
 -1.717444533297736831e+00 1.782781576417047653e-01 
 3.057476550705919699e-02 -2.716051774937230934e-01 
 -9.532874224400615937e-01 -1.774848718866578690e+00 
 -1.597484068401576973e+00 4.221781668565718348e-01 
 -8.178279254153103528e-01 -9.273577775362769060e-01 
 -7.703257498230606792e-01 8.359478139895778481e-01 
 1.144226145767854863e+00 -1.245299311186977287e-01 
 4.569595219512841838e-02 -1.342463256659041981e+00 
 -8.110512598536380180e-01 6.724275585194190441e-01 
 -1.979464777119918917e-01 -1.133026455530472987e+00 
 -1.503000889646665561e+00 8.829066643297923678e-01 
 4.005577873893680363e-01 -8.106301348408988527e-01 
 -2.222820670968524703e-01 -1.678595466978577977e-01 
 3.239666595289673601e-01 3.038362857906101500e+00 
 3.564513368178172659e-01 7.299323275089845131e-01 
 5.943813663429134975e-01 2.644726969929087068e-01 
 -5.581196923235567375e-01 8.595720038362645310e-01 
 2.661533261425672592e-01 -2.891215851116656577e+00 
 4.055123843207704137e-01 -1.355645134866331203e+00 
 2.273644873162243563e-01 7.016491632664751954e-01 
 -2.308352160276580245e-01 9.930289043646812752e-01 
 -1.743875193416044356e+00 -3.710676933095472529e-01 
 5.988735493301016177e-01 -7.533145583432551140e-01 
 -2.986487184417255802e-01 -6.863164000279614596e-01 
 -7.027165973525653087e-01 -9.434427529814438662e-01 
 -5.588703324481746337e-01 1.853295703024770091e+00 
 -1.075935228774117958e+00 6.648174018085928338e-01 
 3.655611794054056118e-02 -9.567614833688659060e-01 
 -1.129649961571071115e+00 -2.108143694541336988e+00 
 -9.602200784253174526e-03 4.591139839388105326e-01 
 5.021112328233523492e-01 1.036990130738778770e+00 
 -1.321109250027384385e-01 1.616589643538781651e+00 
 -2.951228272291074872e-01 -8.609627172363913672e-02 
 -9.080615824888959020e-01 -2.468018931600203247e-01 
 1.500229207173915169e+00 -1.356119133391120724e-01 
 -1.141231829190364699e+00 -1.363365428334406326e+00 
 -1.062481428506006770e-01 2.028116204590229898e+00 
 4.913534413369101128e-01 1.239929488483093173e-01 
 1.435814342344341910e+00 -3.025766459289925825e-01 
 5.663044817042175438e-01 8.251305635237832226e-01 
 7.386149144679021727e-01 -1.111295812556106100e+00 
 -1.183153106480470784e+00 -5.215918993601493386e-02 
 -4.552842645160345425e-01 -7.586748091764776714e-01 
 -1.434462664450694147e+00 -3.129403921111973963e-01 
 1.730464353164841818e+00 3.480730643895949550e-01 
 -4.554626966014646006e-01 5.475870505535320731e-01 
 5.248982256137870728e-01 1.007878355541163895e+00 
 9.469706763362254476e-01 6.113390823584821110e-01 
 -6.636563460130572023e-02 -5.515694863713261897e-01 
 1.988719782349305465e+00 -1.371837463887278785e+00 
 -3.049503109480869445e-01 1.649093547833901274e+00 
 9.229839740134951898e-01 -2.173046237113418488e-02 
 -1.944584990014103898e+00 6.934198431191654910e-01 
 -1.090403980489957680e+00 6.344970354055898820e-01 
 -1.475873326293354770e+00 4.616479981651726572e-01 
 -4.898159543434827956e-01 -1.625646539426510051e+00 
 2.116698605513374076e+00 1.375423981439243860e-02 
 -9.967803653782553175e-01 -8.738006704072344144e-01 
 4.404852044020213242e-01 2.220378008480726473e-01 
 6.878292820106673977e-01 3.874327589155384111e-01 
 3.933589720299208170e-01 -1.680447110877015746e-02 
 -1.089364757358495028e+00 -2.183170365761837317e+00 
 -5.517633174248641748e-01 1.008278066915998805e-01 
 -6.082944029945923647e-01 5.275589715744068986e-01 
 1.450344231522684657e+00 1.168364789238387269e+00 
 -8.413640760333528368e-01 -4.601515950098676311e-01 
 -4.752638201363232340e-01 5.009490069898445697e-01 
 8.655361672566165288e-01 -2.938561147788874561e-01 
 -2.204393219183494512e+00 5.463990671463957449e-01 
 -2.749615280304901765e-01 -1.773772043507387597e+00 
 -7.004629417018933824e-01 5.478010504240686529e-02 
 -1.596572601379511624e+00 8.948479765673091404e-03 
 5.467091947794180395e-01 -1.342285620038657701e+00 
 1.037227088912779510e-02 1.275097407275831707e-01 
 7.044355691827305366e-01 2.757249707014631568e+00 
 -1.957771333817755199e-01 -1.223890578256286998e+00 
 1.036801067937309639e-01 -5.778012177680771355e-01 
 -6.123792368054553625e-01 -6.422366459913356751e-01 
 -1.593439606005688236e-01 -2.846460125000278008e-01 
 2.552981004074932753e-02 -4.241132957746913124e-01 
 9.646588277205750961e-01 1.207724913864280047e+00 
 1.479168524199755419e-01 1.370475220967722008e+00 
 -1.223074989768917487e+00 -8.963627140693720963e-02 
 2.400360271894975028e+00 -6.333355155912201440e-01 
 2.873712927583086940e-01 1.405245263288555480e+00 
 2.513843810511010357e+00 -1.173353680353641071e+00 
 -1.444327280183761664e+00 -4.402611889043792637e-01 
 1.581066230516203097e+00 -1.319534504847247991e+00 
 1.061316658921725553e+00 7.977887027949608356e-01 
 -3.617244589760462703e-01 4.173232741546406555e-01 
 -8.514096269556969965e-02 6.429663339691260582e-01 
 2.921778156578624941e-01 7.420343757307812371e-02 
 1.558966932943046668e+00 6.571033158971000265e-01 
 5.346767429652332648e-01 2.614094107290806379e-01 
 -3.120866576171564821e-01 1.301763831188307741e+00 
 1.740462646836968386e+00 1.076245509587841376e+00 
 9.542162632209404416e-01 -1.449475636878722717e+00 
 -5.859679430113564624e-01 7.961659577379064379e-01 
 5.663886061259679749e-01 2.007568035480350677e+00 
 -2.472100027802865974e+00 -1.029227325871540977e+00 
 6.322057705360074609e-01 1.544383738646310789e-01 
 -7.126680651822233648e-01 1.873544889852958861e-01 
 -9.698076119424954566e-02 -1.193137681901157016e-01 
 -2.489874156593490984e+00 -1.510081171282914303e+00 
 1.158191053909880669e-01 -1.276510227111182116e+00 
 6.466515947570768974e-01 -1.806468250844219137e+00 
 -1.925398954303108867e-01 -7.844056187202016472e-01 
 -1.200233756943093200e+00 -2.327788756153253980e-01 
 -3.734983308181243078e-02 -2.162073568935923173e+00 
 -4.202817920528708617e-01 5.603675690043038449e-01 
 -4.259730123670163460e-01 -7.902038821312675765e-01 
 -8.523412383366644196e-01 -1.254266561588085693e+00 
 -1.288177153859385360e+00 -1.547334375845187182e+00 
 -4.976085845383717565e-01 7.714836059504545096e-01 
 -1.266981144528161574e+00 -1.700571140672138271e-01 
 1.509649524733306603e+00 1.193785319316123195e+00 
 1.175454550723266101e+00 -3.527371737330754764e-02 
 -6.744287180136924187e-01 -1.280973928203756051e-01 
 3.863564854828687722e-01 4.858109707652678577e-01 
 -9.672610490973767572e-01 1.050692189610506144e+00 
 1.555914620714133445e+00 1.830369600891935955e-01 
 -5.441416652642208085e-01 -1.799804434696533340e-01 
 6.693773245707232977e-01 1.431437471677260154e-01 
 8.849163772781888371e-01 9.395442204583310808e-01 
 -6.289282592057314769e-01 3.839464547464180866e-01 
 6.738813715878907429e-01 -1.899507832333986179e-01 
 1.660799637624573943e+00 3.651490123719973724e-01 
 6.181905971922744270e-01 -5.178589904933188909e-02 
 7.791049860345079514e-01 8.166962184469565844e-02 
 8.996778491751051821e-01 1.629477021365763334e-01 
 7.840508298806979637e-01 7.601153588846745190e-01 
 -1.637060175294861586e-01 8.723300633732895548e-01 
 1.939038347608818214e+00 -9.939466226134459348e-02 
 -5.116489411173107404e-01 2.290096927059706466e+00 
 -1.319001882156165317e+00 1.022924546636101439e+00 
 -1.541582412872930241e-01 4.961681236626088731e-01 
 5.810202607440735356e-01 -6.219396511614279088e-01 
 7.703842011700655634e-01 -8.773152296417707774e-01 
 -1.263077039472333851e+00 1.100243702405205415e+00 
 2.342204382382283567e-01 -2.602974480776002256e-02 
 -2.550095080061574038e-01 1.324306934347208919e+00 
 4.007846971965434157e-02 -1.201378501107745356e+00 
 -3.488994544372155809e-02 4.410363904127341250e-01 
 -8.408872250569320306e-01 -7.285896200057088157e-01 
 1.628317299840574897e-02 -1.058342725426240777e-01 
 1.447681354314281688e+00 1.188324022455893969e+00 
 -8.969548813378170893e-01 9.991293875483450160e-01 
 -1.551212043834200527e+00 1.169334019076200049e+00 
 -1.806530726218920746e+00 3.169958508700118083e-01 
 -6.872036594113603014e-01 4.216891454655002924e-01 
 5.650438961338101473e-02 -2.525547031026141864e-01 
 -6.230776931337472790e-01 1.130085182690870882e+00 
 -2.258414587646592420e+00 3.679559478327975253e+00 
 2.925447846391412421e-01 3.486496215863965631e-01 
 -3.852277025429128310e-01 -7.429325047151565109e-02 
 4.896418042271271642e-01 -6.088398425250308721e-01 
 1.154923859004939990e+00 -4.592312580250459408e-01 
 1.972695169743887700e-01 5.261627084541253829e-01 
 -1.354354843397745922e+00 4.699034915858757988e-01 
 1.129694531988297612e+00 2.492737440065303733e+00 
 -9.259310279383985431e-01 -8.486731062153701766e-01 
 -1.259498168707129828e+00 -8.693169601445271955e-01 
 -9.752054431477272800e-01 -1.407099776405397851e+00 
 7.940054201138599943e-01 7.306993652532952632e-01 
 1.161440063910979426e+00 -1.729336405399287679e+00 
 1.436865300253722166e+00 4.935631308207713008e-01 
 -4.660032913162870938e-01 1.324483660955517172e-01 
 -8.320938238958769384e-03 -4.896941302465158130e-01 
 -6.330849298608965947e-01 6.184551319208188014e-01 
 2.639068840466659349e+00 2.379295846121822211e-01 
 6.745837116408849310e-01 1.952409365146067000e+00 
 1.851633798446615131e+00 7.090796884085823759e-01 
 2.153326580334770923e-01 -8.886728257038738199e-02 
 -1.077353676555630635e+00 -3.866213934028699950e-01 
 -6.780029056415736166e-01 2.830140436529374193e-01 
 -1.189098474759729296e+00 -7.992508555593957897e-01 
 1.659604904478266529e-01 1.974908577289013145e+00 
 3.172042814929805221e-01 -4.986339126615476069e-01 
 -1.117700993435210288e-01 8.278673808654476440e-01 
 -1.080609236811837182e+00 1.191817700610453779e+00 
 -7.820934453880460380e-01 6.301586594121910689e-01 
 -5.176712168069341757e-01 6.199381857661688811e-01 
 -2.555552851555833893e+00 3.786965869307648447e+00 
 -1.413348981070180921e+00 1.700198412253981495e+00 
 -2.958441411092214701e-01 2.449373964190828534e-01 
 -6.941203575114297530e-01 -8.023160613545622377e-01 
 5.141799797679192929e-01 3.026579643085350879e-01 
 9.996676971785425359e-01 1.190267309934661011e+00 
 3.801419373614697839e-02 -2.268650840641518174e-01 
 2.361675742430015212e+00 -2.365277622241216959e-01 
 8.452236474354946072e-02 6.153649949666015750e-01 
 8.274752719780655852e-01 1.222702711119770358e+00 
 -2.945859215093448169e-01 -3.990549650481574062e-01 
 -1.274205963606645842e+00 -5.061554896791677777e-02 
 -7.352595263391794589e-01 -6.458308411377974290e-01 
 -8.974134314566075687e-01 1.926194520387499165e-01 
 1.309361234398804363e+00 4.864282461739186658e-01 
 -7.384577543453770820e-01 7.480237639418613194e-02 
 1.024817844300936753e-01 -1.549415611124911329e+00 
 -6.297727875047528512e-01 1.731592200175385399e+00 
 -1.598130108927606208e-01 -1.609822290396503430e-01 
 1.763921239040442679e-01 -7.600006074976973780e-01 
 1.232516068887213878e+00 7.188448982688778743e-01 
 1.770973745636372998e+00 -7.642532496066980485e-01 
 4.034263581363994322e-01 -3.561627176208782775e+00 
 -2.723799407318826596e-02 7.731007462822514498e-01 
 3.546743772630070457e-01 2.213069541946613317e+00 
 -9.228990231037001446e-02 -3.827256692598989818e-01 
 -4.266136713135371683e-01 7.561541328699289410e-02 
 2.391811265208049209e-01 1.405763326513210343e+00 
 -1.561291055934813210e+00 3.492469412884041113e-01 
 -9.203163337448474479e-01 1.342868595818372368e+00 
 5.003118756227485919e-01 8.729925565172799162e-01 
 4.620949699818630019e-01 -6.757065393104482176e-01 
 -1.951826644185965520e-01 -3.373562630505512749e-01 
 -3.070644146272800690e-01 5.626337646056771558e-01 
 -4.955814020305251977e-01 -5.893825217254203830e-01 
 3.081677393617812122e-01 -6.636506627801816438e-02 
 1.403385097019782257e-01 4.258835039401583367e-01 
 -1.491378776573619724e+00 6.712000257502734879e-01 
 -6.283194640180266299e-01 6.971682026209259364e-01 
 8.823208926986531031e-01 -3.861545051613632373e-01 
 9.703043972586335997e-01 -1.987662872638689571e+00 
 4.412060753302105565e-01 1.782235801230088457e-01 
 8.294061734118306495e-01 -2.200842895682779965e-01 
 -1.434045288154607967e+00 -1.301574779460141773e+00 
 1.358211447838943431e-01 -2.782254668643113771e+00 
 -2.607496750671066121e-01 5.905071564915284066e-01 
 -1.787978671600760405e+00 8.334211854774448147e-01 
 -9.713803131064505658e-01 -6.703654941995780270e-01 
 1.065709525182743228e-01 2.324422088887569515e+00 
 1.159838339900653548e+00 5.207111707022810121e-01 
 6.702531699269943521e-01 -1.682688143885975318e-01 
 -4.384647436081651750e-01 -1.132730183162199200e+00 
 -1.071718594020689919e+00 -1.061190785246402646e+00 
 2.000400841098725735e+00 -3.218564683282439803e-02 
 -1.019897009117030073e+00 -5.500597442678972770e-01 
 3.658908108972917517e-01 1.391551642405378209e+00 
 -1.100603687625161475e+00 3.007786871400562889e-01 
 1.007864301948675267e+00 -4.103534931434996147e-01 
 1.093546580247019673e+00 1.183723580480988830e-01 
 4.172548104154402693e-01 -2.179349627631375963e+00 
 1.091897043550711155e+00 1.112508101976872554e+00 
 -6.465952196822063458e-01 -1.877181017141007768e-01 
 4.125743323610446822e-01 -8.886727092475785184e-02 
 -4.341958481538609194e-01 -8.314897774782792350e-01 
 1.937068506853227179e+00 -8.028604554707824414e-01 
 2.052684105069382259e-01 -5.134189406089617602e-01 
 -5.504911978272251094e-01 -7.927241896766642482e-01 
 -1.503334152812491498e+00 9.510413425433944523e-01 
 -1.324745888236190217e+00 3.874800488801184439e-01 
 1.632906601924353884e+00 3.234140751392009516e-01 
 -1.482799784546262045e-01 -5.428610297096857495e-01 
 4.018001813767143049e-01 3.542985795670697824e-01 
 -2.445214958407148087e-01 -9.778861597005812367e-01 
 2.428341863621112484e+00 1.096537709351607104e+00 
 -6.924595085283955509e-01 7.480057935775347167e-02 
 9.617003244441749699e-01 1.051858753161883708e+00 
 7.503090365384934568e-01 -7.296317345194838211e-01 
 -1.549739171371671054e+00 1.012378446161504408e+00 
 1.123148787468149834e+00 -5.692716143498824932e-01 
 9.295961315897605104e-01 -2.033666327220843950e+00 
 8.631707635651527655e-01 1.526568382977980809e-01 
 -7.003248344622307053e-01 4.749249458000486257e-01 
 -6.374065753131551437e-01 -5.544212613543074708e-01 
 -1.765332401661419581e+00 2.944201469386201753e-01 
 -3.855865994586413215e-01 -5.907308684183200098e-01 
 -8.147792743358245326e-01 -1.556138016061045182e+00 
 5.453239831493422729e-01 2.093835400717340145e-01 
 1.414028074236510557e+00 -6.837549026701452703e-01 
 8.624569816129940003e-01 7.985130336489650871e-01 
 -5.726314864485233525e-01 1.604822642342407513e-01 
 5.166995097838501527e-01 -2.738133876932858701e+00 
 4.734259262312329741e-01 9.749379244509462916e-01 
 1.904435527840828035e+00 8.211235434519421617e-01 
 6.273760868073108288e-01 2.927218146700411583e-01 
 -1.905136968271498865e-01 -1.988326287078381605e-01 
 4.311182706632364359e-01 -1.163101475707228050e-01 
 4.186773999182403228e-01 2.473317973443178719e-01 
 -8.015329974941793889e-01 -1.325525632782801611e-01 
 -1.444216787064901419e-01 -5.423335420906572057e-01 
 3.019140134883122606e-01 -4.926930502627203945e-02 
 -2.072507333629626469e+00 1.868085869358911411e-01 
 3.862382394276065445e-01 -2.026304644659637777e+00 
 -3.482695505288617155e-01 -3.062582740067636977e-01 
 -1.659025685738129974e-01 -1.786091719450864979e+00 
 2.402013681127369849e-02 -7.131614074093152178e-01 
 1.061875944219627943e+00 2.719471620742165974e-01 
 1.046399590682544067e+00 -1.357588045453254066e+00 
 3.189760336958328835e-01 -5.546184360193141538e-01 
 -1.186228053154754436e+00 -9.805314170887591274e-01 
 -8.853934836123844576e-01 -1.858187428751971293e+00 
 2.350126919014375870e-01 -5.274058579652950440e-01 
 1.229211056322636386e+00 2.413521849151354925e-01 
 4.329796073480347562e-01 3.484345607760024333e-01 
 1.279006769773340935e+00 -1.616226609357155897e-01 
 -5.341387049786473495e-01 1.415259512503512118e+00 
 1.639659503699820442e-01 1.266270058704023427e+00 
 -5.671476388161155180e-01 -7.866104520796001198e-01 
 -1.767049575025162245e+00 1.295864166094425063e-01 
 1.095279199508905510e+00 6.451702130059047136e-01 
 1.231589179343716367e+00 6.216211547693610839e-01 
 2.040487444576646325e-01 5.704642473892588272e-01 
 -7.469054404132012825e-01 8.918426470628223468e-01 
 5.586770451617903976e-01 -2.551906829009341626e-01 
 4.234182436702250696e-01 1.184459495640059368e+00 
 -3.473131524682671056e-01 -7.872644999226754980e-02 
 7.190178828496940344e-01 -1.087932153109386207e-01 
 -1.138922763129933458e+00 1.903122589858660396e-01 
 1.707513161281139502e-01 -9.369771511221033911e-02 
 6.326933310109409403e-01 9.668419462412262133e-01 
 4.764345378195029568e-01 2.064274750446885687e+00 
 1.487684257176620894e+00 1.317993148579649887e+00 
 3.508636200771613756e-01 1.597598570083425651e+00 
 1.704111546960388912e+00 -1.089889108726466382e+00 
 -1.781537606159685261e+00 5.021478497659878082e-01 
 -1.439862303535030641e+00 -9.187912110029073931e-01 
 3.109344566347731487e-01 -8.214410788759705095e-01 
 5.575352624753079356e-01 6.379648958086157895e-02 
 -1.039550659102211005e+00 -1.161531551440624366e+00 
 4.423926699551594122e-01 6.851682279483181648e-02 
 7.850187323614862267e-01 -1.875276978849274023e-01 
 6.207097376745881467e-01 5.735161750358256511e-02 
 4.027563820057939448e-01 1.434569545639733379e+00 
 -3.933167695031940941e-02 1.279279652058250782e+00 
 1.608924840724766048e+00 7.838488823108492598e-01 
 -1.634564516350519137e+00 9.574267337810733469e-01 
 -5.649846906256655865e-01 7.508866083200431696e-01 
 1.191382938435977756e+00 1.266177388941148951e+00 
 6.907980068995669409e-01 -5.625517798727996954e-01 
 1.423478341209008180e+00 1.222414272797228030e+00 
 2.402796999233894060e-01 -7.774867010260718692e-01 
 -4.063329941059433126e-01 -2.641515953798787564e-01 
 -1.325048569026182343e-01 -7.987116223639660895e-01 
 -1.607292039348768409e+00 -4.277998498210264233e-01 
 4.985672257308441657e-01 9.939830689067175040e-01 
 1.316532630359710465e+00 2.541885650704830635e+00 
 -1.157452808751440410e+00 -5.263687323219229386e-02 
 -8.931645997187296349e-01 -5.637909215225420656e-01 
 -1.782937459582024653e+00 1.344533950025358568e-02 
 -1.094000652795797057e+00 -2.258190849394806410e+00 
 3.775334111907148182e-01 2.744016761235642532e-01 
 1.363109627547708369e-01 1.313075313455895232e+00 
 1.186175230999545027e+00 -4.723681362534451478e-01 
 9.209668490666044205e-01 -1.405326681270392841e+00 
 5.962406023545074873e-01 -8.968791157141170478e-01 
 3.907403457078363895e-01 2.061376848856238730e+00 
 -3.280145760098672758e-01 -8.044942542603804592e-01 
 -2.777827679950720663e-01 1.036342323551369571e+00 
 -2.096304026485680261e-01 -6.596487844787304322e-01 
 3.322163036698014965e-02 4.162407715252171569e-01 
 -1.096044252990038048e+00 -2.352003414223887923e+00 
 1.399595465596623935e-02 -7.413414553764530179e-01 
 1.830114100018012335e+00 -3.977372329715303523e-01 
 -7.008118856881230263e-01 2.386823104334570900e+00 
 6.347494791459220576e-01 -1.002087776830526744e+00 
 -4.297706503332357486e-01 8.853697016185398949e-01 
 1.762983217980476303e+00 -7.790391914972298604e-02 
 -5.823357987329473850e-01 -3.018960469180024253e-01 
 4.928319642751122220e-01 7.179632905414924382e-01 
 9.706505029336054413e-01 -9.953496276583775337e-01 
 1.481861114067095198e+00 -3.864331745228142823e-01 
 -1.426048863027757241e+00 -9.397474973718239477e-01 
 1.555236486823873721e+00 -3.009344373050243382e-01 
 -9.997235238602627527e-01 -2.934261339580274797e+00 
 1.275318059786050506e+00 1.370934245282777297e+00 
 9.744168422287587950e-01 2.529369469469683884e-01 
 2.027110191039794562e-01 -7.124205916645082182e-01 
 -2.704610772858347945e-01 -1.005651351585713948e+00 
 -1.254172372406183067e+00 9.816144882269375316e-01 
 1.237454574328285872e+00 -6.361758096925669292e-01 
 1.243965361662356939e+00 -5.555504873140119093e-01 
 -1.161896011328818618e-01 4.911347931755853380e-01 
 -7.544080744105548242e-02 1.457839537237740624e+00 
 9.890067279552879898e-01 -1.065147213816118432e+00 
 8.886350928599916488e-01 8.804173291483320396e-01 
 -2.893098636912026511e-01 -4.526499907898324238e-01 
 1.314944733959860335e+00 -1.420405428500355616e-01 
 1.724620128218041337e+00 -1.480809682671971883e+00 
 -4.907965581961388768e-01 1.940025522315732776e+00 
 2.993301914932627525e-02 -1.175947227914404980e+00 
 -1.668139368785757526e+00 -1.344351964273424072e+00 
 6.968547217899860868e-01 1.274488999529986399e+00 
 -5.623042599418559551e-02 1.672355176482463179e-01 
 -8.655668127384625876e-01 -2.231287305629616469e-01 
 -6.039314699761277883e-01 1.128521752397932953e+00 
 -1.470885412475436027e+00 5.972190383486510878e-01 
 1.994450301911144363e+00 1.678631732663894427e+00 
 -1.223320653421683113e-01 -1.410030852687126357e-01 
 -3.214941913746272029e-01 -4.047307867486660826e-01 
 -9.641152566693860226e-01 3.986498031844521589e-03 
 -4.478805098125798745e-02 3.209933433780671752e-01 
 -6.207334886661508566e-01 1.036539630091763003e-02 
 1.567960105965301665e+00 -4.969249118883876104e-01 
 1.863227378507636978e+00 -1.604062662196948263e+00 
 3.790860481728648979e-01 3.923332542831455827e-01 
 -2.250188930497115936e-01 -8.770552507463589276e-01 
 1.238965025635829331e+00 -2.858687006554043730e-01 
 -6.243483399416418361e-02 -1.726869193925623935e-01 
 -2.151532880558479022e+00 7.585593340805409923e-01 
 -8.069946790290207783e-01 -1.362110939712697144e+00 
 -1.786395876399454075e+00 -7.000296624314854554e-01 
 1.251923478520132749e+00 -9.329289121395680784e-01 
 8.207853709595929192e-01 -2.016184635193514652e+00 
 1.710321957101027246e-01 -1.047443045097045111e+00 
 -7.936695985500505923e-01 -3.994084742052435993e-02 
 -1.247829018629571740e+00 1.533354423340934670e-02 
 2.476818575839056236e-01 -5.986805686669762760e-01 
 -2.014551251146508848e-01 -3.252440632341002669e-01 
 1.015825807126848890e+00 -1.073583244407444015e+00 
 -4.859180029083182140e-02 -5.912690031468093022e-01 
 -5.690997825550944134e-01 -8.918093119304636440e-01 
 9.647941919141965472e-02 1.055103006234904495e+00 
 3.132773356896067368e-02 -2.897672011717897345e+00 
 -1.449212280532384545e-01 3.085492504218216303e-01 
 -2.423602518545784346e+00 6.965887136936396162e-01 
 -2.276749690001713955e-01 -2.612389239468356633e-02 
 1.027065676961010504e-01 1.244369926813504668e+00 
 -5.152185328481442284e-01 -1.495066399344665342e+00 
 7.915611223163836196e-02 3.978353105696705305e-01 
 1.211802334735677250e-01 9.471285823981949736e-01 
 2.581985066473805879e-01 -7.287247244617788278e-01 
 1.145466986384779728e+00 -5.462135044025518971e-01 
 5.145940847731055312e-01 -6.319060895666195332e-01 
 -1.329388290024619224e+00 -1.209411794363882686e+00 
 -9.246296195410627083e-01 1.001628702055106457e+00 
 4.050520436971218885e-01 -4.957066593648532665e-03 
 5.539761903234546869e-01 -4.974894301325509804e-01 
 -1.643829440365791816e+00 4.592127405959867126e-01 
 8.946240190505440337e-02 -2.750299870148409376e-01 
 4.258369681240282978e-02 -1.022008873817809166e-01 
 -8.115398862242004796e-01 -4.888991129696744209e-01 
 1.356082919337525894e+00 -5.973420938719574691e-01 
 -1.422213343353535275e-01 -8.058321985881857774e-01 
 -4.583925840464012080e-01 -1.354793911854442978e+00 
 1.693277645486240546e-01 -1.153189588794388681e-01 
 1.497799576582459880e+00 2.968406626894439793e-01 
 -4.553546358554023121e-01 8.501691674373517138e-01 
 -4.747109628286642069e-01 -7.831018241046746597e-01 
 1.319501597684502592e+00 7.954230336465897833e-02 
 1.444160284516670556e+00 4.461445707299342700e-02 
 2.029996846910100849e+00 6.771359314763597537e-02 
 -7.799871096402857251e-01 1.276039509895604773e+00 
 -1.156322804881306343e+00 -9.428416791687405096e-01 
 4.167118124980675464e-01 -1.110004859422999646e+00 
 -2.194166570124573279e-01 8.434125871455386836e-01 
 4.737334255590490706e-01 6.908178036516168796e-02 
 1.008190507323099228e+00 7.048975357481788162e-01 
 2.435972049334087786e-01 -4.565059724918464346e-01 
 1.516717898589887425e-01 -1.618655918652449177e+00 
 2.884374450934723000e-01 7.555273404827582695e-01 
 8.425833894690102355e-01 7.986798686640048106e-02 
 1.326651348187391388e+00 2.265349488162668123e+00 
 -1.619270855878689241e+00 6.514141364405670043e-01 
 3.467861904868648204e-01 -9.533518866457186824e-01 
 1.857252876982213030e-01 8.838426643771557512e-01 
 -1.317787129077530317e-01 -6.449303397387675663e-01 
 -2.682416624522598186e-02 1.831915340013569260e+00 
 -3.481693518222951922e-01 1.335909457974627790e+00 
 9.073765863747687010e-01 1.217861742206480136e+00 
 1.120317328369725349e-02 -9.742619136888229503e-02 
 8.834691144914147420e-01 -1.049446093400523659e-02 
 6.011428816977559819e-02 -1.113180603989048834e+00 
 3.577910704443033052e-01 -1.042586329178626592e+00 
 2.188503912154223130e+00 -9.470765735343925629e-01 
 2.668198107661422513e-01 -1.228980012694350643e+00 
 3.428186528576441794e-01 -4.769653352423803283e-01 
 -2.609186970745825396e-01 1.867671733078475060e-01 
 5.498372338687100846e-01 -7.152314728433282198e-01 
 2.031699504282973301e+00 6.812338309210529408e-01 
 7.601182399017927249e-01 1.602790135392795579e+00 
 -4.191077030436831108e-01 -1.049263272083130527e+00 
 2.232964155322369582e+00 2.680745887151474438e-01 
 -6.056088960362620427e-02 2.453394000088224558e-01 
 2.205340359558825014e+00 -8.016014194532898873e-01 
 5.648192738509351107e-01 5.190179824801465225e-01 
 -2.581268996049584930e-01 -1.092765668380076688e-01 
 2.548509207587611458e-01 7.993951354740110871e-01 
 -1.226830310891289466e+00 -4.754497828979817320e-01 
 -2.453464765299252726e+00 -4.505250377068394374e-01 
 7.681342140402681595e-01 1.728257443012330141e-01 
 -1.009402528582559633e+00 -2.707470198441518372e-01 
 1.535678461111925353e-01 1.822721149694128684e-01 
 2.342324404179729314e+00 -2.777238048907200718e-01 
 -3.689110133029689376e-01 -1.507748272656167510e+00 
 5.948342743789983844e-01 2.444706815830924584e-01 
 -5.621618237305041621e-01 -6.985980952833487079e-02 
 -1.113312163715728609e+00 -1.640751428250992461e-01 
 1.108263111962692338e-01 1.562153574008705303e-01 
 1.485778299154877358e-01 -5.659943049001870952e-01 
 -1.834690032264625903e-01 1.248945890048464680e+00 
 -4.566325546415243332e-03 -7.115063739042873925e-01 
 2.594094543828529886e+00 -2.594301824954160285e+00 
 1.102071010297812625e+00 1.847884068158546222e-01 
 -4.101570807859782342e-01 -1.064511017768295445e-02 
 -2.252118359519573065e+00 6.056870495841683022e-01 
 5.639744755666229459e-01 -6.072203929171924308e-01 
 1.759318965252045119e+00 1.898764607377373181e+00 
 1.398794575143714525e+00 -9.515964919192191340e-01 
 1.029258522750790661e+00 -1.455783058741897396e-01 
 4.426568578470553850e-01 -3.808288533514341268e-01 
 -1.022597706308400189e+00 -7.233332223620105861e-01 
 6.368743214454953838e-01 9.427793999870115460e-01 
 -2.210584762849250762e+00 -5.200407281572814178e-01 
 -5.875480037955487234e-01 9.628668479280717563e-01 
 7.170985705737035198e-01 -3.447039302488195678e-01 
 -7.591050682681105277e-01 -1.903571368763083083e+00 
 -1.017499224307346850e+00 2.084323570784913926e+00 
 5.212566041318265064e-01 -6.988943569016055068e-01 
 -9.825251147856048917e-01 -6.679267714501078979e-03 
 -4.159927171954940217e-01 -1.562888336232446829e+00 
 9.183262775104791276e-01 -7.323509641183495456e-01 
 2.557783922426751580e-02 2.059547884520620750e-02 
 1.183434277908124388e+00 -2.405829612426309438e+00 
 -8.696624967716278798e-01 -8.650856424400270306e-02 
 3.740941444858263965e-01 -3.060270332214343747e-01 
 9.625956852559818255e-01 2.960376546684009152e-02 
 1.723330211650921484e+00 -5.790955478162419512e-01 
 -1.179391585867412218e+00 -4.445132393913990565e-02 
 -2.078741366306754434e-01 8.759681916471460106e-01 
 -3.604063986007310372e-01 -4.700024325891143384e-01 
 -4.919002331467792200e-01 1.331010819608748452e+00 
 3.247100168801298481e-01 1.841429562669333997e+00 
 1.211623984498409135e+00 1.241286825924389436e+00 
 1.207844178875620678e+00 -1.055089061724177935e+00 
 1.706712646439950687e+00 4.615061472504136675e-01 
 3.295697946289403157e-01 -6.894578250232580308e-01 
 2.455279388216490555e-01 5.496422923010019918e-02 
 1.155698115819058791e-01 -5.775724707676335168e-01 
 -5.264601393299583876e-01 1.050316225664780445e+00 
 -4.949271623354831728e-01 2.098003688715710802e-01 
 6.816843272412537180e-01 -3.087712778463870267e-01 
 -8.471473994118378092e-01 2.763491435197956703e-01 
 -6.828820919789138078e-01 1.306734047469997995e+00 
 -8.786340543831568928e-01 7.030737667540332136e-01 
 1.019233294782541516e-01 3.074455833696924656e-01 
 -2.493748382209275694e-01 1.759107663725123505e-01 
 -3.623014547806635011e-01 -9.572977930451979922e-02 
 -8.531544686305739811e-01 -1.292788472880443129e-01 
 -8.303059974993850512e-01 1.221040419749078287e+00 
 4.012703809606698591e-01 4.901642084150022172e-02 
 -6.708596451704221253e-02 -3.165765371637653813e-01 
 -4.262959408423879770e-01 -1.217517592823447403e+00 
 2.133061229159543437e+00 -1.003519211622969864e+00 
 6.439305050772798911e-01 5.318363639339312998e-01 
 -8.220152713924138155e-01 -9.697532407297236590e-02 
 1.101908892503066228e+00 5.096777846626796560e-01 
 -7.626400330461577393e-02 1.484985318981621116e+00 
 1.644488517024593088e+00 -1.763428197738992953e+00 
 1.358986814774717722e+00 8.496845311008574195e-03 
 -1.381194020304364223e+00 -1.900847345786092601e+00 
 4.840606516356456002e-01 6.192247635782371917e-02 
 4.404449582792498985e-01 -7.020535033470702846e-01 
 -1.090190663428730611e+00 -9.647148734633045897e-02 
 -1.414556959553443960e+00 -4.188617242225883275e-01 
 -1.771934162773364518e-01 9.792509318810970198e-01 
 2.674805180343671762e-01 9.610945661071685908e-01 
 4.688712105314585266e-01 2.709330429130232254e-01 
 7.768795858147838906e-01 1.295704708542093408e+00 
 -6.089853273102888709e-01 -2.936497029091005295e-01 
 -3.391262911246600287e-01 3.165706581540050357e-01 
 -1.833894896954236797e+00 1.864475925026143122e+00 
 -4.135140201016643258e-01 6.372327845132624152e-03 
 -1.210957825487037676e+00 4.352339171750337354e-01 
 4.218181636760955262e-03 -1.017566596037201787e+00 
 8.186025638960224560e-02 1.003358954994085783e+00 
 7.273007591216651413e-02 4.720215940077948646e-01 
 -3.064229101932299248e-01 5.661302257594823528e-01 
 -1.784159808009433967e-01 2.173777303894590229e+00 
 3.827429538452153390e-01 -3.753719195723806967e-01 
 1.070182762729291692e+00 -4.363848985913399980e-01 
 2.236855105737261873e+00 2.049363076220339863e+00 
 -1.319597597391615418e+00 1.563073348168110555e-02 
 3.807769647437618254e-01 9.749013730237486852e-01 
 2.765956786651900257e-01 5.219950077182561321e-01 
 2.915169754818386361e-01 1.337263046075175543e-01 
 -3.293060914093409730e-01 -1.904707878948341815e-01 
 2.873706710917549832e-04 3.609377289585673498e-01 
 1.155803782732256035e+00 6.515896924274436897e-01 
 1.569785921595726608e-01 -1.141139878927819762e+00 
 -5.331520754017758934e-01 5.950049708574794982e-01 
 -6.566663333266357094e-01 -2.232546243571066347e-01 
 -4.680425773670682799e-01 -1.181288391004056360e+00 
 6.498177744271628649e-03 -1.034035781450615366e+00 
 -3.886795118634825963e-01 1.548249528055486435e-01 
 -2.770527773020811102e-01 9.653408173876474319e-01 
 4.723503378251083240e-01 5.766811497615685900e-01 
 2.326634397333870452e-01 2.626281526935280386e+00 
 -1.330042106968842841e+00 -3.113489929873460293e-01 
 8.638927073296123194e-01 -4.782252395033719239e-01 
 8.316062489924279655e-01 -9.809103814540367505e-01 
 -2.478002894748167206e-01 2.010593186451384851e-01 
 1.406179458749161615e+00 -5.176495781551086750e-02 
 -1.148764169256039525e+00 -7.041085181731886466e-01 
 -2.630208767648809509e+00 -9.210797955169099938e-01 
 7.564302897223605937e-01 -1.453404454056642092e-01 
 1.230246583863783938e+00 4.034797804609647764e-01 
 -5.942313092129387908e-02 -2.323301208594743539e-01 
 -5.553840780994014903e-01 -5.204070443459425377e-01 
 1.501507938882961746e+00 -5.507875303486050589e-01 
 -2.264848250785442385e+00 -2.242078575637864446e-01 
 6.699179698441537489e-01 1.396612343671808087e-01 
 1.259789345464860322e+00 4.619346702868515342e-01 
 2.145669821274827527e+00 -2.773826502941882932e-01 
 1.398430275613701257e+00 -8.484151944545410551e-01 
 -6.651446929243550743e-01 -5.447933897001676351e-02 
 -5.406983091102086636e-01 -4.713607770841362066e-01 
 -8.751174870562489216e-01 7.338033911336887538e-01 
 8.520267596362344209e-01 -1.857509157020951207e-01 
 -6.037537732045452632e-01 2.321572661260343562e+00 
 -4.141011938994331731e-01 7.879203343839326357e-02 
 8.790937323103958922e-01 -1.256605797346533659e+00 
 -2.627008123265787143e-01 1.497858551809783112e+00 
 -8.613805924845152617e-01 -1.636004348405289077e+00 
 -1.283618679905690563e+00 4.464327659968578277e-01 
 -6.858075627180428846e-01 1.407563205981494869e+00 
 9.939066853556310921e-01 -3.135647000818934105e-01 
 1.316062596310231925e+00 -5.746702139730264225e-01 
 -9.853512534412499635e-01 2.383681735442712835e-01 
 -1.951784160821923297e+00 -8.502578599315822050e-01 
 -2.466205870576202219e+00 -2.164821300803653426e+00 
 -1.658405165573321849e+00 1.634769580666040945e+00 
 -1.462004265333450181e+00 -3.288170178327163296e-01 
 -1.671528063141866305e+00 -9.282437550655502356e-01 
 7.506497613049563089e-01 1.869755440565505356e-01 
 2.823390408471065927e-02 -9.262982399803211531e-02 
 9.054674441874376312e-01 7.222195961273171205e-01 
 1.408857963066422636e+00 -8.025385181888863850e-02 
 1.744026461367504721e+00 -5.893999300826480159e-01 
 -1.114738313545617698e+00 1.808029799748741839e-01 
 -1.286309311858889304e+00 4.892316184429667536e-01 
 -1.763952214629395110e+00 2.486980115025455573e-01 
 1.503306113963886581e+00 -1.749161138871542898e+00 
 9.201258443589885316e-02 -1.016044125200727288e+00 
 -1.522771467239167009e+00 -2.498188925563308016e-01 
 -2.676463801966668526e-02 -1.249802319793096306e+00 
 5.198932057750523805e-01 9.047457678744235121e-01 
 -4.131811983416616707e-01 9.615460681626171180e-01 
 -3.409743249225605788e-01 5.868562078413779304e-01 
 -2.706972336785183342e-01 -3.942110011164343120e-02 
 2.074779606487168748e-01 5.534784767553233703e-02 
 8.275104968203337297e-01 8.929623296991943127e-01 
 -4.918373087229691021e-01 8.598004927649269824e-01 
 8.756887737712432118e-01 -4.919970576938147433e-01 
 -1.516225865081697044e-01 -8.455259389144668958e-02 
 1.840911055638480009e-01 7.095903674708353703e-02 
 9.103264353699812572e-01 3.995739537433319333e-01 
 -1.012791705195416503e+00 1.610753118379647297e+00 
 -5.408274913035594489e-01 1.494880054541646963e+00 
 -2.007528565967131029e-01 -3.821428960695838484e-01 
 4.627427388538439268e-01 6.109053009308961224e-01 
 1.196749624385777810e+00 7.140520583027895052e-01 
 -1.695678701516543541e+00 -2.009748813568948744e+00 
 -9.261353363232119884e-01 -6.371862986629596159e-01 
 -1.760275136553880460e+00 -3.915857135053771310e-01 
 -1.962600105271162132e+00 1.035145073152506034e+00 
 -1.388247351131828067e+00 -4.230349526888695921e-01 
 2.895790773167453702e-01 6.665224731862710861e-02 
 -6.759392702969071465e-01 -6.145202824016199328e-01 
 -1.032454832446703108e+00 1.406195461203647856e-01 
 4.216284248944343616e-01 -5.297332707176011235e-01 
 -7.194668623431368371e-01 1.472642167719379946e+00 
 -1.766937251667944075e-01 -2.041524775205007525e-01 
 -1.798924727201196117e+00 1.018044007192127509e+00 
 -1.142242289346733441e+00 7.185500561311586321e-01 
 2.095880841884349977e-01 -4.403517244346046855e-01 
 6.762746763971194675e-01 3.489572887935956103e-01 
 -1.096719668549186011e+00 -4.655194113940269718e-01 
 1.219784334227477673e+00 1.259907419166848896e+00 
 1.980824165126023217e+00 -5.874308912877421740e-01 
 2.835777604620941528e+00 3.951351527906846073e+00 
 -2.410040919012161609e-01 -1.296229513951767220e+00 
 -1.459159654283291307e-01 -9.801450837454062093e-01 
 1.169595766521425717e-01 -1.183543909566469932e+00 
 -3.695763546050252479e-01 -6.199037445735366969e-01 
 -1.696413928071391908e+00 9.986894465397972986e-01 
 -6.430336085414091185e-01 -5.311671649716530608e-01 
 1.306511053322011895e+00 -4.940187572140146699e-01 
 2.503272248701493563e-01 -4.124393898641786071e-01 
 -7.141542043422479669e-01 -3.605641595796016952e-01 
 -2.209297998596663481e-01 -2.354846252496466674e-01 
 1.242826236627270431e+00 6.894182226593378315e-01 
 -2.131786512881851670e-01 -1.189626770900079400e+00 
 8.382917211509945954e-01 2.581229883644101664e-01 
 -7.687779305623689829e-01 8.762138944340980284e-01 
 -2.789766038831289041e+00 -6.265025709569121970e-01 
 5.076029971031963406e-01 2.279383770189774339e+00 
 1.514570585385193735e-01 -4.605230593154963081e-02 
 -1.431008723122999093e+00 1.943376426899454446e+00 
 1.332075491749228568e+00 -6.418762478031534435e-01 
 -5.633479177906886015e-01 -1.672615395887824041e+00 
 -9.449901018205536518e-01 -1.675282398229147596e+00 
 7.596746016095132781e-01 -9.130946541369820979e-01 
 1.439324960888117566e+00 6.562719682172161173e-01 
 3.902519324667839129e-01 5.384099433907744148e-01 
 1.247296421659656263e+00 1.823933040391055027e-01 
 1.910699454230117889e+00 -1.007921813864116833e+00 
 9.341254154942215671e-01 -9.068965768676862105e-02 
 6.833194589503603922e-01 4.330491181831483405e-01 
 -1.025873763649464809e+00 -1.407077581385474341e+00 
 -9.920984836257394635e-02 -6.832011756461877638e-01 
 1.517008446051693271e+00 -4.019267979671073410e-01 
 -5.480098054884794539e-02 1.467412729903201929e-01 
 3.323080831312925643e-01 -3.060823599019335539e-01 
 -8.219326931130003233e-01 1.518453537261252838e-02 
 1.556849973118251906e+00 -1.142882623915011164e+00 
 4.908779164070631862e-01 1.189672179165246702e+00 
 2.231498456114779649e-01 -6.958084506572924377e-02 
 -1.366519426217892352e+00 5.502028127942515390e-01 
 -2.974206350576819591e-01 1.150792724390661492e+00 
 -3.477710028875724002e-01 4.220073948525864260e-01 
 1.190886106589343241e+00 8.485250840277596129e-01 
 -8.538776058274859526e-01 -1.538055743296434519e-01 
 6.993845616246602281e-02 -6.442786004445986148e-01 
 -6.159422233521190115e-01 1.665713395792701723e+00 
 2.606049297042309365e-01 -2.321344530080817620e-02 
 6.563881342523181228e-01 7.393849031469802435e-01 
 1.483022400266949647e+00 -3.499329048148844268e-01 
 -7.188223411733025703e-01 1.151037478098607680e+00 
 -4.156028492641021810e-01 6.026719316393939208e-01 
 2.164410916294962905e-01 -4.881843669415620313e-01 
 2.537960199397771843e-01 6.103924430051713701e-01 
 3.668119561958050889e-01 -1.052540026125680317e+00 
 -5.200026368881688343e-01 1.082952746578868419e+00 
 2.697802849013052340e-01 5.492198902632825647e-02 
 1.197364555166834377e+00 2.613274009384337848e+00 
 1.542096918153107010e+00 7.784070227760591099e-01 
 6.586328906713859732e-01 -4.797520903654005076e-01 
 4.522084909291372301e-01 2.979457214825765865e-01 
 -1.556999311984512691e+00 -1.083517027256644560e+00 
 1.907308099861414197e-01 -1.630898172820443692e+00 
 -9.862152980740672426e-02 2.275308049299959556e+00 
 2.954703410289114540e-01 -1.313698693438162701e+00 
 -3.329413417687616117e-01 5.160400226440144955e-01 
 -1.267391298396866595e-01 -5.270599773977200364e-01 
 1.719045288002109872e+00 -4.511619372167011144e-01 
 1.383067883974879120e+00 1.016656827840431543e+00 
 6.363284902010601929e-01 5.415615966403603682e-02 
 -3.636403183278105744e-02 -1.245348027748154340e+00 
 1.821686503203478580e+00 1.386513398111290929e-01 
 3.556835211608251335e+00 7.714622224640320658e-01 
 1.191413047734629194e+00 2.150654613877046525e-02 
 1.758368321214011099e+00 -1.810024090197250857e+00 
 -2.215157065170485939e+00 1.360642599236272732e+00 
 -6.070363063658026359e-01 -2.046323606142049556e+00 
 5.532343433081909900e-01 -1.066971119068499618e+00 
 -1.387700614689890033e+00 -1.173914255843965027e+00 
 -1.403371593781389093e+00 5.158028279976430985e-01 
 -1.178477902179503323e-01 -2.017995734527022300e+00 
 3.092300052214617123e-01 5.119189517053161775e-02 
 -1.040880360162965007e-01 -5.007977042996341055e-01 
 2.116290010168032087e-01 3.935986299312762421e-02 
 -1.086368828846191598e-01 -2.798016623340326969e-01 
 3.170940356845192709e-01 2.904036512415750781e-01 
 -1.828791169376002210e-02 8.052629182896169358e-01 
 5.390554831425136140e-01 -1.119045818476907206e+00 
 -1.067028630653217153e-01 2.159854267920974513e-01 
 -2.037455546559499564e-01 1.953427326963334876e+00 
 2.557138966919050294e+00 -7.978723412208380550e-01 
 -1.496945910478001407e+00 6.812367592933356031e-01 
 1.951918496198864705e+00 -2.472340255435180045e-01 
 -2.411261296745994820e-01 -1.113861854722746569e+00 
 1.628741642830203951e+00 2.780945270505084110e-01 
 7.953712890183797235e-01 -4.063315955375136346e-01 
 5.063430581251489038e-01 7.877950716222831273e-01 
 1.661207863330320667e+00 9.033564139039067520e-01 
 -5.900634494824701370e-01 -6.445783253582338945e-01 
 -1.243563975521303933e+00 -1.074980399623313598e+00 
 1.522560780776471168e+00 -2.710931113514724600e-01 
 6.642339765213695069e-01 -1.803939802607442910e+00 
 -1.439867935358553286e+00 5.032533924231160638e-01 
 -8.031194386411628638e-01 1.119782076723105702e+00 
 -1.550422271869578816e+00 -1.047536537091562359e+00 
 5.401579943669051476e-01 4.501908337491513645e-01 
 7.044297668706837046e-01 -2.573763271191584212e-02 
 -7.038321490190703189e-01 1.133120353051458196e+00 
 1.569894007741700293e+00 -8.783129750065027386e-01 
 2.491720913638889034e-01 -1.243674012615278324e+00 
 3.429683051374304847e-01 -4.862192002965724513e-01 
 -1.078552343885182951e+00 -3.932998793786176561e-01 
 -4.879848151459328931e-01 3.467399840901645436e-01 
 -3.263432858353470523e-01 -8.961189630508777926e-01 
 -4.880185924111754558e-01 5.563816311063963793e-01 
 -2.613031276497044697e+00 -7.890252897305918833e-02 
 -1.742579755829384514e+00 -1.001759837722488861e-01 
 1.153609693843576575e-02 -2.882378140723702020e-01 
 2.372664225743210120e-01 -1.156242290089705138e+00 
 2.849546768713424605e-01 1.006752652627484146e+00 
 6.533739665960627274e-01 -4.342299192405074670e-01 
 1.828830496946863171e+00 -1.215073013299917681e+00 
 -1.262488309519733676e+00 7.084717984001892566e-01 
 8.703054997360616385e-01 2.491290541504915801e+00 
 -3.401112146098387856e-01 1.170804261390518519e+00 
 7.087577416908168448e-01 8.731800136342113827e-01 
 -2.203821746003998605e+00 1.105667821007777274e+00 
 1.345386707960524841e+00 -6.039606145722218322e-01 
 4.703077866490423253e-01 2.989910511422371742e-01 
 1.875043142537529406e-01 -7.549832459563587950e-01 
 9.054541354580148971e-01 -4.579367473066679461e-01 
 8.500841677413821795e-01 -1.790155036862724203e-01 
 1.416370416500878360e+00 3.366058923063020014e-01 
 2.362483234163631485e-01 -9.531872339478125733e-01 
 1.188528588911937467e+00 9.396251481727927457e-01 
 -9.480584930512958586e-01 -3.089926936134785862e-01 
 2.018655357779743031e+00 1.063620556414624829e+00 
 -8.907561407732533798e-02 -1.102736559623329615e+00 
 -8.791281998586378266e-03 1.827109381818078082e-01 
 -6.491978554401282020e-01 -5.033689509787251382e-01 
 5.892467848816832499e-01 1.278365693874582501e-02 
 -6.268785694815861564e-01 1.017937503788126641e+00 
 -1.305440226259389491e-01 -3.269749169421632962e-01 
 -1.560710974533272788e+00 -8.454512887677008148e-01 
 -2.372021565639242102e-01 1.519971440080392089e+00 
 2.209172527343308268e+00 6.425803942506558286e-01 
 -2.151503163839993515e+00 1.500847948232330864e-01 
 -1.428516121762515301e+00 -1.168618856790118732e-01 
 -1.508193582682092471e+00 -4.378599491170612756e-01 
 1.909878093502415108e+00 1.444672744357370808e+00 
 -2.604959519642203736e-01 9.625295865885162838e-01 
 1.543365809479367856e+00 -1.598544834015276139e+00 
 1.644484051007757963e-01 6.950549868664159803e-01 
 1.114706311810191863e+00 -3.857765372091616074e-01 
 9.794008509232693394e-01 -3.738908163257638195e-01 
 6.051135666176158390e-01 1.658017638562471197e+00 
 9.645411006611548377e-01 6.797901037484597175e-01 
 2.300455300259495850e+00 1.816110129349853830e+00 
 4.931687159396691555e-02 -5.772589252341021604e-01 
 -1.083855220902816940e+00 -1.151354900159230921e+00 
 8.703766501253085847e-03 7.593161879165145900e-02 
 -4.224323074629681707e-01 -6.805301331720796654e-01 
 8.004186131082546840e-01 -1.654108439194940772e+00 
 3.981845906266984203e-01 6.967029693047740446e-01 
 1.916567969600644794e+00 1.100044220118331584e+00 
 5.445441118774823064e-01 -3.063793781694245655e-01 
 4.919253323162811609e-01 1.332048757781479464e+00 
 1.251621394368647833e+00 -3.000435636690921837e-01 
 -2.585570297784718363e+00 4.112382390012010447e-01 
 5.834317727155000632e-01 -2.014440375321560950e+00 
 -4.859118505974763247e-02 -1.363299075164080554e+00 
 -4.009658024462263715e-01 -1.828810603584047831e-02 
 -8.349923478714215141e-01 8.436998376132052169e-01 
 -4.101879691108396009e-01 5.667372422271652610e-01 
 8.963435590140284015e-01 3.288260896960258362e-01 
 -1.111483361794468161e+00 9.411939251372759552e-01 
 9.477750411128089691e-01 4.406289148610065820e-01 
 2.342982707374589690e+00 -6.455473507268383315e-01 
 1.564206127462166585e+00 1.293160221490270878e+00 
 2.160806726221612628e+00 -6.621481700464526554e-01 
 4.410593231335134257e-01 1.774277440010841589e-01 
 5.461605125203018440e-01 6.968308653734753833e-01 
 1.021868125122419035e-01 -6.456858734960742030e-01 
 -9.906224476926217548e-01 4.177614921183235297e-01 
 5.139699063806328905e-01 -5.300878129282234896e-01 
 -1.496178183600832545e+00 1.779663000614316370e+00 
 -1.014957831890802131e+00 3.919300036821311561e-01 
 1.300743759915966580e+00 1.041780544018620969e+00 
 -7.794112688236450870e-01 8.355952946742377652e-01 
 1.098328693241028831e-01 -2.448161141652648587e-01 
 8.854155693797549631e-01 -9.294604387368926579e-01 
 -2.058901633074336768e-01 2.273804489199555690e-01 
 4.467863291229286493e-01 -1.146195296088203142e+00 
 5.857792708218293454e-01 -1.349989527842876402e-01 
 5.215869430932315032e-01 7.206549867520722907e-01 
 -7.446814289869224668e-01 -2.669913332234463699e-01 
 2.129188748904664585e+00 5.847085489287038307e-01 
 -1.388056601018433200e+00 -3.959443474656819117e-01 
 -1.797998479265666250e+00 -1.912969000736861380e+00 
 2.125958120254782813e-01 -2.386265033549474501e-01 
 5.505557821545624675e-01 -1.167806410224343366e-01 
 5.524890651030426314e-01 8.594073763675728062e-01 
 -1.936036670331648391e-01 9.364849892741373971e-02 
 -4.217740651155382769e-01 -4.066618015805825714e-01 
 -2.063700884213030551e-01 -7.836035162118303310e-01 
 1.268183116825752688e+00 4.821868937574011471e-01 
 -1.736437862760226603e+00 -6.210290236535760400e-01 
 -2.584770906117191291e+00 4.909563014691206706e-01 
 2.238920832955040574e-01 -3.536424104949786873e-01 
 -8.318360990436916846e-02 6.015827885728944890e-01 
 2.182546576337409228e+00 -7.272203340733086885e-02 
 -1.168195589609910323e+00 5.740244830613925320e-01 
 1.381171615213365511e+00 1.092386505835049038e+00 
 1.220844442149804226e-01 -1.757672321564063056e+00 
 -8.355656979955339292e-02 9.477731979112427041e-01 
 -6.066904428665864657e-01 -2.696788627997566690e-01 
 4.993549318137073256e-01 -6.340430862423579450e-02 
 -6.160552363509732565e-01 1.562101413911864523e+00 
 -1.306204374803436041e-01 -6.137533560755760176e-01 
 8.900491102883424377e-01 6.927087684389174882e-01 
 -3.393154029563263396e-01 6.276977099260981907e-01 
 -6.180838891979135719e-01 -1.289749477377879705e+00 
 -6.965170955292366850e-01 -1.953981348976674137e-01 
 -2.880267721681021437e-02 1.010271979025700428e+00 
 -1.571831654342297435e+00 3.196831609683936093e-01 
 -4.474669404759985814e-02 -1.941676341467297062e+00 
 1.436319204240601222e+00 -5.413511618396912306e-01 
 -4.371961190306226652e-01 -8.050689861157485083e-01 
 -2.538708979588077397e-01 3.754434634766991574e-01 
 -5.739876378150381431e-01 2.762287750943254849e+00 
 -5.801193735099136051e-01 2.431813176741006999e-01 
 4.893910131869336211e-01 8.245387158154373619e-01 
 -3.308023088000586753e-01 -4.646960500658622317e-01 
 -1.910011661676284112e-01 2.184886942997139314e-01 
 -8.616727681162204000e-01 -1.428706442063627069e+00 
 1.353828785873514517e+00 -1.030708309821680491e+00 
 -1.253982952194891753e+00 2.704587366172883089e-01 
 1.085701201097886592e+00 -1.531314968463945159e-01 
 -8.872808775300418116e-01 -1.267915656429126958e+00 
 2.760173078260222401e-01 1.688139244874238831e-01 
 1.150569403161307847e+00 -1.563995396827504658e+00 
 1.086311037687588410e+00 2.145513822062408593e+00 
 5.253437436330621324e-01 -2.404579108137492593e-01 
 2.013696587526656381e-02 6.574913970451201628e-01 
 -1.150656135055747820e+00 -1.072479559310765218e+00 
 -1.714551295336851133e+00 1.536231894211725346e-01 
 -2.530696298649731668e-01 -1.497105386912290115e+00 
 -9.850996133786057429e-01 4.855770550956888254e-01 
 -1.461535342225561029e+00 5.201575087125510644e-01 
 3.461197552025759849e-01 -1.356263037908449931e+00 
 1.035622791070547111e+00 -1.432804697766116853e+00 
 -4.030474978371209049e-01 -7.713328717084340092e-01 
 -2.113757748758573474e+00 1.642297968034181821e+00 
 7.189532794376690683e-01 -3.939583956157551858e-01 
 -4.084849214643663795e-01 3.394070679949715008e-02 
 1.132377112082462584e-01 5.362664565285363283e-01 
 3.305046023669453437e-01 1.977369747464650107e-01 
 2.929936456959262303e-01 6.642298377159741030e-01 
 7.217116663622892281e-01 2.850604141687264725e+00 
 -3.279849986387721184e-01 -4.850681757205290157e-01 
 9.521534778687849865e-02 -2.894985728287088333e-01 
 -7.538001044472214529e-01 -1.570936004217765580e+00 
 7.212908677157662263e-01 1.589145687712736343e-01 
 -1.115247066260904862e+00 -1.321180223203484827e+00 
 -5.747802869214188037e-01 -2.336730073566634369e-01 
 -1.301944597698727890e-01 9.240868825306032264e-01 
 3.447545261874024325e-01 1.958628953948925666e+00 
 1.264206935853327884e+00 -3.185296878855958802e-01 
 -2.035171925915038593e-01 -3.385559286147671321e-01 
 3.168977325955280033e-01 -5.047934829734315176e-01 
 -1.540702671534862400e+00 4.419426216466983415e-01 
 -1.519810515029386799e+00 -1.670157602987714984e+00 
 -1.577151722473204121e+00 7.507058691311078169e-01 
 6.562023383799815424e-01 3.612626785098465576e-01 
 1.432313366836317048e+00 -3.175099153808015329e-01 
 3.561917837941511733e-01 -1.385264937054605294e+00 
 2.566691974397190545e+00 2.577688526373469902e+00 
 -4.388463889528762714e-03 1.952316259645685115e+00 
 -2.128905638986239648e-02 -4.530767682329668866e-01 
 1.008831192058137205e+00 -1.147955536782292230e+00 
 1.949219750925404782e+00 1.551658825947296039e-01 
 1.602127554885337979e+00 1.957734543066994348e+00 
 -8.323643381200422908e-01 -1.179173618615494856e+00 
 -4.520871404671965021e-01 9.081214855415990772e-02 
 -9.933129503282587258e-01 -2.834325766306901029e-01 
 -2.498628273549006740e-01 -4.587264810295912931e-01 
 -8.110113234382705372e-01 -1.115311056203486473e+00 
 1.337670835235999611e+00 -1.055841879978424380e+00 
 -1.466373963791364865e+00 4.669335451665184156e-01 
 -2.488666936851016143e-01 1.255367941714016222e-01 
 2.213555209091246478e+00 4.532067641473594977e-01 
 -1.677252293107889036e+00 1.312733596692679416e+00 
 5.573804353254450117e-01 4.844870339306404233e-02 
 1.665463587962904279e+00 -3.283727502192775871e-01 
 6.512910128784463737e-01 1.348798885921007162e+00 
 7.956710767030871212e-01 1.157271387306597843e+00 
 -5.386207158497990921e-01 1.248052482493209103e+00 
 2.369475453307396395e-01 2.021486959573552955e+00 
 -1.322985375872383074e+00 -3.833989639380924741e-01 
 2.932238569991818533e-01 1.177006115459989122e+00 
 -7.428603842530869805e-01 -7.676944859210428351e-01 
 9.632055472915689032e-02 -1.796745464504226064e-01 
 1.409612355516068449e+00 -9.601857827957296365e-01 
 1.403022754759056356e+00 1.450614003877023217e+00 
 -1.420560775565486322e+00 5.117677033514467233e-01 
 1.102815381281243123e+00 9.790988995524100291e-01 
 -9.141435230996304284e-01 -8.262773042441502458e-01 
 9.586816599798044791e-01 -1.016866520230123916e+00 
 -2.753111479410568774e-01 1.367600949638416941e+00 
 -1.671286599158542163e+00 -5.787920044654405460e-01 
 -1.835011885180233837e-01 -2.061666266180529838e+00 
 1.168433733174927935e+00 -4.907335333725219573e-01 
 -7.480283302081390806e-01 1.910969168830292331e+00 
 -7.845866371026177788e-01 -1.328675943298591067e+00 
 7.898440112506780464e-01 -7.986573649791393059e-01 
 -2.068787145296121732e+00 1.571305843528955304e+00 
 2.352138007202423664e-01 -3.122026755613159510e-02 
 1.742133428157393027e+00 -4.976993561850266978e-01 
 1.329319622058415584e+00 -5.697256839962351327e-01 
 9.449903073958842992e-01 -1.019811306930324957e+00 
 2.306402832888528653e+00 -7.713839281234041723e-01 
 8.096987124188802509e-01 -1.348946120167310747e+00 
 -1.140299453566997023e+00 -6.536072617002439689e-01 
 -2.507584382697366499e-01 -9.274818062776934990e-01 
 3.736576086066531466e-01 -2.652009008722862049e-01 
 -1.347624687150698719e+00 1.444401031420725179e+00 
 5.555109371410218433e-01 -6.691871097273083269e-01 
 -8.532589736526043911e-01 8.635363426568053447e-01 
 -3.939276856903214385e-01 -3.779791569646134275e-01 
 -1.234766305865783842e+00 -2.005615009991839337e-01 
 1.714055628768194728e+00 1.435509685730428808e+00 
 -1.582923033865955231e+00 -1.204228839468626466e+00 
 5.167740255603014976e-01 -3.690012807690802865e-01 
 -8.036900363850545403e-01 1.481921328983929920e+00 
 -9.894033539938966448e-02 -9.538289582147413403e-01 
 -9.228409793273186779e-01 1.565711822628276795e-01 
 2.484521705435557948e+00 -1.802977951968588233e+00 
 -3.430269380929337197e-01 7.033569991515579156e-01 
 1.139106953804140954e+00 3.072175729390473897e-01 
 -8.670812610856376557e-01 4.340334079940895151e-01 
 1.543281044564198679e+00 5.036361617716399453e-01 
 8.361993227702270437e-02 3.524495139709662439e-01 
 1.219818609279542665e+00 -1.670928979042416884e+00 
 -5.944317193215290507e-01 -3.645950077993928007e-01 
 5.232140945947969524e-01 8.515131242929489808e-02 
 5.365867555553721635e-01 6.818221349633624140e-01 
 -1.518757011712263072e+00 -4.807653116588936348e-02 
 8.500018252594125912e-01 -1.769747203647805411e-01 
 1.993296078012757877e-01 -7.167116340853418865e-01 
 6.726261978958198995e-01 5.228918069031822657e-01 
 -1.115304865139826296e+00 -4.217548445843107285e-01 
 2.718711791618834139e-01 -1.293954719681508658e+00 
 -7.926019786990712301e-01 -5.820418294368936429e-01 
 -1.774873962638671421e-01 -7.296706657494756998e-01 
 -7.724180315641134831e-01 -1.184983711339218537e+00 
 4.098841657211565459e-01 9.765444550364228010e-03 
 -1.418930829701080087e+00 1.307315322514243761e+00 
 -6.553566385885545298e-01 -1.494409374785504035e-02 
 4.883440447937121287e-01 2.627984651331499166e-01 
 -4.160923056652972990e-02 1.089764153016382631e+00 
 1.539947077081376792e+00 3.096213306560190517e-02 
 8.362906607078023080e-02 -7.916515879130999744e-01 
 1.659054309503270375e+00 -1.967084508817672939e+00 
 8.263986831320011550e-01 1.159643249223462069e+00 
 1.197373805417297099e+00 -6.367654160399430219e-02 
 1.227267168045468870e-01 -1.809847756002615826e+00 
 3.401124668084616331e-01 -4.554629044042622921e-01 
 -5.740362656812315612e-01 3.296323486795531554e-01 
 2.480255601249216735e+00 -1.205211728939560523e+00 
 2.316552710784584579e-01 -4.270069078086723979e-01 
 -9.088253409891178247e-01 1.741509995671462141e+00 
 7.596244582219231489e-01 6.456391148214051245e-01 
 6.085932579784865126e-01 -4.276133309284187445e-01 
 -5.254132175557263418e-02 1.184497287971560286e+00 
 8.500607549054618461e-01 -6.210632645501882321e-01 
 -1.234228033944334514e-03 3.776384004270756933e-01 
 8.180604929867960062e-02 1.254995822034987718e+00 
 8.811126718618255138e-01 7.510133761109370407e-03 
 3.482078312982113677e-01 8.214092351564480365e-01 
 6.856626007732885553e-01 5.947157569811790945e-02 
 1.164221975757188554e+00 6.308692843436284337e-01 
 1.315762053440257262e-01 1.128432263679320924e+00 
 -5.587979275614104457e-01 3.279009016537980936e-01 
 -1.064148499217470178e-01 7.398650555797536832e-01 
 9.267397196183371211e-01 4.079048992394438966e-01 
 7.291789356539279954e-01 2.056807576459367959e-01 
 1.363734697327166900e+00 2.433358419575668563e-01 
 -2.079775453973219168e+00 6.971419774279172255e-02 
 -1.566636819357587473e-01 7.929794864622509154e-01 
 2.340287276779184078e-01 4.019803961708108275e-01 
 7.238147348436320128e-01 -2.762449782637587781e+00 
 1.424652329011280860e-01 -1.028758730251825959e+00 
 -2.649794560437578106e+00 -1.590317912291199454e+00 
 -1.137621330925479568e-01 -1.355821694825139367e+00 
 2.217229639306334654e+00 8.579379554965571586e-01 
 4.706693691469184260e-01 -2.043888424123684600e-01 
 -2.455236520461607230e-01 -5.790987291312574836e-01 
 -2.111185748251406813e-01 -1.450615164837015247e-01 
 -8.097262776735246470e-03 8.778182029312972534e-02 
 1.646956026529572625e+00 -4.138398922440295058e-01 
 3.683484690760986391e-01 2.012109867701535604e-01 
 -5.075139817240599260e-01 1.553316414030770254e+00 
 9.859286271681566571e-02 -7.757391476870068026e-01 
 2.327634968211648447e-01 3.939162401813523506e-01 
 -1.170930499686513748e+00 -9.780099437852923794e-01 
 1.150459806075087466e+00 -4.658306554073422534e-01 
 1.382431376579056126e+00 -5.222725980172950866e-01 
 3.757811135809355219e-01 5.352129673010406208e-01 
 4.384713838002241570e-01 9.262407184014539996e-02 
 6.553324397845576854e-01 6.990772779864219411e-01 
 -4.741107588535252715e-01 1.307201701879032063e+00 
 -1.214941955589501577e+00 -2.543158576159382234e-01 
 -1.069947612127754466e+00 -2.536163532110679020e-01 
 1.220589878311967968e+00 1.372153472208829383e-01 
 -5.897557946679422569e-01 -1.001039739659904226e+00 
 2.362536250661495529e-02 -5.834272734097869506e-01 
 1.781828552123546849e+00 -1.082470471707037918e+00 
 -4.873490463923403349e-01 3.273558596163875928e-02 
 4.651348174741524732e-01 1.557884581280328362e+00 
 -2.206316223987877301e+00 2.228875510562592588e+00 
 5.234382126368595234e-01 1.645983069122055831e+00 
 2.020869529752749916e+00 1.575670266667176023e+00 
 1.883651880162545977e-01 -8.410001569340530558e-02 
 4.353151424322828089e-01 6.871769561005839355e-01 
 1.281023098251474979e+00 -1.955314783959645197e+00 
 -1.832643751824574174e+00 3.295429774385656430e-01 
 7.531363584469771277e-01 -7.419119800699861544e-01 
 -9.332163677843292593e-01 -8.792459052258437824e-01 
 -2.897893472650602043e+00 -7.853067109727407402e-01 
 -2.803597598782269884e+00 1.084167368636710593e+00 
 1.185852841269519203e-01 2.580014916391478730e-01 
 -1.583538315900935745e+00 -5.553888370979506543e-03 
 -7.695284252557580418e-01 8.344007438005161814e-02 
 8.332363641110006602e-01 2.385682846269224999e+00 
 1.174756270165454031e-01 1.664152575869957129e-01 
 -1.521952385631931692e-01 1.648226234911921717e-01 
 8.090643180393972123e-02 1.272742380557371433e+00 
 2.849295647074791549e-01 8.909258516530010885e-01 
 1.777519811841309361e-01 -1.637770617336609114e-01 
 4.129665100751388207e-02 7.104038184354896091e-01 
 1.965299381435149928e-01 2.704568233355885906e-02 
 -1.307399044117681264e+00 -1.294558522956116065e+00 
 -1.215699103734603437e+00 1.905793234816419435e-01 
 3.114408069333780005e-01 -6.647426445371946990e-02 
 -1.834093805918949771e+00 -8.047258127811651729e-01 
 1.065297942960079292e+00 5.127557505606387123e-01 
 -2.103855031271831155e+00 -3.951016405996457537e-01 
 -5.843226882906163988e-01 1.240351948810134886e+00 
 -5.335432603980462263e-01 6.073639857053156899e-01 
 6.645197340618222426e-02 6.076070880825931164e-01 
 -9.087690180390107786e-01 8.008636574277534503e-01 
 -2.568909466039820955e-01 -1.383269346173835013e+00 
 1.013440374722647475e+00 7.023049540726233886e-01 
 -4.440023214353198688e-01 9.845661691458410525e-01 
 -9.988320758894415619e-01 -4.714196649879547341e-01 
 6.243110487726768465e-01 1.128222469450798515e+00 
 2.085184932387005308e-01 -6.578629081091612596e-01 
 2.847940499831901895e-01 -2.213554861637009097e+00 
 -2.016551583778665169e+00 -3.625316090767625732e-01 
 8.659815328655265376e-02 -1.058415878599094917e+00 
 -1.177134618083685247e+00 5.206664437440113868e-01 
 -4.311645424625206724e-01 -1.055748711469073564e+00 
 -6.196211835861695771e-01 9.586687333808772138e-01 
 -6.375726345013854601e-01 1.264559836939538051e-01 
 -2.965827378380161417e-01 1.112205655969500162e+00 
 -4.993527434971025691e-01 -1.608587345536502289e+00 
 -1.347749240768374435e+00 -3.380536579597175351e-01 
 1.301085979841219764e+00 -4.086538341295570254e-01 
 1.258545161591602790e+00 1.370261626741427374e+00 
 7.145915272988896394e-01 1.506644223872357857e+00 
 3.385305289210224777e-02 6.304619653665508583e-01 
 -2.975641086346826891e-01 1.511449510081020575e+00 
 -6.520142865462359438e-01 -2.917173598372279630e-01 
 -1.850076164655665156e+00 6.244212019830450711e-01 
 -3.068180944718492675e-01 -5.822734750434079842e-01 
 -3.025991702051103349e+00 1.128438181947718277e+00 
 3.037423798408632192e-01 -5.455448691097337932e-02 
 2.441812820872047707e-01 1.660704093211845755e+00 
 -8.695793597116646678e-02 9.648817707262675736e-01 
 1.255912065025201363e+00 9.072565197124708991e-01 
 -1.093318660644057472e+00 -9.950144272707585058e-01 
 2.559352299848456358e-01 4.062062062567067811e-01 
 5.477678929700819932e-01 -2.133424106184349800e-01 
 -1.222941916864778822e+00 -5.286299967641736597e-01 
 -5.251639416615975220e-01 1.530736882125604270e-01 
 -3.813851571714439448e-01 9.466334476904385564e-01 
 4.352072036798849686e-01 -1.478800057454798589e+00 
 -7.841605505543793875e-01 -1.063220367557444757e+00 
 -2.532862494003774723e-01 1.831941530534547002e+00 
 1.474348811374664558e+00 5.651116486981216935e-01 
 1.666941772862811921e-01 1.277343944178514601e+00 
 -1.856240149184513966e+00 -1.127405201191791217e+00 
 -1.248515997723726345e+00 1.688764282650556892e+00 
 -1.436477173110038752e+00 -7.899083859550456443e-01 
 -7.284671608977376644e-01 6.541742643744398178e-01 
 -2.402258638971563887e-01 -1.592532138639419503e-01 
 -1.116444867207261549e+00 7.722396192316274277e-01 
 -8.266996161736209769e-01 -5.817205786597986483e-01 
 4.676085682264253807e-01 -7.366061281215652290e-01 
 -2.778982095696179710e-01 -8.445531861351004421e-01 
 -1.874392197354016742e-01 8.251345660634830104e-01 
 9.493845312289814209e-02 5.486001699183647995e-01 
 3.658494618434460777e-01 -7.367005809770544866e-01 
 7.673110731058716549e-01 -1.019608600539293475e+00 
 -1.179614204498534713e-01 1.293408054890493319e-01 
 8.184234739110920476e-01 -1.360511507470582859e-01 
 -8.844977174046911861e-01 -3.083992422146569212e-01 
 -1.484515842703409971e+00 5.608463844530643394e-01 
 4.463407463529249775e-01 1.731335992209758423e+00 
 1.063932455922053766e+00 5.624937045537899971e-01 
 -8.902364919524302644e-01 -5.339701105938033932e-01 
 -2.736468202729928079e-01 7.421276969149409597e-01 
 6.985462588188139088e-02 -3.569148481671339246e-01 
 -1.616905992142883441e+00 1.648888914300672137e-01 
 2.326903762325011338e-01 5.593874665470324192e-01 
 -1.522544960397874236e+00 -1.992139684979976899e-01 
 1.446681760822849716e+00 3.212877148239101643e-02 
 -1.802120442019336855e+00 -3.341534561045143015e-01 
 6.149381397989648335e-01 7.281025331558357849e-02 
 5.922405032637645395e-01 1.115601065408701631e+00 
 3.077665421958418746e-01 -5.911553010675295594e-01 
 -1.368505292313133115e+00 3.091043448052612774e-01 
 -1.504456208635102987e+00 1.015448004696671180e+00 
 8.885238405396871098e-02 -8.319257430395990416e-02 
 -1.946875300412070242e+00 4.443373718545474138e-01 
 -4.819796687437730709e-01 -9.194156564527994346e-01 
 8.275621640210790997e-02 7.479067277414047643e-01 
 1.382695484052277046e-01 2.205823577353207068e-02 
 -4.569928957520631996e-01 1.662509723459440147e+00 
 7.143523186093038158e-01 6.840136218461035922e-01 
 9.391265858555553070e-01 -2.212406722731573350e+00 
 -1.647586803247399756e-01 -6.056881338071205129e-02 
 2.489920231285634722e-01 1.300818445107538635e+00 
 -1.191018957907226561e+00 -1.263321552151086102e+00 
 2.896924133425445858e-01 6.410584482514232185e-01 
 1.421633872806157495e+00 6.304585585286835991e-01 
 -8.084366794534286749e-01 9.613918616726033761e-01 
 -2.493534269509348200e-01 -7.522334316506522622e-01 
 7.857547374991683542e-01 6.854310425808184115e-02 
 -4.996552512571499072e-02 -9.190547671970492050e-02 
 -1.267984518656579684e-01 9.564005371963557600e-01 
 8.145468215141757895e-01 2.480885720523512139e-01 
 -6.681829861222011724e-01 9.684995363559334436e-02 
 -8.230125183034039393e-01 -8.808303001119864584e-03 
 1.356296032770306859e+00 -6.590597100991084645e-01 
 -1.598755594581952710e+00 -9.635541518077029854e-01 
 -5.180016707762096634e-02 -9.881703300296048598e-01 
 -1.880167468395008257e+00 5.219661705105741456e-01 
 7.367824807799295828e-01 -2.395287186256742917e-01 
 9.063217770185504341e-01 -2.335217785754208020e+00 
 1.623317808876271195e-01 -5.211736897635015353e-01 
 -4.762970860412070184e-01 2.327927729185073347e-01 
 5.946358917492106100e-02 -4.179978424375782042e-01 
 9.871643126896434417e-01 -7.922559307473853174e-01 
 -9.617984916308605081e-01 1.933503577973743059e-01 
 1.280100291465930684e-01 2.121781614450232445e-01 
 2.233972367520525026e-01 5.729693937640475410e-01 
 -6.068420566947761996e-01 2.517778995029772426e-01 
 7.587014647001653067e-01 1.947271313626528944e+00 
 -3.615871723553212291e-01 1.867480282481674969e-01 
 3.829196749750181095e-01 -5.260429144034164395e-01 
 -5.748695113387042310e-01 1.492249578899259355e+00 
 -4.900162311689190142e-01 1.542467293368352754e+00 
 7.798944289800688878e-01 -1.297636284221359293e-01 
 -1.168805411015744200e-01 1.118705231955389179e+00 
 2.327556937981517748e+00 -6.514594465004502899e-01 
 -8.300609916838274094e-01 -3.781148358372234397e-01 
 1.918228087658722658e-01 2.318488509955728971e-01 
 1.642324167706725291e+00 -9.718016826249810114e-01 
 -3.340422813840358551e-01 1.997101207519828669e+00 
 8.725745864336094115e-01 -1.411883646827981842e+00 
 -8.435649008043731856e-01 -5.222091560444895864e-01 
 -1.669061381797579902e+00 2.891731306770052301e-01 
 -1.815261398728681974e-01 -7.907768735161466722e-01 
 -5.628407753570282557e-01 3.679720925629999251e-02 
 1.003587619677600851e-01 -1.273223153863137225e-01 
 1.245807595956012759e-01 1.057571325208173985e+00 
 -9.649034388398466389e-01 1.805233083842011199e+00 
 1.872799655995640133e+00 1.708583893759108574e-01 
 -1.317300309931976610e-01 -7.096505848548064765e-01 
 -4.239837290940138836e-01 -3.299199178713124181e-01 
 1.042713909219170398e+00 1.326794902124123876e+00 
 -4.066362388262498850e-01 -3.168281041601603287e-01 
 -8.037169914747852584e-01 -1.633474008389622645e+00 
 -3.996713425588097057e-01 -3.746591198887308516e-01 
 8.539113817700150211e-01 1.285349261389820308e+00 
 1.017672896429513640e+00 -2.786473074570571251e-01 
 -5.639136072071905259e-01 2.988550065866456551e-01 
 -8.336122936018347529e-01 1.428538351502460113e+00 
 -3.419196101282625522e-01 6.258043417547900500e-01 
 -2.222460168047659945e-01 -1.687955408183009709e+00 
 6.694961144185832547e-01 3.892049599400124738e-01 
 4.515778961244096279e-01 3.638819591832211930e-01 
 -9.027107349816346771e-01 4.462829906239885180e-01 
 8.042087811619959281e-02 2.414811528488549908e-01 
 2.925860808956954884e-01 -6.546978709132860244e-03 
 6.489081177998200500e-01 8.746824430222980284e-01 
 1.619490482363169725e+00 5.666532615792213567e-01 
 1.647710533234511665e+00 7.639896422689205213e-01 
 1.150465782318832675e+00 6.556875303669305044e-01 
 -6.788513306765382449e-01 -7.094048039557041552e-01 
 -2.723335238013507298e-01 4.940283631404984721e-01 
 4.191588957087545864e-01 -8.376608378811101208e-01 
 -1.756469588334280685e-02 -1.170370562526250824e+00 
 9.890272196646953118e-01 -9.848243683132935633e-01 
 2.193907943323218646e-01 7.626642798319405170e-01 
 2.541784972381923580e-01 -4.825350632122297201e-01 
 7.113735489693472358e-01 -9.186528870842519678e-01 
 -1.895564812239622698e+00 7.109260722227735974e-01 
 1.207204347294272173e+00 6.794328461569613120e-01 
 -4.424691465493280074e-01 5.231345607860244940e-01 
 -5.993465806052963307e-01 1.767554176240585528e-01 
 -1.752050633480382036e+00 1.688181866103826589e+00 
 -2.268368527711234484e-01 1.278102302353233410e+00 
 -7.011803458245857712e-01 -1.207374806787556265e+00 
 -5.928035531237263456e-01 5.695154238841944050e-01 
 1.594567623021732272e+00 2.183727113732032987e-01 
 -2.782810447161548906e-01 -1.923151983676241183e+00 
 -9.623248793471098628e-01 1.798026262430646671e+00 
 -7.712730818568783731e-01 -4.645100456611272327e-03 
 -9.792469844741302776e-02 -3.629428906395003041e-01 
 -4.085443245057224781e-01 8.337897739544400944e-01 
 8.534634079347516167e-01 -1.040519599266249040e+00 
 -9.802806034649881317e-01 2.323539918176394936e-01 
 -1.121840981448292363e+00 2.092570894820800831e+00 
 -1.033676811756475633e+00 3.391132062801829883e-01 
 1.160751810922335370e+00 2.621363105914102487e+00 
 -4.988536382238838163e-02 -6.736666261479941076e-01 
 6.330827027040947241e-01 1.030551215182399505e-01 
 7.959624901965938193e-01 4.739649934633272110e-01 
 1.134704826631220076e+00 -1.103719277949789523e+00 
 -1.341988175694059926e+00 -6.462422807454760720e-01 
 -9.755326066112619821e-02 1.177891799049768373e+00 
 -3.194427552160663403e-02 5.603651719452287239e-01 
 1.581127432992618098e-01 -1.400468284508793182e-01 
 -6.906930123045845749e-01 1.938272121093312372e-01 
 -5.153963588407137753e-01 -4.955897513901617174e-02 
 7.107100342269563331e-01 -2.078860466325185494e-02 
 6.220140570876457886e-01 5.813561145357751814e-01 
 -1.555832925595496963e-01 -1.022181030851369021e+00 
 -3.356700649607255449e-01 1.960188294548730892e-01 
 -8.623021142039454245e-01 -2.194733018233451793e-01 
 1.788089087303049940e+00 3.246821035747494699e-01 
 1.085865544353137313e+00 -1.032735281743997424e+00 
 3.964902102830075159e-01 -1.063981533087051679e+00 
 -2.345216295211295932e-01 -3.692851620327876061e-01 
 -1.302533400898902849e-01 8.259976877165638998e-01 
 1.318344547590612370e+00 -6.789323360609843261e-02 
 -2.983155758856901874e-01 -6.960408007719424139e-01 
 -1.155812111997028380e+00 4.792509837136419981e-01 
 1.239807933184071675e+00 7.592168137466864808e-01 
 2.905475276009038765e+00 4.817689786489494641e-01 
 -2.984943828901786667e+00 -2.121170284310554432e+00 
 1.405497134356038069e+00 -4.868525129368659332e-01 
 6.420096106438395733e-02 1.419840064221002507e+00 
 -4.867779263233737441e-01 2.030603955427424390e-01 
 2.520279522945378381e-01 -2.346092343967774996e-01 
 -1.369129453098845817e+00 -1.109142991458237498e-01 
 -5.293005560219147254e-01 -5.960098346150281001e-01 
 3.730911633333555133e-01 -1.667998592051041229e-02 
 7.322450857274355185e-01 -6.924196348716799010e-01 
 -6.050112102813146597e-01 -7.870883338195898693e-01 
 8.338056894344569869e-01 -1.014215553112792767e+00 
 -5.800766780751224205e-01 1.839890403920250161e+00 
 -5.116153320943542804e-01 7.394921972763009999e-01 
 3.924582477535900615e-01 5.812929592727437145e-01 
 5.844048188293727852e-01 1.337655311206104924e+00 
 -4.675996228083179052e-01 -8.876118524709745161e-01 
 -1.259585578313320742e+00 -3.898932468556722264e-01 
 6.420790198836732188e-01 5.204308119698477508e-01 
 1.015428794031952853e+00 1.441802478579728097e+00 
 1.227799926535055736e-01 1.087574937660413243e-01 
 3.669930271559070367e-01 -8.315701343849865035e-01 
 5.820087038756717179e-01 6.400863707072992348e-01 
 1.431949493961831577e+00 -2.751014822156402362e-01 
 -1.555460074357926548e+00 -1.764799427960928924e+00 
 -2.739315145884581026e-01 -2.406593385195647875e-02 
 -6.984173729370436456e-01 2.015716628821882850e+00 
 4.426717813771573473e-01 -1.071089775717059878e+00 
 -9.125005508928001330e-01 -7.316176004567428448e-01 
 5.439630151385235202e-01 5.332881028935250178e-01 
 -3.550154481735536827e-01 -4.816160046987139065e-01 
 -4.007566974750691458e-01 -3.306910338459874144e-01 
 9.207559317609297356e-01 -4.127258611280265090e-03 
 -1.632772939961578018e+00 -5.812976875784506836e-01 
 7.530797058760200224e-01 -6.314565587364238120e-01 
 1.530832740647447010e-01 5.968377154209162372e-01 
 -1.916309974190598397e-01 -2.781784506932925005e-01 
 4.077742134451221023e-01 5.359898777400144976e-01 
 -4.323122821680270289e-01 -1.484661095708029732e+00 
 3.604419201473335610e-01 3.921911080777022440e-01 
 1.267841218692680405e+00 4.787607218340826920e-01 
 -1.821463552370838068e-01 2.401783917921947453e-01 
 8.549117178791098004e-01 -1.181148064782942264e-01 
 9.172597177749329811e-01 -1.374193132182690791e+00 
 -4.274916099252162871e-01 5.830772774595144314e-01 
 1.347812207623848790e+00 9.734478801096454470e-01 
 5.710373165288521458e-01 -4.645577395579090219e-01 
 3.964494267255473936e-01 3.218314329830710974e-01 
 -8.228114575645929518e-01 1.592776455295091154e+00 
 -1.065337579867741802e+00 3.994739973638491981e-01 
 1.364776895910161603e+00 5.698145962268873488e-01 
 5.101261357261315244e-01 6.504438687715565770e-01 
 -7.729011423055721641e-01 -2.418196983839139558e-01 
 -8.419958956468812650e-01 -2.703140380899702322e-01 
 1.385919535610410147e+00 7.410437009024795074e-01 
 1.393994905585119515e+00 3.157136135281310985e-01 
 1.346599729512021337e+00 -8.154617752926067720e-01 
 -8.381772907072500001e-01 -6.674068507359237623e-01 
 -2.303733355347196698e-01 6.590365214837411445e-01 
 -7.391957864851274040e-01 1.006794791156970126e+00 
 1.420906069167269692e+00 6.276305360603663397e-01 
 -1.126346508704879845e+00 -9.981368461276323156e-01 
 -1.214996892292508290e+00 7.506516228465975882e-02 
 -2.126463579805039306e+00 -3.628166937910339840e-01 
 4.103782583926948169e-01 -5.030146836838352842e-01 
 -1.909194389601615249e+00 -1.717884798292807602e+00 
 -7.820441235702814131e-01 3.056588487266053700e-01 
 5.469119500581069993e-01 -4.178060222805467516e-01 
 -3.763280135649411662e-01 -5.543485206953376876e-01 
 6.005766633741991406e-02 1.766345951109427936e+00 
 -1.357942040862614164e+00 -1.003595943793409440e+00 
 1.071782863990492052e+00 2.004778879685825022e+00 
 -3.564887520126285847e-01 7.865919190216501544e-01 
 -1.425540079508441638e+00 1.973187330333026346e-01 
 6.199209702619724593e-01 3.559993621543808273e-01 
 2.378808703677929570e-01 3.626113992062182101e-01 
 6.245898146250516980e-01 5.689860640707757877e-01 
 -7.752929322507841059e-01 3.669775862789532717e-01 
 6.859461382145809472e-01 -4.576529332129596894e-01 
 -7.644967901521646514e-01 1.152679923786945837e+00 
 4.011292653366726677e-03 2.051636815927000423e+00 
 -8.798575183343597395e-02 -3.807569024458552498e-01 
 1.773915431714993662e+00 -1.823255558024462264e+00 
 -1.081233259681353864e+00 2.127158518473568627e-01 
 -1.583635641609505651e+00 1.082125124500068258e+00 
 -1.150757953957211477e+00 2.592940070505599937e-01 
 -4.609699707079590453e-02 9.779134853379450876e-01 
 -6.820768202263992608e-01 2.138833049920891849e+00 
 7.501480326628545692e-01 3.709503231845193844e-02 
 1.677283046391052412e+00 5.545823349068113028e-01 
 -7.029034598655013732e-02 -3.117478094901844909e-01 
 8.193998414836927147e-01 1.814865991521091182e+00 
 -8.561704897704400796e-01 -1.405930050852135238e-01 
 7.018735314894067878e-01 3.637589174349252108e+00 
 -8.325623257142299449e-01 2.855749504273201733e-01 
 1.408639944753020901e+00 9.092499077258476836e-01 
 -8.764643523179065365e-01 1.218433609153366959e+00 
 1.876524901434918791e+00 -8.787026516696880840e-01 
 -1.714744205653594422e+00 -7.200512743707008223e-01 
 2.101101980196832392e-02 7.095845471934002224e-02 
 -2.064841943568380245e+00 7.019163805802666189e-01 
 1.134247725336396728e+00 5.581896855351324849e-01 
 -7.274205169092435863e-01 3.898105263628509620e-01 
 6.583851714685438061e-01 2.085713801879652607e+00 
 -7.970277206675653314e-01 1.338476928388964149e+00 
 7.293664998917075426e-01 7.389445160323527828e-01 
 -4.886997875310679085e-01 -5.999730343631200918e-02 
 -1.097702247180360136e+00 -1.413687733825858217e+00 
 -5.561494539704014972e-01 -7.043855632265216826e-01 
 -1.201447655630617263e-02 5.958119506235793894e-01 
 1.566786049745975962e-01 4.715710063469695790e-01 
 6.177765353758506439e-01 3.167937637172478560e+00 
 1.237116973217412319e+00 2.489574153754024743e-01 
 1.756515340984394768e-01 1.373512524063581708e+00 
 2.923656986616232634e-01 6.660344001046988871e-02 
 1.019417772256407950e+00 5.683982501222888811e-02 
 -1.331754780687243178e+00 9.745456314227562977e-01 
 -8.350917510669472188e-01 5.669597976946999518e-02 
 -4.566576285710955974e-01 1.044445774823467676e+00 
 -7.003731124043387213e-02 2.128925025933614990e+00 
 3.273707273789333572e-01 -1.142663871364774097e+00 
 -6.597000722083393720e-01 4.819020864736250354e-01 
 1.099595968053980327e-01 -1.016235761339316257e+00 
 7.945618578363011775e-01 1.765218363211360275e+00 
 5.340797503751885111e-01 -2.806715627337207919e-01 
 -6.103957299480525789e-01 1.132296163700523273e-01 
 5.360688484613971294e-01 3.219819582340899822e-01 
 -8.639853740775843560e-01 -2.847831544041947160e-01 
 4.552073959308025608e-01 2.961641105363912452e-01 
 -1.695393768887462904e-01 -7.408941883787413252e-01 
 8.212738240842151205e-01 -2.009130881016519599e+00 
 -2.100987811238782810e-01 -8.327307746894871965e-01 
 3.980341520383464116e-01 1.731740828701440194e-01 
 -1.210581309993673110e-01 -9.754476682901075391e-01 
 1.554846484567175890e+00 -2.970700465635057741e-01 
 -1.429473930190402919e+00 -2.016654317371253669e+00 
 -1.097373986453534345e+00 1.334668997600026330e+00 
 1.138871144110401135e+00 -1.065999193478674334e+00 
 -1.362955743443286627e+00 1.301464327823396161e+00 
 -7.999991050292913908e-01 -1.100859445598459038e-02 
 -4.066370700639931890e-01 -1.570072370404627771e+00 
 7.819512393020040808e-02 1.223189620835854363e+00 
 4.227629169462920333e-01 -6.783647173079359050e-01 
 7.960631489407877792e-01 -3.602173169834943511e-01 
 1.109644845614753628e+00 3.845128688160319719e-01 
 2.664817770222968618e-01 1.157159187410489842e+00 
 4.619674178029501976e-01 2.601975283769061842e-01 
 1.730420148269670833e+00 1.520480263930860776e+00 
 -1.531291599110874646e+00 -8.215161166400199999e-01 
 -2.021621223634985087e-01 3.467389793500925133e-01 
 -1.187664265196126223e+00 1.401013543249452153e+00 
 -8.349523470430922911e-01 5.074248384977485954e-02 
 8.465465804852123632e-02 -1.369987251936867434e+00 
 1.858612167597801124e+00 1.462981617798103429e+00 
 -8.103200489991380095e-01 -4.797867775433983795e-02 
 4.363015787330910000e-01 1.083970606223648714e+00 
 2.925599048215808337e-02 6.656642632975461327e-01 
 -1.547167785636992088e+00 5.413411955787184038e-02 
 1.512339321567323536e+00 2.913469003792187317e-01 
 6.074922487838367857e-01 -4.810869688124250754e-01 
 -8.657510993943068334e-02 1.159011652560327565e+00 
 2.100002494474345394e+00 -1.260988312206079875e+00 
 -3.997896277917868391e-01 7.404490286086866657e-01 
 -1.191907206570089056e-01 -1.034270738023632896e+00 
 1.409845881054343053e+00 -4.357683646479914574e-01 
 -1.472752446772013668e+00 7.991373379213211336e-01 
 -2.111323893808471297e+00 1.073588617137676504e+00 
 -4.285239435816814296e-02 3.941108271552450359e-01 
 -2.473467690649104878e+00 -9.681923051261237534e-01 
 4.408341309953644482e-01 1.687114794562807329e+00 
 1.701660980141286306e+00 -1.347973002499093909e+00 
 -4.626677205915569746e-01 -8.239686142157792714e-01 
 -7.061617848334161840e-01 7.209873527130121751e-01 
 5.324682126131285997e-01 -9.428309085918245014e-01 
 -3.258355738416291447e-01 -5.251462854419611803e-01 
 9.374684040583355360e-01 -5.212351101139844900e-01 
 

==> data/Ech_Parabol_100D_CE1.txt <==
1.145831959194188787e+00 1.954431734882530747e-01 
 1.422193129171992476e+00 -7.724487671262431077e-02 
 6.654307244078413452e-01 2.735884726218177354e-01 
 1.383507398339750116e+00 9.413803311330150997e-03 
 1.412768763901900204e+00 2.874388277129799052e-01 
 1.783271482694760213e+00 4.655986114069056159e-01 
 1.896276481952621662e+00 2.187679574806316030e-01 
 6.676228064900663339e-01 -5.412941666546159381e-01 
 1.227852730006877779e+00 1.035294394038104027e-01 
 9.029798599504521572e-01 3.376655645650532278e-02 
 1.368376750145116283e+00 -5.211932469459957806e-01 
 1.641849125413338495e+00 3.775113386636868018e-01 
 2.108396311611026253e+00 1.313941964832760767e-01 
 5.547725241074601410e-01 2.216805431385787395e-01 
 1.477718355055049448e+00 -3.862955604969736667e-01 
 8.431498621829820461e-01 -3.188079334827084721e-02 
 9.165888263495981514e-01 1.590308050204651547e-01 
 1.193302638220887779e+00 -1.083108386164545189e-01 
 2.655074119585767445e-01 1.040140845637673034e-01 
 -5.783817072215535759e-03 -2.734752981892806245e-01 
 8.014162430964593131e-01 -1.187628113640127048e-01 
 8.767745171526992731e-01 -1.652263774332795587e-01 
 5.639524513297474728e-01 -1.455775002002470397e-01 
 1.695109702859701084e+00 -2.003569871074133840e-02 
 1.812974274904505245e+00 3.466557730871990817e-01 
 1.091301593266848613e+00 2.603847082371998356e-01 
 1.939540984005177826e+00 -8.415543395262718718e-02 
 1.074906966722104951e+00 -2.542136341281300282e-01 
 5.420266746712883998e-01 -1.487089346283232416e-01 
 1.181088395770299337e+00 -1.036214796721981468e-01 
 4.086421025142449315e-01 -2.057292122389525191e-01 
 1.304499956566912644e+00 -3.811477164423667796e-01 
 8.967836328739995366e-01 4.053449367767318900e-01 
 1.011636427571261709e+00 2.687410808634660420e-01 
 5.291425655732591160e-01 4.685048650264389547e-01 
 1.857404694943034285e+00 2.101843711532598302e-01 
 1.725801767674436604e+00 4.315059443267865724e-01 
 1.119346240736222908e+00 -1.588438379680326418e-01 
 1.304921912985797183e+00 -3.433666440084650606e-01 
 1.053875506678017215e+00 -2.099755793267467086e-01 
 1.065808115185334470e+00 1.512708487046132699e-01 
 1.056478556596593732e+00 1.952449385808474047e-01 
 1.635944510725761525e+00 -6.926135131069730000e-02 
 7.621150435329292483e-01 2.279393419895231476e-01 
 1.646945232990879582e+00 4.370093756175291722e-01 
 1.277822283199845810e+00 -1.437619930383856881e-01 
 1.505130717909584082e+00 4.965472088079626867e-02 
 1.061011117599488740e+00 -3.575866269663646735e-01 
 1.891094677691230075e+00 4.710765184565071095e-01 
 1.072680388653150185e+00 -3.795221315114878369e-01 
 1.231669650301608909e+00 -1.538670885728202486e-01 
 1.685544401854455421e+00 -1.776526598930937284e-01 
 9.805852652740771891e-01 2.536809005983602372e-01 
 2.551206193281984724e+00 -6.253399745188263636e-02 
 6.795378655315542638e-01 1.254432831731820963e-01 
 4.508973917471218451e-01 -1.246167997922542972e-02 
 1.591357486812270849e+00 -1.733950502339001998e-01 
 1.014548824900230128e+00 -1.830352815180858184e-01 
 1.676344620719507184e+00 -6.568267097118213327e-01 
 6.403549090599383042e-01 1.531442947055727255e-01 
 1.484431421299707177e+00 8.808111166715375251e-02 
 1.008697797674411589e+00 -7.835181249445234697e-02 
 1.659918290099248406e+00 3.683516110909236252e-01 
 6.815826938541121871e-01 -2.074576790549792493e-01 
 1.706569785567672248e+00 -1.579249338820090109e-01 
 2.276239542884897382e+00 2.461954515755832018e-02 
 9.734354868707978392e-01 3.850288705139091189e-02 
 1.476815469921799462e+00 4.315887536700547811e-01 
 9.931459025781592675e-01 -1.832801864601410202e-01 
 8.922873317721746744e-01 -3.354291490661385211e-01 
 1.655534893492716986e+00 -3.123356316740357602e-02 
 1.172517035009436048e+00 4.557439185221587308e-02 
 1.602798416611480814e+00 -2.196246952432793498e-01 
 2.193035053300247839e+00 3.286135027934895536e-01 
 1.852265744165857431e+00 -4.316803711044661096e-01 
 4.417113047325452735e-01 4.671777159192799234e-01 
 1.658130918344183469e+00 -2.260583737983518082e-01 
 1.885915680777635606e+00 -8.744187959387471343e-02 
 8.845728673755937077e-01 -1.043889036455041136e-01 
 1.342021484635845363e+00 3.826034043181910649e-01 
 1.486655982580161517e+00 1.539891033970343659e-01 
 6.401255722606046250e-01 3.603824456297959056e-02 
 1.262663554641736630e+00 4.353208502344535491e-01 
 1.387196773685100526e+00 2.401811980050266582e-01 
 2.087896032015827075e+00 -7.085531695903761473e-02 
 2.017663568296127696e+00 -2.625179737195579843e-01 
 6.960432013074118185e-01 3.778621977980366475e-01 
 1.994045354400740822e+00 3.010202421344657653e-01 
 1.980572962422617156e+00 2.861499244804025510e-01 
 1.711589170791885772e+00 3.314229127225092331e-01 
 6.097003763750512562e-01 -2.140671258998090021e-01 
 1.147801064780446190e+00 -6.680624669984203123e-02 
 2.539082531390344233e-01 -3.760539929243890134e-01 
 1.283805135101173223e+00 6.758546024122048523e-01 
 1.980654842086134959e+00 -5.564892559743866984e-01 
 7.548843255622258441e-01 5.948255081431821356e-01 
 1.617405243748928800e+00 5.104500562579254719e-02 
 1.160417946696505220e+00 -2.154548577357370542e-01 
 1.026471397993786727e+00 -3.069513942488871772e-01 
 1.833550444038773986e+00 1.711428485801549659e-01 
 1.590656597280367901e+00 8.162132141377733685e-01 
 5.599884539248607407e-01 3.015316721677154810e-01 
 2.052830939773324648e+00 -5.732309337860763687e-02 
 7.330755849531775947e-01 -6.751168723618475309e-02 
 1.561760590309611452e+00 2.332063101703881480e-01 
 6.930782484062792959e-01 2.431342567800583443e-01 
 1.875642355888311075e+00 -1.555587093822249564e-02 
 1.166651162247569262e+00 1.905802856139625079e-01 
 1.933913350446901491e+00 -2.320936590408224920e-03 
 1.104262165138432339e+00 -4.791502820223525472e-01 
 7.057593216580733131e-01 -4.456684596962133815e-01 
 1.230036278260655314e+00 -1.327238571612218698e-01 
 9.494037977879148382e-01 -3.056761975964442657e-01 
 1.277175354301325783e+00 3.854110795979910353e-01 
 2.037754633924781178e+00 -2.259521865674958274e-01 
 6.505728177529391809e-01 -1.623788261958984402e-01 
 9.414279175272703970e-01 2.706781413604519848e-01 
 1.737926006476433471e+00 -3.826953185820620718e-01 
 2.472777242571699396e+00 3.252589148573896694e-01 
 1.043775018079143191e+00 -4.696660091072414334e-01 
 5.450100188055359007e-01 2.957769546122681822e-02 
 2.002867027171423953e+00 -7.468515403207420800e-02 
 6.008724204737652119e-01 -8.902851988586135690e-02 
 1.226074833209957582e+00 2.110586749919996230e-01 
 9.435931810965159094e-01 -2.634780203991957670e-01 
 1.177157940899763000e+00 -3.418572452505905940e-03 
 2.024889444427047991e+00 1.806732304490281660e-01 
 2.065976299258580617e+00 5.274992068608105183e-02 
 1.524547518550789738e+00 -6.980050230878193096e-02 
 3.170576784095755496e-01 2.261227419265292027e-01 
 8.278362673851309417e-01 -2.874050440144074736e-01 
 1.208938431057558605e+00 9.746890903033941789e-02 
 6.922237594166025243e-01 -2.025621051450537669e-01 
 1.642855767188060589e+00 -5.312579223712491361e-01 
 9.824795472671257190e-01 1.242216583148746806e-01 
 3.786230564117736286e-01 2.457311458500439083e-01 
 1.656678596457096919e+00 2.634899891207979072e-01 
 1.072654349163530751e+00 -2.385704481615974759e-01 
 1.375658042687607052e+00 -3.753705157517103208e-01 
 1.896988483354377308e+00 2.586332609775924274e-01 
 1.320841127075002674e+00 9.105230573710150488e-02 
 9.319579635162614784e-01 3.281361259191769575e-01 
 1.103909862727701086e+00 -2.505262545836629551e-01 
 8.741156218273322676e-01 1.299679125324031959e-01 
 9.110820555265799481e-01 1.631348745215310259e-01 
 1.144449902926852447e+00 -2.563992002413449933e-01 
 1.571664672765556769e+00 1.964482266086694795e-01 
 1.995112175905948249e+00 -3.127481474315395582e-01 
 1.097538629467957216e+00 4.478402458858991159e-02 
 1.826804749149193885e+00 -6.174684774126436571e-01 
 2.138580004367790721e+00 1.273587303069670940e-01 
 1.958882075861285044e+00 1.671514352237005729e-01 
 1.496878148444467760e+00 -2.953993140722701444e-02 
 6.458467396319962361e-01 3.497972692663500194e-01 
 1.193434089302933376e+00 -8.494101152347714734e-02 
 1.932162624721336819e+00 -5.939320762960077771e-02 
 1.537655666995940251e+00 -1.511780346822217957e-01 
 1.182951290038480874e+00 3.413163465607285674e-02 
 1.910319935518642431e+00 1.252419870265600310e-01 
 1.615059210856560901e+00 -2.696755724894558393e-01 
 1.410630988895752225e+00 -1.483801964313372079e-01 
 5.497743045448894028e-01 4.283817819759704049e-02 
 1.677456073765188904e-01 2.860529062719445736e-01 
 1.080768597751533999e+00 3.759175068641662509e-01 
 7.342607938545103741e-01 1.204926816673508316e-01 
 1.011713472686653459e+00 3.483548841198924606e-01 
 1.020168285915254547e+00 1.098144578084453080e-02 
 1.749168117654342547e+00 -4.430174196678777765e-01 
 2.496874081990519745e+00 -1.051259134592084504e-01 
 9.445766469311724922e-01 4.018190630560959375e-01 
 1.558879900890387971e+00 1.157532500739176934e-01 
 1.536621482424501028e+00 3.861874514927037261e-01 
 6.807779054770827232e-01 7.401137346359495939e-02 
 1.898608640510028867e+00 -1.675182906933558522e-03 
 1.232044718776122316e+00 -6.381061876497100549e-01 
 1.753803755028619182e+00 -5.183118095526522140e-01 
 2.225072032897819074e+00 3.216139921690892578e-01 
 1.466979476797503512e+00 2.289129274158545335e-01 
 8.080229739050881488e-01 3.697346305029092228e-01 
 1.473440403852643854e-02 7.645327923874939598e-03 
 8.355321483388356008e-02 5.183658647483286863e-01 
 1.281586293978296487e+00 -2.085527477979817745e-01 
 2.566613092990919665e+00 2.391588411149904447e-02 
 1.254333836973347438e+00 -2.526350053307603316e-01 
 1.624990270286444716e+00 -1.470880214887194948e-01 
 9.890145144209225858e-01 -2.617976112280464424e-02 
 7.004010458835233655e-01 -7.142673849907983652e-02 
 1.528890479337142283e+00 1.432511587942669196e-01 
 1.407570527384597314e+00 7.409358095099277675e-02 
 1.608185499852757161e+00 -1.719584494853190204e-01 
 1.581134662297549953e+00 -6.454445191820365468e-02 
 1.558464556833699222e+00 9.798937396663529031e-02 
 1.459293628842317725e+00 2.372592103232077365e-01 
 1.900918900792740729e+00 -1.254569648019559780e-01 
 2.325166736939880074e+00 -2.533359959957145469e-01 
 1.699687109621945469e+00 -5.304390604570677348e-02 
 1.014206094579619855e+00 1.375254972261194530e-01 
 1.518735553326575616e+00 1.584881237131736398e-01 
 1.984568287009815801e+00 -2.699102467591425747e-03 
 1.064974052366652213e+00 -1.870338624032037017e-02 
 2.137033224156353661e+00 -1.374016241739507704e-01 
 8.600552176138129834e-01 7.833698350030331436e-01 
 1.625581036921618816e+00 -7.226639558789832440e-02 
 1.281332117430488582e+00 -5.312569681966908819e-01 
 1.458805629493062916e+00 4.154255047176249466e-02 
 1.786657783650353881e+00 -1.380555540955507587e-01 
 1.265168053262135439e+00 4.434027047531182708e-01 
 6.351712422340890507e-01 -3.884798686988759631e-01 
 1.598422386425310426e+00 2.741939574088035902e-01 
 5.165299363138197153e-01 2.424073503813391484e-01 
 5.590379274131818121e-01 -3.098611511949890263e-01 
 7.818633646854288299e-01 5.334252971942544941e-02 
 1.861826580719629476e+00 -3.401446034668835772e-01 
 9.534687134124699703e-01 -3.437436234944771241e-02 
 1.365474244719376617e+00 2.346379039430372404e-01 
 1.911569420463453683e+00 -4.911389738712860220e-01 
 1.334388382428837172e+00 -1.891282440301972623e-01 
 1.916441768767540577e+00 9.338318796631940311e-01 
 1.190438878369148190e+00 6.452267533356792484e-02 
 1.132778484892259740e+00 4.727686830980656202e-02 
 9.093628453686840585e-01 -1.735239518014368987e-01 
 1.119876610597352773e+00 1.989736276540984838e-01 
 1.484827949293035632e+00 -2.920972517619447456e-02 
 1.608965046878310101e+00 8.211045376716137600e-02 
 1.614798949679120188e+00 -4.884097610031506997e-01 
 1.291518940144389394e-01 -1.524090093395064072e-01 
 1.511024013360263485e+00 6.053461337447667567e-01 
 7.132549938985484062e-01 -2.857454999916686500e-01 
 8.553454917531693180e-01 -2.495638682362036065e-01 
 3.427304952314620401e-01 -2.286937189744787935e-01 
 1.431159596837103365e+00 5.412156722720847801e-01 
 7.377931494560698855e-01 -4.179944043322777469e-01 
 9.812929167041677392e-01 -1.695682033661858878e-01 
 1.113380632364342926e+00 -1.333845882222994550e-01 
 8.622278767401889699e-01 -1.036872666394459130e-01 
 1.060007670573847482e+00 1.249158970618698128e-01 
 5.848114182564171371e-01 9.076240764525049520e-02 
 5.729777957288966217e-01 -1.184398360390363780e-02 
 1.761058706685622255e+00 1.643420774673345353e-01 
 1.272615119707170672e+00 -6.459539882648491771e-01 
 6.926380319126235197e-01 1.263301552017853102e-01 
 1.234151145063566934e+00 -3.491986499899570884e-01 
 1.302379464966043843e+00 2.078275480932728070e-01 
 1.861460183569435545e+00 -2.535145377061490679e-01 
 1.213794984844701830e+00 2.685041199676072576e-01 
 1.195149253508054787e+00 8.640423226339261076e-02 
 9.681921621755154028e-01 4.022709377334148240e-01 
 1.395467755611831118e+00 -2.964080228509077264e-01 
 2.699277723931490680e+00 1.806842694419216189e-01 
 1.161970956199843474e+00 -3.956075142860460137e-01 
 1.448244953419039804e+00 -1.375106315919367994e-01 
 1.031419552543740847e+00 1.436891529170274684e-01 
 1.635052423830294366e+00 1.406795427798310794e-01 
 1.558227041596834450e+00 1.440703802609337725e-01 
 1.039863415660777779e+00 2.914682285563271469e-01 
 1.349547607557456619e+00 -2.298753524319095964e-01 
 8.016533720262234430e-01 -4.415929038487179659e-01 
 2.292978867603488791e+00 -3.037742337071240861e-01 
 4.675768351388305266e-01 -3.621056940193196905e-01 
 1.386310973040363992e+00 4.288486025979284522e-01 
 1.478176667145410184e+00 2.731956723612865012e-01 
 1.352949534511532992e+00 -8.260423891843035604e-02 
 2.621416010078418957e-01 -5.275234234574111003e-01 
 1.906698722852607109e+00 4.963157661846888669e-01 
 1.308228270791930825e+00 1.011693486513819962e-01 
 2.352455027065150084e+00 2.048538861310011672e-01 
 1.991049645062206164e+00 3.688625561780044526e-01 
 1.558624224423071025e+00 2.476852455904271777e-01 
 2.128512723010242524e+00 7.688618848709731501e-02 
 1.381647770830839672e+00 2.775385126881255715e-01 
 1.982850681407379856e+00 1.115361575712480874e-01 
 9.326686417780585270e-01 6.920903600603285806e-03 
 1.261157794309128999e+00 -3.063970199107148851e-01 
 1.837307911987124065e+00 1.957028270960895766e-01 
 1.470809263392062860e+00 2.186931185666314281e-01 
 4.729612840508308214e-01 -4.224122195090970200e-01 
 3.762642607761703673e-01 4.548689521039294137e-01 
 5.243863415700114050e-01 2.271688724548619545e-02 
 1.513284409088591964e+00 -1.976878159877834829e-01 
 1.268481116906429396e+00 3.446455641179592133e-01 
 2.413962598503174295e-01 2.182824593505708621e-01 
 2.036313387937967345e+00 -4.529322818864410793e-01 
 8.346699869868003940e-01 6.856245474940594886e-02 
 7.729258223678482365e-01 2.365365057016538264e-01 
 1.294744945208401887e+00 1.709644665604577729e-01 
 1.141689048791105554e+00 3.147509928150300507e-01 
 7.112231099585670790e-01 -3.502171120759111078e-01 
 1.301297492109704912e+00 -6.320499649000030917e-01 
 3.078041913283990905e-01 -2.625961113627547361e-01 
 1.070571873967419929e+00 4.461620727703800027e-01 
 5.888130124992382308e-01 -2.608523327659461044e-01 
 1.189829009344715249e+00 2.264270808407096436e-01 
 1.106235888528250833e+00 -1.655212355351814435e-01 
 1.161387334305122865e+00 -1.540862144468647943e-01 
 1.337046072862027701e+00 5.467048257956014234e-01 
 1.165772402423520315e+00 -6.391939405159113852e-02 
 2.056542708901558658e+00 -6.541088209876369519e-02 
 8.809763852419221219e-01 -1.121315715719431588e-01 
 1.120404428554743648e+00 -1.394362304558136312e-01 
 5.388596699902645781e-01 -4.658242178323164229e-01 
 9.638481309785995599e-01 -4.956764136911726570e-01 
 9.526925492233101478e-01 2.186586524858640246e-01 
 1.367680065101450460e+00 1.732765452984407206e-01 
 1.758143385540004600e+00 6.142074755543714543e-02 
 9.048311114182185921e-01 8.860038643095376198e-02 
 1.071830696161997221e-01 3.344925468700522542e-01 
 8.828455875785707896e-01 8.420018932286560398e-02 
 7.264882546356625781e-01 -2.185292571607648782e-01 
 6.518456922025024358e-01 7.809074177730039937e-03 
 1.937316177411020135e+00 4.397752979287351538e-01 
 5.174657935486047800e-01 4.784315577781145246e-01 
 2.024913201184950662e+00 3.952957724682610863e-01 
 1.958673947008191973e+00 7.879295725755239843e-01 
 1.127348431177909172e+00 -1.518172616646419892e-01 
 1.037745697826891966e+00 -1.350816881559429583e-01 
 1.409034955230868968e+00 -5.533769398527389749e-02 
 1.832233237729915309e+00 1.233823439977291408e-01 
 2.137589119088279865e+00 7.791175216461106168e-02 
 4.993732621012151318e-01 5.115115009888442366e-01 
 1.579116182743026009e+00 2.814486408741643242e-01 
 6.143112753074150278e-01 -8.194137975291278242e-02 
 1.072351773154867738e+00 3.253026315396669865e-01 
 1.077923629420744600e+00 -2.808688063478866903e-01 
 1.593921952623458926e+00 -3.451997532176734884e-01 
 1.123073866799009224e+00 4.941306042297822776e-01 
 2.257551506508974182e+00 -6.909989271608776296e-01 
 9.380252160776902937e-01 -3.146347757093073683e-02 
 1.212836121519474508e+00 -3.313943668307052226e-01 
 1.461812480959785887e+00 3.209786640326126386e-03 
 2.010506186035628584e+00 3.579867105098833990e-01 
 1.741461784357051679e+00 -4.716467906549688671e-02 
 9.696426009051889450e-01 3.969529122876913618e-02 
 4.150066606548746817e-01 4.608673655404641467e-01 
 9.661976518883604870e-01 5.492482336816879585e-01 
 6.201529076893999015e-01 -2.125575321384803318e-01 
 1.091075500630931394e+00 2.977559143904313643e-01 
 1.561899019872105221e+00 -9.435482864000060976e-02 
 1.347611672438209229e+00 1.468407440504146955e-01 
 1.140091290507798449e+00 -2.234237130242441582e-01 
 8.880432560458579871e-01 -8.456221202417943394e-02 
 1.101889564165339674e+00 4.523005548829452938e-01 
 1.297427268058517047e+00 -4.012526761135496445e-01 
 2.479770808958358774e+00 1.240076593384480674e-01 
 1.583959429728645230e-01 5.239666569914963601e-01 
 8.390083249384366892e-01 5.031280985174058085e-01 
 2.231642020390357306e+00 8.058491694521729976e-01 
 1.011587633073742110e+00 7.973217610321071958e-02 
 2.075845343718490277e+00 2.551960304153126358e-01 
 1.646935072009539258e+00 1.211353862273914506e-01 
 9.769121579843128567e-01 -2.973381487547309687e-01 
 4.094643788569629628e-01 3.246570708201292899e-01 
 8.570468277228449061e-01 -6.632023270102956891e-01 
 2.138431798514276228e+00 -5.747878254045900581e-01 
 3.218193567185185788e-01 -2.716247959098726517e-01 
 1.520656693332722798e+00 2.211361566881629159e-01 
 1.638615157405147293e+00 2.709193663361237903e-01 
 4.923235050009980851e-01 -3.317055131135110413e-01 
 2.359553418205161179e+00 3.227696517854156122e-01 
 1.461954077635772231e+00 6.435884621295867580e-02 
 1.746414049089612730e+00 -3.839530516419448203e-01 
 1.731006129060986609e+00 -4.333150327184145389e-01 
 1.891750722350645564e+00 -8.817466108341696918e-02 
 6.002501992903457317e-01 1.220411618805637283e-01 
 1.973302691227309058e+00 1.894038673981337378e-02 
 1.057081045197178382e+00 -2.879632896275164944e-01 
 1.069146870030706076e+00 3.444068165210897176e-02 
 1.068881675867614733e+00 2.544729589512145784e-01 
 1.895624830648218406e+00 8.367176726496895756e-02 
 1.330804236890502645e+00 -1.948914244582942157e-01 
 1.290397074173049274e+00 1.737601788890657528e-01 
 6.803912319201677050e-02 4.754729967840071875e-02 
 7.730382821163604978e-01 -3.688018305684479525e-01 
 2.131666381396641885e+00 3.938454365148025271e-01 
 2.261299365304747067e+00 -4.543215816800063589e-01 
 1.350099815381212487e+00 3.342718255979420378e-02 
 1.726853596575934846e+00 3.305368133940008724e-01 
 9.037971942102482892e-01 -2.151033651782955636e-01 
 8.961382535891523338e-01 1.828382566576968737e-01 
 1.677990925593487059e+00 6.788632276156972289e-02 
 1.631848462767528707e+00 -2.170392531546578574e-01 
 1.062904797293382497e+00 3.084382742869952176e-01 
 9.899312575943450820e-01 4.344530694759243250e-01 
 1.946696977502374359e+00 -4.668531062128019604e-01 
 8.346591577804348683e-01 -2.090654122467464071e-01 
 9.311908878502805909e-01 1.393423858811881078e-01 
 1.542742079380451603e+00 3.636487717188079116e-02 
 1.526897120580428924e+00 -1.871925385383537699e-01 
 2.220189668237583902e+00 -1.106017024327731052e-01 
 1.316469211558599861e+00 -1.333633845772075888e-01 
 1.407485521825311059e+00 3.090917260726943061e-01 
 1.135747427909927776e+00 -7.919412641989667656e-02 
 9.367074647201432125e-01 1.022713788966874482e+00 
 1.737526288927925044e+00 4.586989758180300969e-01 
 1.052334407966092567e+00 3.926081357666735272e-01 
 1.389738793325514088e+00 6.631807185285948369e-02 
 9.821994399714237822e-01 4.714278622824134013e-01 
 1.995804096168444897e+00 1.456082225985086132e-01 
 1.456110976512158928e+00 -3.155313889344626421e-01 
 8.453299049894485995e-01 9.231655755464120150e-02 
 1.184974353824683302e+00 3.304047788541359942e-01 
 1.907845376184525099e+00 1.517942614027282533e-01 
 5.487378895647866406e-01 1.140734174680810425e-01 
 7.830379850043875933e-01 -3.152091910316108248e-01 
 1.532396838403261352e+00 5.106710686079697359e-01 
 1.733479359686660448e+00 -3.716808326902205917e-02 
 3.841723220743101797e-01 -2.254402213317391324e-02 
 1.045074723864781507e+00 -2.604132200347255566e-01 
 1.068576790041086966e+00 -1.587826946424311658e-01 
 1.568416603738895576e+00 3.376191430217080451e-03 
 1.856996219259121172e+00 3.159230559048757936e-01 
 9.245849407182347157e-01 2.510344958720825970e-01 
 1.773493747556972977e+00 8.479722328517669272e-02 
 2.120887182634603185e+00 1.329243372771629073e-01 
 2.052901392848807571e+00 1.070072713554525601e+00 
 8.168063341680625866e-01 5.007715303676071525e-03 
 1.177347866089929695e+00 6.836144893828104141e-02 
 1.082504500148201432e+00 -3.303293125038767597e-01 
 6.257828879511441178e-01 6.007849495050571892e-02 
 1.628987804440797493e+00 -2.109947096363094243e-01 
 1.323588547417939854e+00 -2.451157830469738175e-01 
 1.762285883221333949e+00 4.635629083721569399e-02 
 8.336187252436587647e-01 1.229774758737053053e-01 
 1.664999222507365539e+00 -4.512877856004728905e-01 
 2.193455388260809436e+00 6.114756108679728630e-01 
 1.343430619507806068e+00 -2.515947059354465276e-01 
 1.683803715373346943e+00 -2.685234665400726417e-01 
 1.170987731175273661e+00 3.830553782208938607e-01 
 7.258288662771421595e-01 1.805631898395073376e-01 
 1.996042154297104076e-01 4.302649099851783010e-01 
 1.508985396700013082e+00 2.581229906477843228e-01 
 1.792475460343011973e+00 -3.790109106095458369e-01 
 1.085613638504691059e+00 5.419070891956814240e-01 
 9.042207289116682700e-01 1.297858044011245271e-01 
 3.603483087673892138e-01 6.673987119055945216e-01 
 1.393902205869246513e+00 -3.666489545557132246e-01 
 2.464037530205305249e-01 7.615949748884045523e-01 
 9.379525591306474563e-01 -5.501722277128441585e-02 
 1.432558937948223976e+00 -2.840243001919540156e-03 
 1.288228958825656134e+00 9.372592251075387293e-02 
 2.352233077261046468e+00 3.689046080448390441e-01 
 1.784230388081828877e+00 3.711221877475733288e-01 
 9.738247146181513436e-01 2.221573126590460356e-01 
 1.000994962599599303e+00 2.552999742768777836e-01 
 7.806245489542968929e-01 -5.677015177615060346e-03 
 1.650076302717436105e+00 7.148387938822679810e-02 
 1.235447391232564307e+00 1.480085829689999355e-01 
 1.674912806398776821e+00 1.349369661113068442e-01 
 1.708715242469216911e+00 2.008267492773731788e-01 
 7.075858300354914698e-01 2.621495537805070830e-01 
 1.473754185345490963e+00 -5.241555002515178030e-01 
 1.709904303665130687e+00 -3.741445377479767354e-01 
 1.012725568319248870e+00 5.349804086124005931e-01 
 1.499414777830155199e+00 3.362788312145988945e-01 
 1.037703697693643345e+00 4.306408643731365338e-01 
 4.628518291625147718e-01 3.833967655119178281e-02 
 8.473582191410402586e-01 2.815620831456485673e-01 
 2.429427506794264779e+00 -4.280403839021211521e-02 
 2.352564226033834416e+00 1.110519763644112479e-01 
 7.434253816330135267e-01 -4.704984816878481357e-01 
 1.126084053617368852e+00 -2.752124136472844373e-01 
 2.103831517086072189e+00 -1.323130026750596669e-02 
 2.163810794912621738e+00 2.703554836245731785e-01 
 2.104463228630266691e+00 5.826148667704227763e-02 
 9.257844751879419354e-01 -5.488211967486492648e-01 
 2.228901319547038185e+00 4.351646560109725254e-02 
 1.395717966662599618e-01 3.669763378303431828e-02 
 3.984606903847567327e-01 -2.690119811664927196e-01 
 7.034379747050317766e-01 -3.531169658366909436e-01 
 4.693338907329970278e-01 3.327929292026167163e-01 
 6.876452088389174433e-01 1.204657816366471040e-01 
 1.402273478399887585e+00 -2.140725272863802375e-01 
 7.271131106501628194e-01 2.465862786234166160e-01 
 1.522008930860700326e+00 -2.032637827348891812e-01 
 1.302629656929175761e+00 -7.744025653705649548e-01 
 2.566875627889749989e+00 -4.894126834111164198e-02 
 1.667725715043367085e+00 1.080638581104034629e-01 
 1.454559910327466898e+00 -2.383727533622664041e-01 
 5.142906347381299703e-01 -3.770811008553652810e-01 
 2.136771429106537390e+00 -2.950822811242780341e-01 
 3.380983919345035282e-01 -2.306520486953719806e-02 
 1.984138183859873283e+00 5.847116356535880799e-02 
 1.406559415741555963e+00 -2.133995316351711136e-01 
 1.217492337588009788e+00 3.793913992910407096e-01 
 1.646585560362103795e+00 2.574311082242456417e-01 
 2.227013029325611626e+00 1.762059116263980374e-01 
 8.900429339397696316e-01 3.267997612823873160e-02 
 6.195857375978561787e-01 5.268447579237615225e-02 
 2.610839781604846088e+00 1.021106345989433312e-01 
 7.900719935979371167e-01 -2.478968392903551504e-04 
 1.432190602728415918e-01 -1.713813997903186059e-01 
 1.274056886400322108e+00 2.993005590718658682e-02 
 8.804178639233416481e-01 1.894047303294765228e-01 
 1.141109283761872595e+00 2.778175991356296448e-01 
 2.235564519081390866e+00 -5.356715607596006512e-01 
 7.679408601261360490e-01 -5.083972553165370112e-01 
 1.151769627098803150e+00 -5.960203791066789325e-01 
 -1.122169120823535149e-01 -1.395311027186287300e-01 
 1.550605488437148960e+00 4.085515941106981908e-01 
 1.785793529472473606e+00 -5.707542321205496538e-01 
 1.623045015895796972e+00 3.395357967481851258e-01 
 9.004603928579335559e-01 -3.086313051046421507e-02 
 5.277755750428724246e-01 1.685537995281153889e-01 
 5.077691678074285342e-01 3.218344324049348115e-01 
 1.822995558637023450e+00 1.626690824424137649e-01 
 7.892666826335857921e-01 3.254610809529484561e-01 
 2.332987002906103946e+00 3.786245825053083935e-01 
 8.683152228322508215e-01 2.059807266566561143e-02 
 2.679354744809971933e+00 -8.463105384288552302e-02 
 1.963866484098499399e+00 -4.717623992355182011e-02 
 1.181641861612592770e+00 -6.036618361620582629e-01 
 9.027382011105967718e-01 -8.896861164482134932e-01 
 1.885709839804967647e+00 -1.579318879524881369e-01 
 3.664525205503579297e-01 2.285765134968712614e-02 
 2.404161838634885306e+00 1.635929275055465482e-01 
 1.297312071720136739e+00 -2.397590091304002413e-01 
 1.208476881404479286e+00 7.357332322580334427e-02 
 8.728320621136129720e-01 1.674441438899467727e-01 
 1.462469388327335418e+00 -1.040111130975002324e-01 
 1.279695171870572024e+00 2.219126348129160653e-01 
 1.412994597847410327e+00 -1.907051325961602317e-01 
 2.010247213212556172e+00 -2.663076559682243660e-01 
 2.670782505034035026e-01 2.345457743228967773e-01 
 1.330863205810634220e+00 -2.404794575479785312e-01 
 6.830409745631799145e-01 6.251757566896037899e-02 
 1.156110718584616670e+00 -6.664892188326959621e-02 
 6.943026043249036494e-01 -4.390381266560280937e-02 
 6.210085344982329003e-01 -1.891358373382151237e-01 
 1.654157186807949875e+00 1.998035246548733879e-01 
 9.147889511916578176e-01 5.954576732453864540e-01 
 8.991111216940140816e-01 4.521744641192627645e-01 
 1.374629520412009587e+00 -1.889537809163671367e-01 
 1.344406052983979416e+00 -1.683783334260451903e-01 
 6.317957475348034979e-01 5.688607888119308065e-01 
 1.690587369071961721e+00 1.795789808569452084e-01 
 1.324930024129640005e+00 1.073007244459684012e-01 
 2.230522093578561460e+00 -9.169565532781213946e-02 
 5.413067783524613263e-01 1.252436453799194577e-02 
 1.049599762715793805e+00 -5.755295628766682325e-02 
 3.204871398391055948e-01 -7.208840656161406846e-02 
 2.760589956560854930e-01 1.912342366254518589e-01 
 1.979019238523062274e+00 8.797614626407536387e-02 
 2.048755593404315345e+00 3.708491956688563240e-01 
 9.530521047367592757e-01 3.484068134280342566e-01 
 1.419464847633826965e+00 4.888492768878125450e-01 
 1.896281636224402156e+00 -5.315095769509898815e-01 
 9.217521881182004773e-01 2.792356721438596923e-01 
 2.182382663183049853e+00 1.485563663256398055e-02 
 9.944388854895045426e-01 1.374724793462246131e-01 
 2.968655024552604438e-01 -4.769332325344457502e-01 
 1.407750162612428690e+00 -2.440403021073197787e-01 
 1.735839776480208929e+00 2.002934545634572627e-01 
 9.807051965879968192e-01 3.465250670803651095e-02 
 4.238718896625744970e-01 1.237116956408996910e-01 
 1.863579239456431669e+00 7.318460537967472757e-01 
 1.758390195831938119e+00 1.688939892603838477e-01 
 2.958970817092420713e+00 4.030699733691137099e-02 
 8.887540993320168781e-01 -6.047322911973811166e-02 
 5.305862048459879521e-01 -1.930920366312566944e-02 
 2.064416068387211478e+00 -3.999553200486991589e-01 
 5.128147854816004214e-01 -4.515753103830062037e-02 
 1.712026249234183783e+00 -5.375802964263161066e-01 
 1.314685001826199295e+00 -1.803931949081676589e-01 
 1.913482615693149480e+00 2.882154391892602918e-01 
 1.965554154780390306e+00 4.870399712151379790e-01 
 1.541433792865048558e+00 2.348065389758397792e-01 
 3.875550847556962220e-01 1.693439865215406737e-01 
 8.594452163929667821e-01 -3.539877467083850371e-02 
 1.375830818123396471e+00 9.003462623768862527e-02 
 1.740974337723992793e+00 -4.374615566787601884e-01 
 7.712919915841922602e-01 2.212097187880026350e-01 
 8.913994669800529014e-01 1.634903485857070182e-01 
 1.235208647521832681e+00 -2.158610063184009664e-01 
 8.851532644566439956e-01 -5.565285385238110116e-01 
 5.570420405512339634e-01 2.368271087237771577e-01 
 9.967523446920723007e-01 1.057865689286289490e-01 
 7.498872589034409897e-01 -1.133509763904156642e-01 
 1.251855139139472328e+00 5.557710851999034807e-01 
 1.148372571781869800e+00 -2.128978618564261391e-02 
 1.591675588826518162e+00 2.805331819901788273e-02 
 1.192070917718486278e+00 1.716136185715711193e-01 
 7.913902162571401222e-01 -3.297222383502457221e-01 
 1.354335914171299837e+00 -4.787517936670711016e-01 
 6.364169193393384161e-01 -3.006539264839754866e-01 
 1.136887960305845047e+00 1.030030237795645787e-01 
 1.531319410105405066e+00 3.902995633455692559e-01 
 9.185287984692259711e-01 -1.600696238040065847e-02 
 5.164497124262249494e-01 1.529359332769428814e-01 
 9.586652061726326224e-01 2.578451025239514305e-02 
 9.561209606842946407e-01 -5.734032218414846227e-01 
 1.157580508119364637e-01 1.927520007197428553e-01 
 1.210164182596059179e+00 1.017959870244739412e-01 
 1.195384568136278025e+00 -8.735761059644091275e-02 
 1.538845687435046239e+00 2.247869473396064688e-01 
 1.612638947880957296e+00 5.374095486828340401e-02 
 6.972209094618526670e-01 -2.991101499042733147e-01 
 1.514027744713482226e+00 3.103391805488751043e-01 
 1.749179047683501187e+00 6.211295508803301585e-02 
 1.677897465245146158e+00 -3.158900812573962602e-01 
 1.275038306129460342e+00 1.086745519402287086e-01 
 1.577925697164242358e+00 -3.916820006115349917e-02 
 5.746304058604253528e-01 3.632225160295983191e-01 
 1.177491138687865257e+00 3.163723770167768956e-01 
 9.244266130595533149e-01 -5.427382264678118351e-02 
 1.923709717388039309e+00 -4.287595528399893233e-03 
 3.281554486150282113e-01 -9.484886822229944559e-02 
 1.001146828390890198e+00 -7.637013592588940414e-01 
 1.810702071084272280e+00 5.125931523915745053e-02 
 1.653079292099547848e+00 -1.544785666608893687e-02 
 1.894078423783718268e+00 -1.573057920105604690e-01 
 5.979315642841470657e-01 1.029942582236071658e-01 
 4.327656666187135182e-01 5.174751926740210894e-01 
 1.804801510955627908e+00 3.839104347655701854e-01 
 1.227452331766894833e+00 5.714002617080859991e-02 
 1.267049282013321676e+00 3.920414307523033548e-01 
 1.233353164325932116e+00 -7.009981841238025480e-01 
 1.561206848871648400e+00 2.333022929750294128e-01 
 1.964019461344641559e+00 -2.759112654179691759e-01 
 1.104930843989516909e+00 -3.442251020499063063e-01 
 1.932672094170857502e+00 5.845760595286877415e-01 
 2.108667865876283187e+00 -2.163652800490818984e-01 
 1.669874459332820971e+00 -1.856398845711267620e-01 
 1.459008175861600254e+00 1.265424884947786155e-01 
 1.393201847930159776e+00 8.306643400166305313e-02 
 1.565369351191754799e+00 1.330717959763371393e-02 
 1.248642516563414961e+00 -1.250000434390751702e-01 
 1.804775777147451521e+00 6.750382110378372325e-02 
 1.137530733428292251e+00 -2.691363923400681701e-02 
 1.598991763439638669e+00 1.307898547763834407e-01 
 1.128804213640882237e+00 -5.849548752216093828e-02 
 1.025979786074211919e+00 9.032206796722087871e-02 
 1.290452240962850716e+00 -1.152272373984476184e-01 
 1.999480657067585376e+00 -1.189649606789535130e-01 
 1.453143200554691372e+00 2.839630302026233677e-01 
 4.388287154089968167e-01 1.085696023505895169e-01 
 1.061080665016915336e+00 2.459356048452900761e-03 
 4.259662633725725955e-01 -3.480746953545529321e-01 
 1.850971489161651995e+00 8.712137967294468488e-02 
 1.102518292757959761e+00 2.775994405990046127e-02 
 1.898028663543758210e+00 2.283294305856480300e-01 
 1.548211129434826638e+00 -2.103659332935378934e-01 
 1.139223218047017872e+00 -2.968935104559184968e-01 
 1.838182987901074927e+00 -2.949348712286403718e-01 
 6.067858746393284264e-01 -1.178616433764890503e-01 
 4.871743724347724624e-01 -1.810005786262684213e-01 
 1.129693612914501433e+00 -1.582100788032553829e-01 
 1.295506861650460140e+00 -4.873549420772490398e-02 
 1.488193156551761209e+00 2.284894977462390009e-01 
 1.627614583020311478e+00 -8.665444448946968414e-01 
 1.515215983667831612e+00 -2.477816565923880721e-01 
 1.167964612165329985e+00 4.167649249366760511e-01 
 1.183831548508653464e+00 -1.468165805794413858e-01 
 2.274425007891176964e+00 1.203665980024297977e-01 
 1.166489543776461746e+00 2.933679505491151307e-01 
 1.359706333463363670e+00 1.105135982331078848e-01 
 1.350136680708738712e+00 2.401488625062349891e-01 
 5.369285687841364174e-01 9.158655743516330716e-02 
 1.320635161879663011e+00 -1.820365825799754589e-01 
 1.728253234792993087e+00 -2.162665154878384843e-01 
 1.184515304887468146e+00 -1.736327432296152218e-01 
 1.109777868246683008e+00 -3.679027200348600202e-01 
 1.132542107105748874e+00 2.696087968232324661e-01 
 1.047171731953700835e+00 2.674017700955975269e-02 
 1.101974801955897698e+00 -3.453646485703321112e-01 
 9.241160607057520293e-01 9.049797538951515063e-02 
 1.670294937047244854e+00 -6.412751698238636222e-02 
 1.514332577710869376e+00 -2.900068064158364267e-01 
 6.839274005435791448e-01 1.938028576661953578e-02 
 1.852486012563858697e+00 1.105208789768542116e-01 
 1.754317336554072737e+00 3.980292491002847960e-02 
 2.188597405291169640e+00 3.196325273628543989e-02 
 1.440298751722728809e+00 -7.614980967630849418e-02 
 8.236165052348447535e-01 -1.208275945096968784e-01 
 1.266382908015001529e+00 -2.156812179867201029e-01 
 1.113326030341152961e+00 -1.797634872509939682e-02 
 1.926509628313049172e+00 2.773718177201273116e-02 
 1.659886213640171526e+00 3.840447915146993907e-01 
 1.320399166604378838e+00 1.990059193655352165e-01 
 1.928464469574022733e+00 -1.749134142335824205e-01 
 1.708349087467332161e+00 -2.390338365430703382e-01 
 1.291184998133062312e+00 -3.129475374282747469e-01 
 1.560108901631650058e+00 2.330355176233540881e-02 
 1.212030690045713843e+00 -1.071632887372308274e-01 
 1.185366532744414725e+00 1.348264458741099681e-01 
 7.109144769984633294e-01 5.186436653831937374e-03 
 1.178802721953203125e+00 9.815211398867866865e-01 
 1.105289636023042865e+00 2.379077662217936318e-02 
 7.983938155656014057e-01 -4.257565615147791416e-01 
 1.388679023838012894e+00 1.832085069257824161e-01 
 1.590012884562753470e+00 8.455193099599968287e-02 
 1.023053199853345419e-01 -7.487839100730746267e-02 
 1.232236017117494198e+00 -3.483419945421958319e-01 
 9.564300041762534565e-01 2.160412016665196333e-01 
 1.821321533121626812e+00 3.440757857096335970e-01 
 1.571800364832671715e+00 1.754019949654125332e-01 
 1.255559671945856159e+00 -5.955716991136121574e-02 
 2.482191026672120771e+00 6.576462358587421841e-02 
 1.470477691363105688e+00 -1.102917545856785808e-01 
 7.041424312115774908e-01 -2.737197472036991819e-01 
 2.007708671643580800e+00 -1.346708522046667911e-01 
 1.026035799851459318e+00 4.765905702865864957e-02 
 1.907472068363465389e+00 -1.984388128240484328e-03 
 1.166513784981473956e+00 -1.271826981628599862e-01 
 6.949907117825065983e-01 2.131991404031424731e-01 
 1.836037200485575394e+00 -8.609748927820833897e-01 
 8.469180360681496378e-01 3.871053620996138811e-01 
 1.115497895029847308e+00 5.730186963273834616e-02 
 1.769667260290818778e+00 6.391381385544900318e-02 
 1.099336157841587447e+00 4.507509566599410267e-01 
 1.865553766926117518e+00 -4.092125610354546694e-01 
 2.923516487280415355e+00 -5.319145688945227379e-02 
 1.714494943274061267e+00 -2.710130199418312458e-01 
 1.614275229425847558e+00 -2.036884545830296156e-02 
 1.536079887078954043e+00 -4.764706745710699520e-01 
 1.236307664432046538e+00 -5.427842110807679088e-02 
 7.649162957622062109e-01 5.908224032079845145e-01 
 1.396288055195051836e+00 1.426373027596806453e-01 
 1.832639616272932592e+00 3.728256364639419562e-01 
 1.470894608004863491e+00 3.391658412745900408e-01 
 2.086578597159642001e+00 2.886787448232310815e-01 
 1.021027267124734461e+00 4.174078298156508326e-01 
 6.710350466100074573e-01 -3.966592321281771083e-01 
 1.433895329211533287e+00 -7.874101208332739965e-02 
 6.313541210666477888e-01 -9.228726612119288186e-02 
 1.591448305090141790e+00 3.319353773225451887e-01 
 1.384955828692416402e+00 1.647697717956677910e-01 
 1.743799195157598181e+00 -6.119081502835350961e-02 
 8.500825934832555442e-01 4.903360591971044763e-02 
 1.411037850878520183e+00 3.837070045428949555e-02 
 1.044709631532213523e+00 -1.602603991790892413e-01 
 1.277758175300449439e+00 3.306051170241207371e-02 
 8.352409419192911022e-01 -1.921863149499664913e-01 
 1.726405254185823246e+00 -2.302478656714552208e-01 
 1.150322278540851340e+00 3.179994555810499168e-01 
 2.656396229869045555e+00 -1.212601249812524096e-01 
 2.220159484310507025e+00 9.184436651224218984e-02 
 9.013960673281022906e-01 -2.494660799119093053e-01 
 1.154107578441381898e+00 -1.673402361450266329e-01 
 1.483713166974462538e+00 1.533232507579292414e-01 
 2.373753724362227313e+00 -3.009695764823864250e-01 
 1.529444822812801696e+00 3.690475096954258794e-01 
 9.335229827447837359e-01 2.894379983281298446e-02 
 1.540316544873483906e+00 -3.733149876471506534e-01 
 1.036821843233733498e+00 -1.269251826446612108e-01 
 1.332756406550426487e+00 5.555031982098528331e-01 
 1.896185085858527186e+00 2.667837329859962248e-01 
 1.158647715578879911e+00 9.338151247362562746e-01 
 2.008515509054206838e+00 -1.677442610267490183e-02 
 1.154365925341193755e+00 -1.863125467481478725e-01 
 9.577724976963983838e-01 3.162425921903745385e-01 
 1.279356556346709972e+00 -2.106948268622294840e-01 
 2.201239337628611459e+00 2.069796960646816050e-02 
 1.958408875175427832e+00 2.139520904807749591e-01 
 1.288712159979721772e+00 2.487456878773938451e-01 
 1.347348909226174341e+00 3.868936647264115125e-02 
 1.584816151287925301e+00 -3.318607116230062881e-02 
 6.204971129029788202e-01 -1.324097142249691383e-01 
 3.331497113496313389e-01 3.229013361566155371e-01 
 1.934308307494417178e+00 -1.761751633821746488e-01 
 1.138801201726141521e+00 -8.110515477564355091e-01 
 1.492783903781398358e-01 9.123323037761553456e-03 
 1.915423263642162199e+00 1.636806387055891876e-01 
 9.895103119488687371e-01 6.046801650802861028e-01 
 1.629814725003775555e+00 -4.257809906966593116e-01 
 1.626301282209819954e+00 4.329074326116916227e-01 
 9.861157047143471743e-01 1.052129574556934094e-01 
 2.346964853027204700e-01 2.898032384987617727e-01 
 1.166827013368771704e+00 -1.784898183562516061e-01 
 2.134817690020687220e+00 -5.927620824370262442e-02 
 1.994098083393740506e+00 2.541500798697285957e-01 
 1.007681757944600465e+00 -1.803697004570720963e-01 
 1.246438505818700193e+00 -1.799291091745537086e-01 
 7.446528653764331596e-01 3.814476064810673472e-01 
 1.231816631591970745e+00 2.054271577158100492e-01 
 1.832404569264390437e+00 7.788859828479241347e-03 
 1.411727932982298261e+00 -6.404763968934035212e-02 
 7.547784395051648776e-01 -3.758683349757827585e-01 
 1.564422764679854971e+00 -1.736434949578385956e-01 
 2.351498793801906295e+00 3.489569383077704146e-01 
 1.617126636330331824e+00 -4.640996781781202563e-01 
 6.412581874947349547e-01 3.313763642658533737e-01 
 1.884250139921989309e+00 -1.885398118033011772e-01 
 1.403959719194041389e+00 6.675874175550126077e-01 
 1.751796497814626985e+00 2.553344164284236939e-01 
 9.859390928738385185e-01 1.422490180360586054e-01 
 8.745089237170531327e-01 -1.253748334132404052e-01 
 1.079082155828545719e+00 -2.554683898996071290e-02 
 8.111599424897929511e-01 -1.185405497770485594e-01 
 1.531309322476178458e+00 -3.214850268398101729e-01 
 3.710974273069995721e-01 2.170017466559134578e-01 
 1.467346820892478920e+00 -7.681018917740707608e-02 
 2.022794821154709322e+00 -2.038786373233762994e-01 
 1.189922350180962374e+00 -2.588124842697619998e-01 
 2.037755588864477829e+00 2.317121027116547938e-01 
 1.722060804732448602e+00 -7.731802267402277939e-01 
 2.169578858462845261e+00 -3.196566561180326227e-01 
 1.795734684785912583e+00 -1.810773903740491853e-01 
 1.675393127059649157e+00 -3.928157357309622344e-02 
 1.519694356616420050e+00 6.675939439443233370e-02 
 8.484675253139982720e-01 -1.587109508721842033e-01 
 1.180621234837669009e+00 9.260840735707676075e-02 
 8.933152507437968071e-01 5.627125323260075973e-01 
 1.852939152310157933e+00 1.313834930317514527e-01 
 1.627153154388919942e+00 3.643922732575808343e-01 
 2.089419989430847835e+00 -6.786110763566564896e-02 
 1.302059670163538740e+00 7.119520175403681872e-01 
 1.402806574437120979e-01 5.035032188997423663e-02 
 1.706406123639497618e+00 -1.814179138878770914e-01 
 4.581870220420812823e-01 1.848187667449681937e-01 
 1.168949343222948078e+00 -1.078466838226721167e-02 
 1.096111015068141237e+00 1.273591686711556259e-01 
 1.388941320134522428e+00 1.147536994370657037e-01 
 1.201918310433578219e+00 -2.278681791478983365e-01 
 1.905129691564312111e+00 1.113114350297306487e-01 
 1.127069413594057989e+00 1.875420328184162766e-01 
 1.148628684084725293e+00 -1.569519310707933879e-01 
 1.017493754861043875e+00 6.552825675696259955e-01 
 1.470561217842009549e+00 1.226078637664051035e-01 
 9.808033067961969831e-01 -1.810591793953681694e-01 
 1.405409679385959176e+00 -5.087660604738651893e-01 
 1.068596575938618454e+00 2.650639336711683169e-01 
 1.472249315835237660e+00 -3.821207972263393482e-02 
 1.421350995970005027e+00 -2.874741363391121185e-01 
 4.423171712458043858e-01 2.434737930545473883e-01 
 1.336783742140128739e+00 -3.175889442181902833e-01 
 9.900926360725574860e-01 6.195592035351538129e-01 
 1.014083154896586958e+00 2.307926429569037707e-02 
 1.003142984886100209e+00 8.214741283432137886e-02 
 1.508990708617575560e+00 -4.618687086466775893e-02 
 1.844432588256427419e+00 -7.376903741047534380e-02 
 6.557204498636517442e-01 3.663203029130100707e-02 
 8.472144040612588078e-01 1.522439300753238856e-01 
 1.110980507378144466e+00 -3.144936420192103732e-01 
 1.200893850422403819e+00 2.545360865317747856e-01 
 1.541867309740683867e+00 -1.012322563711762213e-02 
 9.669183473141276242e-01 -3.781098160557546661e-01 
 1.634028202772809690e+00 2.796833358869999300e-02 
 1.262205288474141041e+00 -2.218484494148235953e-01 
 -1.789388092840937805e-01 -1.034829121804914376e-01 
 7.734674489429850253e-01 -3.330274258352901029e-01 
 1.947403991253739974e+00 4.536416439463946126e-01 
 1.399284212725027343e+00 1.042324821158771841e-01 
 2.645630024551264725e+00 1.101108117998955555e-01 
 5.424103072558167371e-01 -5.510599595112481569e-03 
 1.873817259722441619e+00 2.269238759140174699e-01 
 1.892386535807549341e+00 3.918392722905249537e-01 
 1.612237171039379469e+00 -5.011172185764287690e-01 
 2.032985252055779846e+00 -5.466039290719776345e-01 
 1.808908117902365609e+00 -5.516735175513076683e-01 
 1.744392234848587186e+00 6.557420895394543425e-01 
 1.191495919162170347e+00 1.189511916337872427e-01 
 4.859235350515259677e-01 -7.490244746695081668e-01 
 1.351960469339321902e+00 2.675897922708834198e-01 
 6.948374626023784417e-01 -1.717042232090135526e-02 
 1.393476383859489909e+00 -1.037591419619511429e-01 
 1.051972273608026365e+00 2.776877304237241884e-01 
 1.080296548559313896e+00 -1.842623072152034802e-01 
 9.504739875451612141e-01 4.523109537745233499e-01 
 8.966492594126174165e-01 3.677525902430378579e-01 
 -3.549344246882268905e-02 2.166127789730069308e-01 
 1.028171584547030726e+00 -2.015767422619915428e-01 
 2.085635729964520735e+00 1.271349543449716291e-01 
 1.892262776473242480e+00 2.382023396515894065e-01 
 1.340030616055258861e+00 -6.075327181894009387e-02 
 1.732381431935265503e+00 2.516911807811237356e-01 
 6.341315648933625315e-01 8.298656977963160264e-01 
 1.046904318258788491e+00 -5.107260011154288737e-01 
 1.519559554651670918e+00 1.457774664934419206e-01 
 9.301227910099026941e-01 1.383683830118964120e-01 
 1.028778962246003292e+00 -3.317040205377538853e-02 
 4.600086063321954244e-01 -5.446264363040660694e-02 
 1.275834026860259929e+00 1.281211841682376729e-01 
 9.720115072307207171e-01 2.300239626877452481e-01 
 3.784267242261698527e-01 2.598126176263700904e-01 
 1.303006565260036442e+00 -8.180413039799341868e-02 
 9.045928958955935517e-01 3.025152946041363977e-01 
 9.177254950502292674e-01 1.880883952618915000e-01 
 1.240218482397380972e+00 1.244763216881786955e-02 
 3.543402044314603039e-01 -5.014965984143656685e-01 
 1.059108231805374389e+00 1.004351230137035117e-01 
 1.013598756660495370e+00 -5.769642185006111923e-01 
 1.719299006963265430e+00 2.793922669679110155e-02 
 1.578756376064002653e+00 1.411263105150171449e-01 
 1.107101387731856512e+00 1.055596244090683741e-02 
 1.272231972825625945e+00 -4.297072098884935701e-03 
 1.403311747568257939e+00 -4.188068257359702784e-01 
 2.196508309109708179e+00 1.931628407142522985e-01 
 1.531543644274158122e-01 8.276348714448602054e-03 
 1.975335007531280329e-01 4.196097395949600212e-02 
 7.297535833714619002e-03 5.179738455438238909e-02 
 1.377638771652744953e+00 -6.779007666448019220e-01 
 1.075170038861496646e+00 -4.235646242981107035e-01 
 1.751084293914434209e+00 8.357495773170706133e-02 
 2.177286971182569530e+00 4.148639432750115263e-01 
 1.945245600048729484e+00 2.546132220504554455e-01 
 7.730136640263403081e-01 -2.251852578376795089e-02 
 1.544323173062190246e+00 1.559023333856616456e-01 
 1.493456231480386975e+00 -3.278655579646295726e-01 
 1.291875933067635485e+00 -2.667860138403816972e-01 
 7.045194405880906841e-01 1.113195516432288479e-01 
 1.396896861847646720e+00 2.551989221004549030e-02 
 1.323983329643104279e+00 -3.493483180682848133e-01 
 1.317349174871436102e+00 7.197796468374703660e-02 
 6.559762620626311547e-01 2.657130752279651675e-01 
 3.579124892094960320e-01 -2.565579570242044749e-01 
 2.099918464579172639e+00 1.856153819576614183e-01 
 1.195248349194198312e+00 -7.785469785350579430e-02 
 1.301988531588974318e+00 -1.629893957118223602e-01 
 6.300452794457234162e-01 -1.334694179476769438e-01 
 1.704804014967724601e+00 -6.652565566230120991e-03 
 1.833750662501169248e+00 -3.806045627309350143e-01 
 1.082207210536064057e+00 4.413119109077545676e-01 
 1.022928796641541904e+00 -9.356798041836186797e-03 
 1.691952611626835523e+00 -6.954433931189983598e-02 
 1.683806847633410708e+00 -3.320343829024805515e-01 
 1.372580196615226455e+00 2.068441569619972331e-01 
 1.093316653360654866e+00 -3.078202776303023969e-03 
 1.889822960425108445e+00 2.628598533399134976e-02 
 1.286708341099674024e+00 -3.971515163196525852e-03 
 1.541258678829771966e+00 5.875782016396624563e-01 
 2.152724323168152765e+00 -1.178120844433522552e-01 
 1.392042325431130934e+00 8.373874978162219873e-02 
 1.767344209001945776e+00 -2.589643564161886458e-02 
 2.016787379366081545e+00 -3.070850886676548264e-01 
 1.483061128071798018e+00 -1.020266147702455911e-01 
 1.575139326968483910e+00 -1.365663349350445255e-01 
 1.064273013066699525e+00 1.530280163934941706e-01 
 1.241552353352927351e+00 -2.915268308705847300e-01 
 1.546925743724176572e+00 4.538799986783803586e-01 
 1.253206405605246543e+00 -4.175034406025821543e-01 
 1.985485701365242051e+00 -1.217007356941171847e-01 
 1.364003842445918213e+00 3.521897878462851850e-01 
 8.033236248774744404e-01 -2.411709569917636908e-01 
 1.186820929743505504e+00 -3.771081194654771207e-02 
 1.055539865677837419e+00 1.084210619245434132e-01 
 1.575541508314547423e+00 -1.610252219927115203e-01 
 1.109338603473269291e+00 -8.380272727101620855e-01 
 2.398353610998295693e+00 -2.376579182849394012e-01 
 1.065145866907382999e+00 -1.094489909407819761e-01 
 1.564730429332281458e+00 1.678016629312406027e-01 
 1.349065995371997673e+00 -4.787433894964490122e-01 
 4.036485221020751357e-01 -1.526182281524444406e-01 
 1.021366502252526232e+00 -3.387445247345017840e-01 
 1.570115584011948062e+00 2.975687826618220733e-01 
 7.696755672784676428e-01 9.390350892564990060e-02 
 2.598260701498099401e+00 -6.581560883337125856e-02 
 1.464592228532895835e+00 3.216087457081746592e-01 
 9.416531996041711539e-01 2.101667821002927150e-01 
 1.026469917268372889e+00 6.513315346418352414e-02 
 1.742994473349442019e+00 1.832708824808582451e-02 
 1.649440160311485659e+00 -3.545759128393685122e-01 
 1.744988281262416230e+00 -2.640932264735947888e-01 
 1.066140019705277275e+00 -2.243765093044589320e-01 
 1.013349290571792904e+00 1.843121662904723956e-01 
 1.536800280876694735e+00 -2.296038564498489032e-01 
 4.653616169097655186e-01 -3.908813143452661842e-01 
 1.322645893421331431e+00 1.642208693275150344e-01 
 5.427128406833487961e-01 1.860903636506137104e-01 
 1.414611621315380319e+00 4.893145461073292873e-02 
 2.040895001876204873e+00 2.718707989404317571e-01 
 2.020959739977721270e+00 -4.980120293681551402e-01 
 1.260941529922097848e+00 4.569975224092791555e-01 
 9.543564415040852733e-01 1.327228306503423078e-02 
 1.163832466109223196e+00 4.010335274620789869e-01 
 1.127318671414084594e+00 1.586424713952744869e-01 
 2.182217433779499949e+00 1.710918517556481722e-01 
 1.454327527491700245e+00 -8.170169116694610267e-02 
 1.626664248432098780e+00 -6.889691019042304410e-02 
 1.420471003686952338e+00 -4.546877876792450035e-01 
 8.780389595976414441e-01 1.257118596733315385e-01 
 1.680251616979807849e+00 3.577241453001862581e-01 
 6.183636563553727150e-01 -9.903781450338673686e-02 
 1.078087031541207219e+00 4.254698831145192761e-01 
 1.841725433341479867e+00 3.403103894890918690e-01 
 1.661536545515199581e+00 -1.610168960985569886e-01 
 2.017851103834648274e+00 -1.178379630169550940e-01 
 1.543397882585705760e+00 -1.379805477783757062e-01 
 1.393316247453931567e+00 9.460092753241425290e-02 
 2.441269045810829041e+00 2.458672222987083877e-01 
 1.314874155730480831e+00 -3.311930282841064610e-01 
 1.313318430149742477e+00 3.197969867613715822e-01 
 1.464557011431343536e+00 -1.457886772048599677e-01 
 1.878358473821970076e+00 -4.875433005035297029e-03 
 2.014061554942894627e+00 2.760969599584393031e-01 
 5.890238547748761766e-01 1.637040010996362593e-01 
 1.423036818505185375e+00 8.185663802223670793e-02 
 6.050254499165753641e-01 2.779386639616358012e-01 
 9.183798859479379573e-01 2.211907080455722818e-01 
 1.128776373052752913e+00 1.236050070265735379e-01 
 2.496882486604305562e+00 -3.112334695120885786e-02 
 2.135359912063556465e+00 6.969840550712650407e-01 
 1.653488858654226235e+00 1.678683196311144821e-01 
 2.806979864001776903e+00 1.106756642832722598e-01 
 2.178233983793806949e-01 -2.120088703655322870e-01 
 6.419646366148231698e-01 1.111698433315992246e-01 
 5.917012191550085065e-01 3.053917906840238894e-01 
 1.696964105717961635e+00 -2.964020794071677845e-01 
 7.440324157505067149e-01 3.977470180229807362e-01 
 1.707037311637202848e+00 1.181072222969763164e-02 
 1.399922314591670158e+00 1.896730768418959656e-01 
 6.593016930346131677e-01 2.558057066815195846e-01 
 1.667400354417809760e+00 6.487963881312281966e-01 
 1.310281080110479834e+00 -2.141510030989932090e-02 
 1.585151734455232164e+00 -4.104898025215270030e-01 
 1.915270332119531016e+00 3.898669896935064161e-01 
 1.267298751360721676e+00 -2.649936229919269692e-01 
 1.278331644547010315e+00 -1.375686043938207925e-01 
 2.196002868971717703e+00 1.387380873734369857e-01 
 1.899524759128612850e+00 -2.537510314906928424e-03 
 6.687821020288045037e-01 1.714496455060437186e-01 
 1.556001347387573341e+00 2.976891402494481476e-01 
 2.196967910134250523e+00 2.841644166534668114e-01 
 1.411639910286273780e+00 3.346982808492887651e-01 
 1.446487373919871811e+00 -6.476816975309307445e-01 
 1.247930896166845383e+00 -1.397744713130494310e-02 
 8.547739768510587144e-01 -4.720128901895439544e-01 
 5.571800519693557163e-01 -4.196815036244463601e-03 
 9.342876238779895814e-01 -1.398363214374889058e-03 
 1.051071678506300344e+00 -1.534826111634924051e-01 
 2.074278234372232799e+00 7.924787178741282689e-02 
 8.213510458978501294e-01 2.134641209913365478e-01 
 1.516717279651927930e+00 3.243141658680380457e-02 
 1.570101347681345905e+00 -5.788232074980874386e-02 
 1.196744097433246168e+00 1.227518522857687783e-01 
 1.894465024221994476e+00 -2.781930967532476595e-01 
 1.084851926568756175e+00 -4.152510222845863241e-01 
 1.257329247098111669e+00 2.577674238567615461e-01 
 1.042384078626460209e+00 4.090860940213084662e-01 
 8.727049291384083585e-01 3.080072404768583461e-01 
 7.149698538404156700e-01 -1.583716535002079387e-02 
 1.054951881486843490e+00 -5.113266010670725753e-02 
 1.170653024037657586e+00 3.481486922101593162e-01 
 1.179706105440240016e+00 -3.367414309315647225e-01 
 1.174535378221894355e+00 6.003772405065055384e-01 
 2.075484117867326894e+00 1.327759436059749443e-01 
 9.642642224077814239e-01 -3.999720082792794784e-01 
 2.172114765447447748e+00 3.101657073606102211e-01 
 1.413023996707649221e+00 -3.519435382185962524e-01 
 6.393372201587472770e-01 -2.106340562203943279e-01 
 1.236581080592070281e+00 -2.876566483346343350e-01 
 7.372856652245785014e-02 6.888695883006141774e-01 
 6.178413977787593492e-01 4.719973161226251879e-01 
 1.759774353737337149e+00 -1.272288040941878251e-01 
 2.658623032140131848e+00 2.255650853424666924e-01 
 7.214026538545842415e-01 -1.976120213143836291e-01 
 1.913436883571887348e+00 -1.787753228558809915e-01 
 8.951128733321225273e-01 -1.361453625339440962e-02 
 1.103442034534664051e+00 3.153277795817254203e-01 
 7.586229205953797239e-01 7.324804926643836180e-03 
 1.052540120269162882e+00 -4.326762929792750401e-02 
 1.612832457938627506e+00 -1.895918526314495645e-01 
 8.022564849262522335e-01 2.958605171874041373e-01 
 5.590795024216491660e-01 8.427595900346822322e-02 
 8.928866360301175309e-01 4.959252103654175903e-01 
 1.359549657688005064e+00 7.632630097166774596e-02 
 1.229557930309210567e+00 2.025004964220018105e-02 
 1.781144818964025989e+00 -5.571363598351936064e-02 
 1.734177176989646352e+00 5.416885903889636644e-01 
 7.293518372260525684e-01 3.125718708106176580e-01 
 7.833375571126518500e-01 9.332502777916181769e-01 
 1.571844697232570809e+00 6.211118468673867271e-02 
 1.873789470101636212e+00 1.703973267589541651e-01 
 8.622707616097624594e-01 -4.543397321927694632e-01 
 1.161662112330447805e+00 2.045045049123310199e-01 
 1.171147067578357959e+00 1.103052224585770041e-01 
 1.718644052814095602e+00 -2.538639756937141057e-01 
 1.173109057000048638e+00 -6.314984855823112531e-01 
 6.507124829058501536e-01 5.793599762389273211e-01 
 2.047659996859668041e+00 2.331254290048710986e-01 
 1.326845114750011323e+00 -2.669706215863481003e-01 
 1.486851992231249309e+00 6.623796341128342091e-02 
 1.210250181748566689e+00 2.315061244431418919e-01 
 2.612247034824787040e+00 5.443442554381386356e-02 
 1.812396314427394906e+00 3.027784037228366601e-02 
 9.748984901050843366e-01 -3.627649063184597011e-01 
 1.487609337336591508e+00 -9.989681121999235969e-02 
 1.636475340274926804e+00 1.072476347939626123e-01 
 2.311377173465167356e+00 -2.921595947183674991e-01 
 1.639397388294330016e+00 -4.396708703044449607e-02 
 1.826072195407095089e+00 5.806595829579365153e-01 
 1.619985960591498131e+00 -1.012280521215666307e-01 
 1.019073719286060387e+00 1.013916738505205445e-01 
 3.142728233453619957e-01 -3.612474136921345336e-01 
 1.425860334127012186e+00 5.805416355349893864e-01 
 1.169392876973693429e+00 -4.734258472309814669e-01 
 3.271103864365654257e-01 3.665254259795724251e-02 
 1.657289815400489807e+00 -1.764964258614151738e-01 
 8.274898151771596932e-01 -6.139962532785549210e-02 
 1.235928283480623113e+00 2.504256205015971126e-01 
 1.165104506826601716e+00 1.622972402372620249e-01 
 6.088667888061837230e-01 -8.732363103181625674e-02 
 1.280296633129117234e+00 -4.865240318738277558e-01 
 1.599440199355666836e+00 -3.747266720559505604e-01 
 1.960307586754192810e+00 -3.252300140824503361e-01 
 5.723301978903166942e-01 1.850447517535659669e-02 
 1.332836186365498055e+00 2.967048138356922007e-02 
 1.880531157398463993e+00 2.175253458812096696e-01 
 1.065449435193737138e+00 -3.686627211822630645e-01 
 1.277295184662941452e+00 1.152351260410344885e-01 
 1.313630225292664377e+00 1.049274049601639641e-01 
 1.488517581532716516e+00 -1.441667366916991877e-01 
 1.081002875477355296e+00 -1.615547082731619566e-01 
 9.183589690613438439e-01 1.387981717345796451e-01 
 1.115438999463181924e+00 -6.027843892095060552e-01 
 1.270259700337281528e+00 5.285056775257124251e-02 
 1.148596000050783328e+00 -2.689435121041211518e-01 
 2.476496480452193616e+00 -2.252339574521455279e-01 
 1.252541334169233522e+00 -1.299470350352626147e-01 
 1.002586519107431018e+00 -4.836148790185641477e-01 
 1.733031088943327358e+00 -7.126348685661544613e-02 
 9.065928613451001983e-01 1.987091906163377664e-01 
 1.169658729841893230e+00 -6.315639521761483577e-01 
 1.271878216797434513e+00 -2.563475786477731333e-01 
 1.105731698141552144e+00 -1.148268011028669572e-01 
 1.115070836198784443e+00 1.023201868738062431e-01 
 1.293389237436149974e+00 -3.200164128281524079e-01 
 1.102366043229312309e+00 2.884157935576141529e-01 
 1.545838929376665671e+00 2.880385358416233110e-01 
 1.306838947422169772e+00 -5.189862411511605433e-01 
 5.743612199835412824e-02 2.546947380463409072e-01 
 6.379628829072464535e-01 3.322630381766271401e-03 
 1.625792751737084707e+00 -8.066911231431610207e-02 
 2.109188110198766619e+00 2.065438449110802988e-01 
 9.167935068718864322e-01 3.152686732871851083e-01 
 1.186615861367668945e+00 -8.850870825452548940e-02 
 4.540592752254075659e-01 2.684587768129957919e-01 
 1.405070231106513745e+00 4.586903626097253994e-01 
 7.503834666655733177e-01 9.884382666628938052e-02 
 1.108015634488892287e+00 -3.439765072042367811e-01 
 1.353782742261806282e+00 1.808496810428819879e-01 
 1.359317358258484099e+00 -7.690995963049208906e-02 
 7.419587239187990235e-01 1.046195717639668565e-01 
 1.221059597623667337e+00 7.181052915009142508e-03 
 1.217645433321365767e+00 -2.000352324670560261e-02 
 1.879671705639070156e+00 -9.271676011857640787e-02 
 1.189339242768557847e+00 7.045427938982986582e-01 
 6.021375574971832290e-01 4.154073978605411499e-01 
 6.406402637537614853e-01 3.224381138786447387e-02 
 2.132423103020767208e+00 -2.769008320990251626e-01 
 1.790728453903835948e+00 1.727970097163719354e-01 
 1.924243457287726056e+00 -6.047993769306515832e-02 
 1.352391040963609070e+00 1.192940503719651935e-01 
 1.931235279685268758e+00 2.520058578941704042e-01 
 1.478384345043799453e+00 5.335324061885986513e-01 
 1.183550533936201576e+00 1.202511481551664513e-01 
 1.751632334323242723e+00 4.409352183708382250e-02 
 1.859856354080018592e+00 -5.426051629027849044e-02 
 8.886834274019324020e-01 -1.140636527501654590e-01 
 6.376196261626633222e-01 -1.123197503798566005e-01 
 1.454399440785103303e+00 -2.845120302603221241e-01 
 1.674309224480514668e+00 -6.920343015323822400e-02 
 1.169433840674499292e+00 5.184615238668691811e-02 
 8.797379355017169722e-01 -1.452958265400607074e-01 
 5.356318113102735978e-01 3.052203194238767292e-01 
 1.336089414744276338e+00 1.102026455379122027e-01 
 1.153404309537080508e+00 1.623505896996359499e-01 
 1.617202901347741584e+00 3.245434757975264317e-02 
 1.713398811621708040e+00 5.478821031580861645e-01 
 9.759426445838925712e-01 3.305237979526175485e-01 
 1.647147574651276036e+00 2.143329641928124474e-01 
 1.513442213068784348e+00 2.211280112655924779e-01 
 1.407486900314835365e+00 -1.312315828307759891e-02 
 1.171324505798161164e+00 -1.980016655957518579e-01 
 8.978016185170958341e-01 -7.045057597229242852e-01 
 1.361734498569717289e+00 1.265179168236304774e-01 
 3.662249439957703245e-01 3.906138856709681084e-01 
 1.440888075661592271e+00 1.497948265407263446e-01 
 1.601178945794746067e+00 3.629742676698692883e-01 
 1.582562931937966821e+00 3.428691330818607330e-01 
 1.382564537784974457e+00 1.973265819151316380e-01 
 1.599753554729290261e+00 1.202938046726554772e-01 
 6.882840125433399292e-01 -3.446956887183969531e-01 
 2.546715521003116489e+00 2.609170450196901525e-01 
 2.157253419009144579e+00 -1.834035744862422546e-01 
 8.733227492179351792e-01 -4.152383070876312088e-01 
 6.882517578751142784e-01 1.393535333900046691e-01 
 5.072735603439378904e-01 -5.509864150379980563e-01 
 5.195848652572574444e-01 -5.046644454460624818e-02 
 1.943380836536456435e+00 -8.067974772121730420e-02 
 1.118315724844913150e+00 2.508411479633945174e-01 
 1.849556707912406672e+00 4.211027666327731289e-01 
 1.830991479496595353e+00 -2.341222885316841112e-02 
 7.051028650484529869e-01 8.766845783846893836e-01 
 1.149010822340673421e+00 6.079548251942521603e-02 
 4.928723440930170563e-01 4.989782708162270319e-01 
 1.259117151016830638e+00 3.737724450360122887e-03 
 1.673651385058526841e+00 4.162237345982964243e-01 
 1.349856313435866983e+00 2.183181695940749345e-01 
 7.663911849398384879e-01 -1.505749835950610793e-01 
 1.379388666132695063e+00 7.774513218022081062e-01 
 1.327207435562345772e+00 -2.986301466637402147e-01 
 9.507340310632271807e-01 4.570457165500072527e-01 
 1.568208393783446564e+00 4.337146265179556703e-01 
 7.912155644299457835e-01 -3.516058324789393952e-01 
 2.000650107245966591e+00 -2.161678827665849678e-01 
 2.229913343848425988e+00 1.414354861608806482e-03 
 1.168973774340172245e+00 -2.650239502165832595e-02 
 1.382955745644610435e+00 -6.144504514671292883e-01 
 1.333780691800215079e+00 -3.468876896292198975e-01 
 1.058622089292697854e+00 1.372858762502000285e-01 
 1.363520338198465964e+00 -4.222877905384325725e-01 
 1.089832069235938672e+00 2.418282223526586894e-01 
 3.136571710988360628e-01 3.809898617161379397e-02 
 2.441463370687795287e-01 4.563926474351422957e-01 
 9.965450622965912331e-01 -2.984550035599397022e-01 
 1.307595039019878502e+00 -3.473622192495470218e-01 
 3.219592005240401456e-01 5.838817586546286853e-03 
 2.351700493183135343e+00 4.567695347762726898e-01 
 1.781796303904618295e+00 -1.629462123843673504e-01 
 1.670359250852882615e+00 -2.349034494780876114e-01 
 4.294613147842530898e-01 9.691057014731467578e-02 
 1.824371292440761572e+00 -2.093319036313949499e-01 
 1.864205017610852888e+00 3.979833558022651818e-01 
 1.582680656160821764e+00 -2.122408685358024849e-01 
 1.999898869118856393e+00 1.144275033145521897e-01 
 2.419295666892566476e+00 -1.403038506776650707e-01 
 1.667438291920175120e+00 1.087093796570663684e-01 
 1.397756001065391773e+00 5.215378610151879535e-01 
 1.253036312684713272e+00 -2.072786299733474780e-01 
 1.567451109351021499e+00 6.599170302685523903e-02 
 9.904075030039789507e-01 -2.481933150448518421e-01 
 1.356314940825301241e+00 6.380196533248208013e-01 
 9.867481301791446446e-01 -1.725727636889040628e-01 
 9.640636524283342501e-01 -9.389516458984514813e-02 
 1.176626848349271670e+00 1.036357223710752951e-01 
 1.207346983193661405e+00 -3.272664534757592225e-01 
 1.364485397436832059e+00 -1.722550752038247424e-01 
 1.671347073013483397e+00 3.501651933035495601e-01 
 1.331754611029136282e+00 1.499981566702170976e-01 
 2.071315511096305961e+00 6.936569820571926448e-03 
 2.045363057484971048e+00 -2.060538071338943733e-02 
 1.603569729868864258e+00 -6.766895153954212427e-03 
 5.579840058638475542e-01 -1.047115430194332369e-01 
 1.198864221691246401e+00 -1.435799903685306689e-01 
 1.898061460927057631e+00 -3.743011992565994372e-01 
 1.358603175673093411e+00 1.289152689988800060e-01 
 1.523426300164548941e+00 -6.201383502129896585e-02 
 1.885331054637113146e+00 -4.549858254661406365e-01 
 2.170194145906938488e+00 -1.704307689163839235e-01 
 2.100219986389154414e+00 1.522695833039552915e-01 
 7.181229837650915382e-01 1.638426554574179128e-01 
 1.440036488416853055e+00 8.731464181752104925e-02 
 2.594113351863196026e+00 2.013580986734062050e-01 
 1.428708688191883569e+00 -6.340141385064840263e-02 
 1.117075618735686060e+00 5.490443094761326276e-02 
 1.014600549168444887e+00 -8.316924867140368383e-02 
 3.449998953090314124e-01 2.016695103982471260e-01 
 1.524745713528437241e+00 -3.033681950220708246e-02 
 1.781524714223765127e+00 -7.462633275774313568e-02 
 1.295944347291623666e+00 -2.168406257318764019e-01 
 7.377544202413118812e-01 1.010653012020327687e-02 
 6.984787411707805704e-01 1.127078432041900280e-01 
 1.991417257171529620e+00 -4.339185184584519461e-02 
 5.990407765211009927e-01 -9.594101722410321165e-02 
 1.207172702450067803e+00 -3.809909308675447637e-01 
 5.428692864484926384e-01 -1.699976628305291670e-01 
 1.489327082329204410e+00 2.804752805068095461e-02 
 2.223815029235725937e+00 -2.842045524014322755e-01 
 2.057480937644064145e+00 1.192707672951751618e-01 
 1.707052202508508199e+00 2.387356633537311978e-01 
 1.543358006937924243e+00 1.104173674611943351e-01 
 1.083843016182268082e+00 -4.364886061252994942e-01 
 8.199572081267737511e-01 8.417729831736565915e-02 
 1.644413274928580915e+00 -4.171986791313676834e-02 
 2.130119095467331469e+00 1.806244054341113736e-01 
 1.949942388132558158e+00 -1.878329333582000049e-01 
 2.086396987613355236e+00 -6.284303062272321438e-02 
 1.229189119537410946e+00 -3.136491956560183425e-01 
 2.310648822119163448e+00 -2.287639599402222501e-01 
 1.691514799348267983e+00 1.136659229519037945e-01 
 9.331020056916873306e-01 1.443613976114770381e-01 
 1.763608471102597663e+00 -2.985916215645051386e-01 
 1.540601727791154341e+00 1.097052433388794879e-01 
 1.321777957821025140e+00 3.675710751933457532e-01 
 1.335420038042910429e+00 8.425984952857026866e-02 
 1.628284912807431484e+00 -3.764621566664707597e-01 
 1.704076067588585097e+00 -5.507030355393884857e-01 
 1.876460262021427461e+00 -4.100347240773902224e-02 
 1.044140998833178902e+00 -4.443382811079793493e-01 
 1.467178449979908095e+00 2.805892874576275051e-02 
 7.742706110591863755e-01 3.480367886776691844e-01 
 2.095867925290048284e+00 2.659625805482459526e-01 
 1.614045786935312421e+00 -2.222698242813936353e-01 
 1.738011967300536309e+00 4.359121993619429203e-01 
 1.324100000776324171e+00 4.914218688998561735e-01 
 5.685857647946084281e-01 -8.318575615955896285e-02 
 2.073044093995984216e+00 -4.802669824641664365e-01 
 1.071329674358992623e+00 2.104026279758041684e-01 
 1.226239170263808465e+00 4.830074478318936437e-01 
 1.444830005265327788e+00 2.901308893719776183e-01 
 2.303803946855601748e+00 -1.601140036942528266e-01 
 1.350708179159060496e+00 3.758838504414227510e-02 
 1.237212453029321146e+00 -7.580334391063404953e-02 
 2.034415731861952903e+00 -1.292671584895267733e-01 
 2.354204665511413275e+00 -4.477991824140611921e-02 
 1.688302021232868988e+00 -2.373129982599332111e-01 
 1.842488333409732615e+00 2.694219890470705286e-04 
 7.450373986637510715e-01 2.694673186452636315e-01 
 1.479625420725849683e+00 1.795098958446541826e-01 
 1.234861683323992709e+00 -9.469449464148217699e-02 
 1.349005580265566051e+00 -1.379826127867340435e-01 
 1.822512727815863487e+00 4.893993332821273690e-01 
 1.344970445923729496e+00 4.707164225265427770e-01 
 1.684712130907344507e+00 -1.724522266939460535e-01 
 1.187705627082053406e+00 -7.584353604181523489e-02 
 1.759738464602400576e+00 3.168817909121550702e-01 
 1.587885580817864462e+00 4.260697361365194391e-01 
 1.268642255511947869e+00 9.263166188924685240e-01 
 1.912414128911306799e+00 3.291842350932326910e-01 
 1.366770647679110162e+00 2.153130297098400925e-01 
 8.239141142161545694e-01 4.926851013597903783e-01 
 1.053365396126617837e+00 2.307909436926330604e-01 
 9.396432186808064690e-01 2.480815018790638316e-01 
 7.347842174593844922e-01 -1.771298927444381333e-02 
 5.429700656242696377e-01 -1.925877659574704304e-01 
 9.674052229976115580e-01 -1.813950662081738885e-01 
 1.600316427487713966e+00 1.852345096985289485e-01 
 2.382158111978736947e+00 -2.176957742454532496e-01 
 8.763535285622878757e-01 4.517918299472973853e-01 
 1.734544606751033724e+00 2.116799904456656001e-01 
 3.897035977962182152e-01 3.644656613644190607e-02 
 1.476840239270904576e+00 -7.391279166075653828e-03 
 8.395448797199766000e-01 6.581990854907772137e-01 
 4.423385674290750691e-01 4.769819067307543570e-01 
 1.591717808775214626e+00 1.569431288668899083e-01 
 1.583900356611372517e+00 3.578534574258231959e-01 
 2.821154481832126582e-01 1.943247855763942378e-01 
 7.553934008640899034e-01 -1.348767990083672985e-01 
 1.003067277092944298e+00 -6.007127418298652266e-02 
 2.601893723673728509e+00 -2.921783161173536758e-01 
 1.061957523293846517e+00 -1.512843115827125773e-01 
 1.748407761659540816e+00 -1.204950991418344275e-01 
 1.187609281694972818e+00 -4.323078412802777715e-01 
 1.537842881584080557e+00 -3.160254436649549969e-01 
 2.140368864626003287e+00 5.146744536497663836e-01 
 1.160761538247342406e+00 1.517789964652953572e-01 
 1.373285738916817378e+00 7.998882862867490173e-02 
 1.280044573403841701e+00 -1.716074236909855555e-01 
 1.559465913996131325e+00 -8.654916406511854454e-01 
 7.751027189057458910e-01 8.185117846319069079e-02 
 9.763166319468946641e-01 -5.125993179844651193e-01 
 1.450018268903728202e+00 2.019649209342795348e-01 
 1.346730087796214059e+00 8.278795668727988166e-02 
 4.614852903466201139e-01 2.911681217018268208e-01 
 1.992102145247811595e+00 1.237887130371111283e-01 
 1.118401035846166902e+00 1.919858398473414662e-01 
 1.520864654599213051e+00 8.003801075145183797e-02 
 4.839643743621671046e-01 -3.480185447868888726e-01 
 1.622452672358114079e+00 -5.155993115917334446e-01 
 1.639648327533616223e+00 -1.520014678285586396e-01 
 7.827653240572772786e-01 2.684896998912208455e-01 
 1.538754903321038148e+00 1.332219737361676204e-01 
 1.085060790435915079e+00 -8.645983064724929723e-03 
 1.102357778091510365e+00 -1.748474578844233518e-01 
 1.617319142974807500e+00 3.858499398004778813e-01 
 9.041520429768014067e-01 3.236352940700367720e-01 
 1.567412021504048791e+00 -1.797076303867389258e-01 
 1.289235718840547884e+00 6.906750556421754617e-01 
 1.176094321607417115e+00 2.522380083525528338e-01 
 1.152132972059627614e+00 -5.674780542636997938e-01 
 8.442677011174548607e-01 -1.405499776380559132e-02 
 1.488090773218283758e+00 3.409376988435601774e-01 
 9.588243713150487180e-01 1.238168723902606516e-02 
 1.564819767815916363e+00 6.997121636895023977e-01 
 3.802092702741977082e-01 -1.754153359074168972e-01 
 4.987362241671458030e-01 2.788698700689260512e-01 
 1.981434329403219730e+00 -2.282838948900599574e-01 
 9.925061341925702774e-01 -3.332847179594177200e-01 
 2.102704946713929601e+00 5.156036371053989570e-02 
 1.609792027238324152e+00 -3.243188601503197432e-01 
 1.305314882557270906e+00 -1.376806224189867922e-01 
 6.100534433462870831e-01 -1.842700871907136939e-01 
 1.202137417603711400e+00 2.667134550338318491e-02 
 2.031442708931141095e+00 -3.269623462196812741e-02 
 9.211589659198549107e-01 -1.254209823374819177e-01 
 9.636072014743761738e-01 5.803488671839326929e-02 
 1.912193435492562710e+00 8.690693151574689634e-02 
 1.590336112426344428e+00 -6.014904445731044103e-01 
 1.041247297566080032e+00 -5.728015634076664142e-01 
 1.353947634365893604e+00 -3.552955422870173186e-01 
 1.549667411111048221e+00 -2.470859993740959493e-01 
 1.557440021005672026e+00 -1.463202129503113347e-01 
 2.127943351767854985e+00 5.548472643235097951e-02 
 1.321830949340538019e+00 3.027057712313704352e-01 
 1.473557960040721371e+00 -2.488885428830923952e-01 
 1.498553132799647747e+00 -1.449606159363681437e-02 
 5.533380579835068813e-01 2.416512215667877481e-02 
 8.994913632308616513e-01 -4.097869203114583581e-01 
 2.184406194325572148e+00 1.904255819004998518e-01 
 4.243486062029860895e-01 2.258967341779425653e-01 
 1.012819704223281381e+00 1.720285371661180174e-01 
 9.789036377754294360e-01 -4.862917203859280502e-01 
 1.331088336824002072e+00 -7.588749906493867936e-01 
 1.635663681004650094e+00 2.136173114237621129e-01 
 8.212941623798000190e-01 -5.182085334003768695e-01 
 7.698530321542547128e-01 -2.237245582752790674e-01 
 8.707982977367485500e-01 2.708937850771693245e-01 
 3.436962891056043468e-01 1.567185777716925688e-01 
 8.387288169059309295e-01 1.520768791745119031e-01 
 1.247763660364160199e+00 -3.162343180142114241e-01 
 1.268239955819375986e+00 -1.221366502741883797e-01 
 1.230743491350963836e+00 5.058556614566629417e-01 
 1.024291822334969293e+00 4.962753345154041762e-01 
 1.370069288319715861e+00 1.689520087947472826e-02 
 7.271031705980726123e-01 -1.458773766440289998e-01 
 1.493298209459491321e+00 -2.933729652727991022e-01 
 2.184836901093759387e+00 1.038065784856826296e-01 
 9.795677161490921048e-01 -2.796867901922349686e-01 
 2.344131290084123354e+00 2.350046277695235497e-01 
 1.403808268319457264e+00 -1.619439276430545763e-02 
 2.199200086890043426e+00 4.384565295911848626e-01 
 1.762115260031859032e+00 2.311146985460386938e-02 
 1.587863769610255327e+00 3.683668484176005897e-01 
 1.497874446300556439e+00 -3.312131567909439855e-01 
 2.056616774284576010e+00 5.326680524742555267e-01 
 5.161733718774218493e-01 2.647017685375472329e-01 
 7.382110740956093764e-01 -1.064340855271686259e-01 
 1.606885981364197136e+00 -1.601888674099800208e-02 
 1.181218948112679135e+00 -2.190349513274267301e-01 
 1.339769668457200469e+00 -5.909316724950004762e-02 
 6.494450964698595952e-01 5.850094569066031092e-01 
 9.828575510587836961e-01 1.950136961528924628e-01 
 1.246124884116692311e+00 -3.622067984159952486e-02 
 2.300455233893763385e+00 1.233910190811344509e-01 
 2.274936648054393551e+00 3.059699928346583109e-01 
 1.137137550943726927e+00 -3.089725355404711049e-01 
 1.949961077455932390e+00 4.644939070840753415e-01 
 8.972101848018243508e-01 2.572700570417006949e-01 
 2.011254966417578061e+00 -2.937984806949437561e-02 
 1.373678772163928752e+00 -7.398073283404474898e-01 
 1.970290355541068017e+00 1.280408219231487371e-02 
 2.376051254049928563e+00 9.997602938113755999e-02 
 1.158425427866800694e+00 7.853855907675099113e-01 
 2.763264016146016466e-01 6.815857017813718999e-01 
 1.535231069509793711e+00 2.557550277347956369e-01 
 5.690762213110868162e-01 -2.769130036184175303e-01 
 1.378654192394791478e+00 7.587715573709956363e-02 
 1.158510754463335957e+00 4.238735461112899117e-01 
 1.758546912463291534e+00 -4.832110923666984442e-02 
 1.635531037843547475e+00 2.364478807273534822e-01 
 1.756427068553827686e+00 3.452588828676976807e-01 
 1.795596310820603669e+00 5.871198721539718779e-01 
 1.002826549898260922e+00 -6.555357634548143464e-01 
 1.793110636882202069e+00 -1.009866576012999340e-01 
 1.037419926367006529e+00 1.076011467202958316e-01 
 1.295780429071967665e+00 -1.749181302162025609e-01 
 1.448250086041807716e+00 4.931188603189928799e-01 
 1.327712512821534574e+00 -3.836508430784605350e-01 
 1.732319459208753631e+00 1.501489219056183488e-01 
 1.042582568837094215e+00 -4.593326430322334231e-01 
 1.368474856399943596e+00 -2.124699609387525889e-01 
 1.371035669836507598e+00 4.666846197691220111e-01 
 1.448671426066875823e+00 4.628521027182863623e-01 
 1.492560058412502277e+00 -3.062810111713429873e-01 
 7.947034938474584198e-01 2.820911537465210506e-01 
 1.447484065893535288e+00 -2.694639561406893952e-02 
 1.381527275453966253e+00 2.374776839158138364e-01 
 2.169628676660027011e+00 -1.339762982192863605e-01 
 2.068917213017048784e+00 3.645921996170011781e-01 
 6.107597445103415401e-01 -5.937841990967164529e-02 
 1.691213386000927077e+00 2.323991305454993772e-01 
 1.872565351965236102e+00 1.088750298309342640e-01 
 1.444128475628315700e+00 3.755476615489555803e-01 
 1.611691156225797616e+00 1.331842403160070076e-01 
 1.775351884530161239e+00 -8.399949357470407052e-02 
 1.075124743633186331e+00 7.370376205411357726e-03 
 2.452156880073498080e+00 -4.304251345614122926e-01 
 7.855106805429468153e-01 1.321752105764820856e-02 
 1.395809399661637196e+00 1.699638102991636313e-01 
 6.796738569267717356e-01 -7.081661022812303363e-01 
 1.773527123151265705e+00 -1.148451631348596236e-01 
 7.372055565102049179e-01 4.002556097405711721e-01 
 1.413873156003371268e+00 3.159373989591691967e-02 
 1.063018067571739333e+00 -1.148424598963424526e-01 
 1.207594366330825730e+00 -2.396930658799660274e-01 
 8.774943690840659727e-01 -3.956682958304550413e-01 
 1.027579837673231022e+00 -1.038842920677612858e-01 
 1.270563280475256018e+00 -2.074998485204940513e-01 
 7.341969587915916362e-01 3.765560772260380384e-02 
 1.607824711815097452e+00 1.386226999317758390e-01 
 1.996558233284751127e+00 -4.552036556462762951e-02 
 1.172242741678412248e+00 -6.534419167609782642e-02 
 2.059876964232785213e+00 -2.898260624188498946e-01 
 1.105648113052226433e+00 -9.895780067043452588e-02 
 8.991708634445962911e-01 -2.329431011233630278e-01 
 1.437766902020377824e+00 4.433939605797861949e-01 
 1.646354670584776247e+00 9.388745299202644334e-02 
 8.220154595079509630e-01 1.726297258740628893e-01 
 5.485024066485603145e-01 -1.835809224561352482e-01 
 1.884103798166400612e+00 6.653274110138310271e-02 
 1.524037293356248490e+00 -1.018154457199807184e-01 
 8.046709444738823214e-01 1.201247892289800528e-01 
 1.358309249084776349e+00 1.598079677448274172e-01 
 2.784167636825523040e-01 -3.532046422495901394e-01 
 1.210580749122701194e+00 -3.074699944037803112e-01 
 1.171745091569669883e+00 -1.677223832429916017e-01 
 1.115982009886729465e+00 -1.500110992577529390e-01 
 5.449227340857468738e-01 -9.982835062783058933e-02 
 2.084107323702294678e+00 -1.040710688118637733e-01 
 1.883425261672042605e+00 -2.139514640510701282e-01 
 5.074638297935663012e-02 -6.428580996023672278e-02 
 1.070997985417446063e+00 -8.926845011264332441e-02 
 1.473523912721091067e+00 -1.047339616498755149e-01 
 2.265591546703111803e+00 2.528971999405073001e-01 
 1.568989027164022332e+00 2.847522374430371261e-01 
 -2.630334130693867678e-02 1.460319111614973298e-01 
 1.931839931839944180e+00 -3.208611390607828129e-02 
 1.357312009843491651e+00 3.277202215840586685e-01 
 7.521070177276844015e-01 2.661927608902364684e-01 
 2.489316725112103335e+00 -1.692429674862685196e-01 
 1.304362550772349971e+00 1.867828767813710378e-01 
 1.369278549904054065e+00 -5.589544855153969483e-01 
 1.828480385647360595e+00 -5.847055862805311532e-02 
 8.245354166821957653e-01 2.829011441008808525e-01 
 1.415033361756475871e+00 -1.099776115269371773e-01 
 1.454308882849972839e+00 -3.514159601095128149e-01 
 1.510872465648802399e+00 1.915541183781836188e-01 
 7.983208699987346391e-01 -1.927548653537688728e-01 
 8.826894915951524201e-01 3.185525899501362446e-01 
 1.763030630829147016e+00 6.591290902764906923e-02 
 6.259196465709192525e-01 1.791185698697802392e-02 
 1.653464385496184352e+00 -3.269661744384345647e-01 
 4.127541652769347591e-01 -3.872092548548748958e-01 
 1.346618330647532558e+00 -5.740473458679022922e-01 
 2.265654264147077601e+00 1.530001703377046052e-01 
 1.301633099272883731e+00 -9.616662097731404346e-02 
 8.740459694083944076e-01 -3.401395503135691278e-01 
 1.080475486734284507e+00 1.245494745155129590e-01 
 1.541139228119863258e+00 3.270389600489161941e-01 
 1.805286283647499435e+00 3.176898165266205110e-02 
 2.372190664326260467e+00 -1.235811850817748747e-01 
 8.841543701699772217e-01 5.507099829642253530e-02 
 9.178122460238249403e-01 1.933707832193968523e-01 
 2.086575914669938303e+00 2.671182713138314790e-01 
 1.388083893900095678e+00 -1.507396169838954858e-01 
 5.674474606222249529e-01 -8.570849257397217258e-01 
 8.069384201358331676e-01 -3.287828965994710195e-01 
 1.083775116472043498e+00 3.798996600908620680e-01 
 9.100127056773110734e-01 -8.820321235298980156e-01 
 9.868679139587853699e-01 1.672230157657732530e-01 
 1.266692084029247711e+00 -2.765910381231965198e-01 
 1.020619002669902464e+00 -2.900417700474396954e-01 
 1.379244152417822722e+00 -2.472961039379587278e-01 
 2.019317557488841786e+00 1.172494723545847578e-01 
 2.192197613512274934e+00 1.267691446244639253e-01 
 5.240860634192024969e-01 -2.808700988048252745e-01 
 2.355601262527569073e+00 2.516701493553128999e-01 
 1.376031255178022494e+00 -1.565179001519806934e-01 
 1.476611914745471044e+00 -8.208199883172711403e-03 
 1.404692924135049870e+00 -4.085631032635644866e-01 
 1.656834335911820943e+00 4.792423184229319677e-01 
 2.013953206838400067e+00 -2.160738028965766555e-01 
 1.153520923413454247e+00 1.043881257704475374e-01 
 1.516198235243149117e+00 3.681377419188722744e-01 
 9.601728996831810914e-01 3.314936436617584858e-01 
 1.178076364285690847e+00 2.447221674425228977e-02 
 1.690701453155944112e+00 -1.460785078778876755e-01 
 1.477535584089496812e+00 4.766424616567848105e-01 
 1.348525026765611257e+00 3.731870599791015097e-01 
 2.160460117974749572e-01 -2.601105358593528427e-01 
 2.263131723361295755e+00 2.471008964264684304e-02 
 6.799750054844203584e-01 2.989111239078752480e-02 
 4.608895147722198438e-01 -2.150853864676693233e-02 
 1.193035604123476645e+00 8.296037395716930607e-02 
 2.449137148081586446e+00 -5.363865562907814410e-02 
 1.190392684833894821e+00 7.675346128559708270e-02 
 1.025876680890463577e+00 -8.502532025168293983e-02 
 6.812755836167965207e-01 -1.511735285883912816e-01 
 5.998151820197271666e-01 -4.565692019200145307e-02 
 1.229315759642088723e+00 4.904728808927963923e-01 
 2.816598124800731018e-01 -1.226331559210007693e-01 
 6.323235046996371622e-01 1.415012527041639434e-01 
 1.375356587041859369e+00 1.768362503056391255e-01 
 1.107294233913689752e+00 3.741620578746884807e-02 
 1.753495239009459361e+00 4.006399535905980080e-01 
 1.852411398500474204e+00 2.204923763150594129e-01 
 1.659046078195062890e+00 5.329404013477804201e-03 
 2.149484889033207224e+00 2.742553096399675816e-01 
 7.251776815472484872e-01 -9.998224700314105318e-02 
 1.999614415722337224e+00 -8.320562077862822536e-02 
 1.146668837992025125e+00 4.867966671225495423e-01 
 1.319231150276691800e+00 -9.914124147394774711e-02 
 1.603101863202550881e+00 -2.034302690760287635e-01 
 1.492095411992706122e+00 -3.606854382879296494e-01 
 1.112241637888070400e+00 -5.064967556697392848e-01 
 1.769822815599475963e+00 -2.422966647281738217e-01 
 7.463847979101277952e-01 1.550330003830629744e-01 
 1.861953859946825940e+00 4.531026580290513639e-01 
 1.663414190826425054e+00 3.768321821862277710e-03 
 1.284955548466209851e+00 5.422638546355451616e-01 
 9.201962619585479786e-01 1.553904554047604580e-01 
 1.072333316606201681e+00 -4.786169654792234995e-01 
 1.287840356572971467e+00 -3.381573729249946758e-02 
 1.034476899783405734e+00 4.638989752060096450e-01 
 1.162742814813018555e+00 2.072192936195784707e-01 
 6.038045090943420234e-01 7.629132632425443539e-02 
 -8.289605624949492046e-02 -1.271823712889896818e-01 
 8.550746467944940754e-01 1.213922081571561368e-01 
 1.166115336096087418e+00 4.691827965150242585e-01 
 8.090409022777181880e-01 -4.325408165563321417e-01 
 1.257848976210320657e+00 -1.148220641681811371e-01 
 1.940989799986701403e+00 2.971870500947763061e-01 
 1.389353881126240475e+00 3.928864974555772160e-02 
 1.582733688733358068e+00 -2.018156511359058547e-01 
 1.930301342779858764e+00 -4.893995576695204797e-01 
 2.435663991723951760e+00 4.699886971113655942e-01 
 1.764772341593257687e+00 2.579477665678903131e-01 
 8.816709477034950782e-01 1.846494877491334230e-01 
 8.793059010303441170e-01 3.552210083432809640e-01 
 1.252331031146150631e+00 -4.590327132166949209e-01 
 2.217183915825177820e+00 9.754181858530723559e-02 
 1.276967387047044822e+00 -1.494477769456571681e-01 
 2.301419751068598529e+00 2.585370705161267879e-01 
 4.464213801362338918e-01 1.170806779001706543e-01 
 7.718332462948589434e-01 -4.723687312700189933e-01 
 1.156565937117805420e+00 1.363032616050922352e-01 
 1.719684941592075189e+00 -2.428468433369178892e-01 
 2.589205911931454551e+00 6.369748691609444791e-02 
 1.446909661031354322e+00 9.219067838800986125e-01 
 1.072305833209967973e+00 2.913995365753125899e-01 
 6.871145272959044981e-01 -8.140627822350605947e-02 
 7.474393414355728904e-01 2.267391098417192163e-01 
 1.322258337337367085e+00 -4.832577803142457107e-01 
 1.647503638860567721e+00 -9.825210847983106843e-02 
 9.261768038324103003e-02 1.762213050693834659e-01 
 1.049179638421076310e+00 3.901455948909633709e-02 
 9.259101162098817284e-01 -8.723612056945447002e-02 
 8.259752488068897724e-01 2.941790586282729825e-01 
 9.815388601331418439e-01 -3.976880588318278814e-02 
 6.027387531151700006e-01 3.907480322009558860e-01 
 9.360264062394177964e-01 2.932427683654343920e-01 
 5.506304699253454782e-01 1.854729182035400603e-01 
 1.152653324641198962e+00 6.918683424076957356e-02 
 9.250323326035363447e-01 1.726707735760572848e-01 
 1.562060546175669584e+00 -4.201119417209617235e-02 
 1.204486448387294573e+00 -3.930243502132080291e-01 
 2.442515457171769100e+00 3.131442177773859914e-01 
 1.067577874583478525e+00 -2.601032168702287484e-01 
 7.336209593771678694e-01 2.867001431183076043e-01 
 1.389530679312703576e+00 7.222506757245910070e-01 
 1.893071135802109950e+00 -3.549469364118366110e-01 
 1.450242643801405995e+00 3.024376359652710677e-01 
 1.930621690299715532e+00 2.160219759482550350e-01 
 2.002232610819814518e+00 1.975865169453591974e-01 
 1.832211054197683708e+00 3.700340939542909879e-01 
 1.039852025346991171e+00 -4.000302829307206265e-01 
 1.381270970033368961e+00 1.975896643076337500e-01 
 1.380837269314901361e+00 -1.143339450306074673e-01 
 7.142706119714361535e-01 -5.244954273228783631e-02 
 1.532544596587718466e+00 3.841422294699710083e-01 
 3.383857375409426993e-01 -2.590333536038884610e-01 
 1.071475976660174023e+00 -3.061535284863468043e-01 
 1.399164019661959246e+00 3.750568400871144847e-01 
 2.484422060539928090e+00 1.931628908767634434e-01 
 1.147404214599762939e+00 1.206857036594878585e-01 
 9.076497790386230946e-01 4.146398093294254572e-01 
 9.275034259422808569e-01 1.960190336494303798e-01 
 1.617179725797309064e+00 -2.140745180236894307e-01 
 1.411847729179431132e+00 -3.470170353336142766e-01 
 1.288853627081036235e+00 -1.056977238966072263e-01 
 1.788778919195103345e+00 -1.503175573137476712e-02 
 2.100529840195675124e+00 3.828526991987386829e-02 
 1.409365785605009247e+00 1.691133966988317971e-01 
 1.274949544326072992e+00 6.022421205287630253e-01 
 2.208735066738660713e+00 2.144079430354747240e-01 
 1.270140358922047463e+00 2.432790686289126314e-01 
 1.831957355041821334e+00 -8.656433131414599524e-03 
 1.814308740043813373e+00 -9.134793860651017894e-02 
 1.906646171547394353e+00 -2.699502698212666862e-01 
 1.010051226152160586e+00 6.524432829809311274e-01 
 1.309466753317557686e+00 4.762502982853867861e-01 
 1.162652471164498547e+00 -3.610706149283584576e-01 
 1.837616563193646302e+00 1.846927696855827916e-01 
 1.690756026664229861e+00 -1.304583410467534677e-01 
 1.408747059746912722e+00 1.662334837213353400e-01 
 9.025323125553244008e-01 6.774819086667679957e-02 
 1.514570772688864198e+00 3.163509345151327770e-03 
 9.057988396287094401e-01 4.194610502478681724e-01 
 8.253502279242858064e-01 9.097441989879169466e-02 
 1.850693514193954670e+00 -3.492482507232118616e-01 
 9.008358391937290044e-01 -5.174788333061480783e-01 
 1.821033365053025044e+00 2.373068451104753396e-01 
 1.253092866019133389e+00 -9.488083517313783410e-02 
 1.720026605979182222e+00 1.687451647114250053e-01 
 1.405037325337374909e+00 -9.168630139522886136e-02 
 1.516804372707029502e+00 2.293156191687714118e-01 
 1.454864348689070441e+00 2.078394959469568593e-01 
 5.591800799275751244e-01 -2.653612529847207968e-01 
 1.357838484846153770e+00 1.809834263169862456e-01 
 1.026551681872659882e+00 8.445989645562684833e-02 
 1.791833661640156450e+00 4.368034805889068339e-01 
 1.457219245843300426e+00 1.788579094359074306e-01 
 1.477842110278391186e+00 7.036987139481200026e-01 
 7.382130277651141048e-01 4.729893810260492604e-01 
 2.380513586241574941e+00 -2.535000301605242479e-01 
 9.271288288547627765e-01 -1.782233764190626069e-01 
 1.952381654238981801e+00 -2.833385121680140895e-01 
 1.158159307895859857e+00 -1.316463478411622479e-01 
 1.695096662922275232e+00 -5.105460315818468597e-01 
 7.118858993824904724e-01 -1.489065607552166604e-01 
 3.115583517726645546e-01 4.633720071731046997e-02 
 1.969113433381727063e+00 -4.443793851324491229e-01 
 1.085272751466271224e+00 -9.178005521926709681e-03 
 1.849021485314949587e+00 -2.894745246094173607e-01 
 1.566477677251300493e+00 -8.153049960636789273e-02 
 1.428765755612516397e+00 -5.104281725726016877e-02 
 1.223920090748580991e+00 -3.709707828178446798e-01 
 1.191257359031570928e+00 -3.538642881846030264e-01 
 6.035707051896054276e-01 -2.355080503092357169e-01 
 8.788386939451888757e-01 -1.125335485274456260e-01 
 1.824528874280817448e+00 -7.919918604609756940e-01 
 2.003514994368877034e+00 -3.901268672093316514e-01 
 1.802032638327425218e+00 -2.333877496690424935e-01 
 6.221118057499005483e-01 -5.476256065072538926e-01 
 1.648506413435744999e+00 -6.398164473079314130e-01 
 1.770924549253056313e+00 -2.976560752498469409e-01 
 1.019147706399775810e+00 2.337782072495448171e-01 
 1.016093561493229602e+00 -6.679115387646586410e-02 
 9.961749750113499946e-01 6.200259171337135777e-01 
 1.499504472683106604e+00 -7.870442591715626213e-01 
 8.911480485309586363e-01 1.396395978788968206e-01 
 1.383339385815719025e+00 -4.946194648013127471e-02 
 2.366164015111677621e+00 4.466849996866214534e-01 
 1.467538535835617886e+00 1.158673151202636448e-01 
 9.971189086183775974e-01 1.054884728472183647e-01 
 1.088703828895534409e+00 -2.322905554169096554e-01 
 2.195048640262795558e+00 -5.609465705477362230e-01 
 1.680289062775898179e+00 8.677949532341871011e-03 
 1.187840589686717907e+00 3.563489144622868920e-01 
 1.357369421393888054e-01 -5.604428317319899364e-03 
 9.431556136410910174e-01 -5.013249457839263901e-02 
 1.369348306698633611e+00 4.984024267281454978e-01 
 1.186973516546163010e+00 -3.268583597186314194e-01 
 1.617384141098736405e+00 3.587472058480803971e-01 
 1.059239044725553747e+00 9.132829508902408355e-02 
 2.197097917686914315e-01 6.199889506956438590e-01 
 1.651156697725577605e+00 1.061091555418083310e-01 
 1.601774338273616483e+00 4.582157255937474583e-01 
 9.847106689704709925e-01 -6.157632995749202642e-01 
 1.405269657138819461e+00 -2.602073467084792605e-03 
 1.238216062614992952e+00 2.028485712290820919e-01 
 6.678214711527199476e-01 -2.446874875616391332e-01 
 5.787012451005155711e-01 3.613215659898998400e-01 
 1.272013292221215286e+00 3.452249132884794847e-01 
 1.010152267549156324e+00 -2.958089647271651135e-01 
 1.489025330605411090e+00 2.385581824088172098e-01 
 1.134112503623307511e+00 3.297086816602883275e-01 
 1.391437100285223716e+00 5.556225227383750770e-02 
 1.488929644162798827e+00 -3.904913163459056147e-01 
 1.757412259835587687e+00 1.051866015503836738e-01 
 1.448357565178442607e+00 1.262532799338520473e-01 
 1.396873493658064680e+00 2.646719901157658095e-01 
 1.604986327497756715e+00 -3.312533618661547274e-01 
 1.276449852876443414e+00 1.894628843822998843e-01 
 1.452110326406703678e+00 4.284772655631468030e-01 
 5.346416543966792112e-01 -1.018606719404523964e-01 
 1.272424723976522065e+00 -2.157699220152600739e-02 
 7.636509926025577544e-01 1.300492950834423178e-01 
 5.899263906215482800e-01 -9.622545347695453388e-02 
 9.836735290071569882e-01 -8.300283097587728143e-02 
 1.453226908407395435e+00 3.813134104276616476e-01 
 2.436679832542173685e+00 1.468125251410449042e-02 
 2.172443805126647476e+00 -1.988539697350104329e-01 
 9.871615950150312013e-01 2.780226353770685888e-02 
 1.814978544311381947e+00 -6.018974924657000125e-02 
 1.295307828930124749e+00 2.031147709768747478e-01 
 1.906129979299626909e+00 1.533179017411563476e-02 
 1.844165180604525833e+00 4.104214036811079658e-02 
 1.055679805478434208e+00 -2.042166190728596509e-01 
 8.251505766309812362e-01 2.952413586690222358e-01 
 1.165094644472031371e+00 2.846086576506032251e-02 
 6.948354174505700920e-01 4.496946020584666748e-01 
 1.763774136769407974e+00 5.650243893788343685e-01 
 4.502714437641367473e-01 -1.212869855226858251e-01 
 5.982421363447572027e-01 3.961324473776528521e-01 
 1.493852345938595283e+00 3.636361663456385562e-01 
 1.401919863825242807e+00 2.812418616286886941e-01 
 2.087800271566261134e+00 -3.600852864164918454e-01 
 2.023837596758264468e+00 -5.286484815087311162e-03 
 1.347327968634231432e+00 -2.747639075967099886e-01 
 1.273468193317783603e+00 4.884881618211391885e-01 
 1.065167155817028810e+00 1.486420556220529321e-01 
 1.744823381574406973e+00 6.241814605626480605e-02 
 1.471077390895140891e+00 -3.540544373591005822e-01 
 2.247303724010457415e+00 3.932916803393913252e-01 
 1.197887698722022387e+00 3.292085208469874846e-01 
 1.148577611658260889e+00 -1.565795116924240393e-01 
 2.074769647138330342e-02 -1.983415389310466959e-01 
 9.419204578209550149e-01 -1.722609479457619108e-01 
 8.179471145298177204e-01 3.771843509390646609e-01 
 1.626473906547486914e+00 -3.262784729745068363e-02 
 2.199433321783494044e+00 -1.030507689766661447e-02 
 2.025163103547241050e+00 -8.046759204924687492e-02 
 1.054180398504956928e+00 -2.715596553009662628e-01 
 2.438908616918515015e+00 -2.283043726962881437e-02 
 1.120971779420766534e+00 4.998818588182248751e-02 
 2.547365582510969340e+00 1.982745393347683238e-01 
 1.349809472877473882e+00 -1.221912541518595241e-01 
 4.926697177093888325e-01 -1.290155022946215882e-02 
 1.599622616805164377e+00 -2.232826321863039531e-01 
 1.559783399641602175e+00 1.949105116366354751e-01 
 2.079970930099149573e+00 -5.758134865874506292e-02 
 1.324422884278588342e+00 3.370662779517136221e-01 
 1.644959480416603448e+00 -3.651454197834606008e-01 
 9.497681931826089663e-01 4.385001640607603113e-01 
 1.493681369834881867e+00 1.109224850810069246e-01 
 7.941189642958476069e-01 -3.824245402202612887e-01 
 1.393317235276346988e+00 4.473624494033600074e-01 
 2.351881575332321894e+00 3.045383192315540555e-01 
 9.540090010940326382e-01 -3.258107504546795541e-01 
 1.624072076056991776e+00 -5.875231757974945790e-01 
 1.517721925625258095e+00 1.101753468757359911e-01 
 -8.226533264898749920e-02 4.706063186134175069e-01 
 1.212681477002550245e+00 1.693065982965326621e-01 
 8.138969585951488783e-01 1.121725251994293154e-01 
 1.984723992707535523e+00 1.898228045306308565e-01 
 1.254562572445615531e+00 -1.726831702336356356e-01 
 3.861056246608188802e-01 8.870741387930511368e-02 
 9.458537189710547466e-02 -3.344711079343790638e-01 
 2.082645766425444300e+00 3.529995994041260632e-01 
 1.971098242313643389e+00 -1.799358505572186406e-01 
 2.195887028393545659e+00 -1.077539296043092398e-01 
 1.421507473601403504e+00 7.681030014084071211e-02 
 1.284156278084530589e+00 -3.607928549970997739e-02 
 1.366242137836718662e+00 -3.456881145530542598e-01 
 1.581586970555597826e+00 1.302461968514236346e-01 
 2.361305955198701234e+00 -6.997946748837569064e-02 
 2.369150904090017384e+00 1.874902146262656666e-01 
 1.103867635232022248e+00 -2.183489488865215378e-01 
 2.037224975751982914e+00 1.598319529262383909e-01 
 1.449105374193088824e+00 1.307240462206811504e-01 
 1.530204489610226481e+00 -3.128367080506671005e-01 
 2.329482106040635436e+00 -1.145755333907452905e-01 
 1.784821623413930691e+00 3.098861214131020114e-01 
 8.993052126254059697e-01 1.591415933256167814e-01 
 8.415792996543982607e-01 -4.255029441443834992e-01 
 4.647078458661086930e-01 -1.254895641998760025e-01 
 1.641042685593097072e+00 5.664518408745762290e-01 
 1.722198068532597048e+00 5.790824112713974930e-02 
 1.604744472495690522e+00 -5.529818578088624426e-01 
 1.753332996866612703e+00 4.562426661898766334e-01 
 1.604270758452641665e+00 3.441042236124948195e-01 
 1.208772407889308731e+00 -2.062227284107949199e-01 
 1.715226498322571125e+00 -9.757084876422239539e-02 
 2.259917251241545522e+00 5.653661972258060275e-02 
 9.935814278152192980e-01 -8.499886193868665119e-02 
 1.836231511253239024e+00 3.041340867823323357e-01 
 1.478584054638768297e+00 2.891544646031899424e-01 
 2.116458584074273119e+00 1.544890297445395966e-01 
 1.832691184828240782e+00 2.672512189316673670e-01 
 1.134292197568497640e+00 -3.862035691732621512e-01 
 5.862945282313155593e-01 -3.666711032664475844e-01 
 1.268768857585990784e+00 -5.816369001546481954e-01 
 1.158067765451860742e+00 -6.300355177470432499e-01 
 8.317784106533288035e-01 2.721824030749817602e-01 
 2.236930266571994785e+00 -4.651604211631506225e-02 
 1.945807671561069707e+00 -9.978198078045090458e-02 
 1.149246502267406322e+00 1.009495968208780486e-01 
 1.072233656222891796e+00 -3.676947521318730816e-01 
 1.134295613701617356e+00 -1.129885109130432386e-01 
 8.011205059139588913e-01 -5.011471201415532706e-01 
 1.319974241963453920e+00 -4.278967523451351340e-01 
 9.391485126763343683e-01 -6.488947144236656417e-01 
 8.963859168900266683e-01 9.811091041706060389e-02 
 1.012497618887182371e+00 3.936262045185953129e-01 
 9.243035639307760620e-01 4.114641778547192263e-01 
 1.836158577834758221e+00 -2.029992867554696601e-01 
 4.307283037786756585e-01 -3.347271865032180882e-02 
 1.876698480939037239e+00 4.187168580054854289e-02 
 1.225921109067106496e+00 -1.686741713911766444e-02 
 1.634446420411541201e+00 -2.496716894602879211e-01 
 1.543559973865069601e+00 -1.170571487158101054e-01 
 2.188033791737750811e+00 3.414801103570807017e-01 
 2.108058896558877571e+00 2.210957043051369475e-01 
 1.544401790687002229e+00 -2.943300583488160926e-01 
 1.027524938223251638e+00 7.544535927928684993e-01 
 8.924565745446206844e-01 -2.000814751781810896e-01 
 1.169044355931874168e+00 -3.154721418690179524e-01 
 1.515324433714981822e+00 8.673003916083080189e-02 
 1.241381863181560741e+00 3.236299170331270042e-02 
 1.346736016220094534e+00 -4.446125381127271625e-01 
 1.842626197803094890e+00 -3.230408173819077078e-01 
 1.508150068337571481e+00 -2.233465802621466267e-01 
 8.101369393360484672e-01 1.853661864561811645e-01 
 1.446428346638801932e+00 8.567454159636225808e-02 
 2.051474683028780888e+00 -5.217906366417833161e-03 
 2.402240538228469724e+00 -2.183832855640399917e-01 
 1.387449243265192367e+00 -2.578242645975695746e-01 
 6.641741613098635089e-01 2.522286699671599797e-01 
 1.896001565531411082e+00 4.479595174043980998e-01 
 6.561280324458746982e-01 -6.175776197600112150e-02 
 6.558979341544827202e-01 4.467213808603855973e-01 
 6.658366834897679887e-01 -2.398448136368169226e-01 
 1.892226168087040694e+00 -3.027827767060714548e-01 
 1.505974823201680524e+00 -4.288100589534658835e-02 
 9.841670185207251897e-01 -1.097211443806512809e-01 
 5.728715402355415431e-01 1.584692771959438778e-02 
 1.516777364223891533e+00 -5.886244245587207713e-02 
 1.171554153755703487e+00 3.247447989697167525e-01 
 4.660689684112624409e-01 -3.522446896282334095e-01 
 1.137191415062548172e+00 -1.407986382886710908e-01 
 7.325326723277064689e-01 -1.383988802755923564e-01 
 3.390887892713525531e-01 -6.334496380292922169e-01 
 1.394007203447374943e+00 -4.294991279567113018e-01 
 2.042851773670349314e+00 -1.125303428461883748e-01 
 1.240844970756469046e+00 5.455041552571596730e-01 
 1.255186139489908426e+00 -2.001411976595917075e-01 
 1.010219103921860651e+00 2.737533017733591034e-01 
 1.136299178452619074e+00 4.090762212375376183e-01 
 2.847765817510666153e+00 1.218131248514679049e-01 
 2.387746416242658931e+00 8.777584184516002974e-01 
 1.932267696820496816e+00 1.684452169012504719e-01 
 1.163281105418906280e+00 3.508794484623894983e-02 
 1.636571353180716226e+00 -5.943348265197195834e-02 
 1.055264059402676757e+00 -2.467617266795104902e-01 
 1.843725328039742539e+00 1.339939769321576435e-01 
 8.250261781112574466e-01 -1.533804384101366824e-01 
 1.674866426477680692e+00 -3.258245287418274350e-01 
 1.468660315879204203e+00 -1.212157207599985353e-01 
 6.362098901085835312e-01 -1.783545357569505108e-01 
 1.654115555004811222e+00 2.394150976985056078e-01 
 1.837394713298850180e+00 3.139992708962194845e-01 
 8.102529372975642019e-02 -2.470749505130562240e-02 
 1.856196641611702614e+00 1.491556937354818757e-01 
 1.522825158784436805e+00 -2.457097094307131302e-02 
 9.601317168267040625e-01 -3.585813134317579198e-01 
 1.401346994555596748e+00 6.096453188719198196e-02 
 6.448659719605215335e-01 3.380761683388299188e-01 
 1.809254009043786082e+00 1.713541042547936377e-03 
 1.754940293774777338e+00 -3.896356135672945226e-02 
 3.584586701801698583e-01 1.929058421698155168e-01 
 7.816374959716623216e-01 -1.980386188523921842e-01 
 8.192082293466460552e-01 7.999171827439709170e-02 
 1.602475178595629046e+00 3.892615230880404342e-02 
 2.570988973069692651e+00 -1.954422448310904337e-01 
 1.878621267706679365e+00 -1.125112809681987208e-01 
 1.984460066533872968e-01 5.996710278635870861e-02 
 1.349543489049778833e+00 1.747865193397338812e-01 
 1.797707199896748875e+00 5.379175724465294905e-01 
 1.378404506288909648e+00 2.347464425158429235e-01 
 1.400581950633523753e+00 2.851822218821954413e-01 
 4.068185738080223324e-01 7.130588397283138535e-02 
 1.488246114607845394e+00 2.723283790652991643e-01 
 9.464511125895842536e-01 7.843363031331536395e-02 
 9.696705242884702258e-01 -9.642608561604912309e-02 
 1.113480420105552149e+00 3.915808078528104641e-01 
 9.949527900042101081e-01 1.475759578554929063e-01 
 9.799053078332555788e-01 -5.484692860344975163e-01 
 1.359767276541575587e+00 4.673134188836653574e-02 
 9.983727540237608000e-01 5.102056472201347420e-02 
 7.830335214759036599e-01 -1.212500258463302116e-01 
 2.007645120018274554e+00 4.104005962427255405e-02 
 1.556614621027814893e+00 -2.033425681259123652e-01 
 1.997297986161674199e+00 7.283066289992812248e-02 
 1.760770736755471244e+00 -1.249616848646370459e-01 
 6.700838815572263130e-01 2.385209690690619777e-01 
 2.484665399683969156e+00 3.665197065604534066e-01 
 1.321592212761653728e+00 -2.533595051259748265e-01 
 1.343015040327956156e+00 -4.793750912187416668e-02 
 1.037131242916988771e+00 1.283097580983806434e-02 
 -1.368873689090910339e-01 -1.319643100453323781e-01 
 1.453579998991021416e+00 3.400067197134921948e-02 
 1.363270888222329891e+00 -5.388542405511766997e-01 
 7.854506829769671850e-01 -1.385860781191163016e-02 
 1.011458428750196203e+00 1.999405825155238237e-01 
 1.239751084559528316e+00 3.684997442626473108e-01 
 1.823886598661299985e+00 2.261095553584368534e-01 
 1.966589536606052624e+00 -1.926697910234871983e-02 
 1.733900357460383734e+00 -5.270533949086901593e-02 
 1.683656514305956531e+00 -4.028972386758449681e-02 
 1.060308682809311120e+00 5.497443450375795182e-01 
 1.630284134489565329e+00 2.509389107275724617e-01 
 1.434241908166180579e+00 2.465654123269795661e-01 
 2.555752413858469740e-01 -1.480229947225380482e-01 
 1.999053187385352093e+00 -1.971257196928093494e-02 
 9.983223370985938594e-01 2.062221088659923485e-01 
 1.353699777783846869e+00 -3.194019001395497215e-01 
 2.343810287468121700e+00 3.260870526745099918e-01 
 1.385695423856423192e+00 1.370982849430731898e-01 
 2.298950877711338325e+00 -4.189136218819776714e-01 
 1.018563057075812850e+00 5.138743103590561745e-01 
 1.577546919519993818e+00 -2.342597564900792961e-01 
 2.073767493666303974e+00 9.455535995428540619e-02 
 6.427421135692619192e-01 -1.302896172662431074e-01 
 1.086832673041948194e+00 -2.051993450174180444e-01 
 1.397621529495127080e+00 2.170745485197959068e-01 
 6.607197152664054940e-01 2.990636552333185705e-01 
 1.417214721158256419e+00 -9.668479982827726804e-02 
 1.616361862924904802e+00 -5.937832668981436468e-01 
 1.251405749814275215e+00 -1.489696718737840986e-01 
 8.413416598347014386e-01 -4.285717824633753503e-01 
 2.314840928837368583e+00 -2.267056141036753181e-01 
 6.724692622947281428e-01 3.052982364288495121e-02 
 1.689361309738809158e+00 1.821987176058991256e-02 
 9.779563661837376021e-01 2.525881014974047378e-01 
 1.595729073555982147e+00 1.134514320470382809e-01 
 2.509767118778968076e+00 -3.082270313020276653e-01 
 1.017568378332628587e+00 3.708698931831277967e-01 
 1.766927156631730389e+00 4.214082120906480489e-01 
 1.150089801647079746e+00 -1.217468528306427655e-01 
 1.250136665014333515e+00 -6.412753069860727129e-02 
 

==> data/Ech_Parabol_100D_CE2.txt <==
1.609176008119221457e+00 -3.183441579804448252e-02 
 2.021826679386861780e+00 3.650652155269985821e-02 
 2.119497824365790706e+00 2.685114351652627407e-02 
 2.203281787768304412e+00 9.959027808524252567e-02 
 2.343078031117126425e+00 2.622576590940110808e-02 
 1.796553630026743953e+00 -1.271560890137279909e-02 
 2.223370110995668281e+00 1.022370804232904454e-02 
 1.844791243132940295e+00 -7.369221574364141769e-03 
 1.517618551006481464e+00 -6.605089468705632738e-02 
 2.278125915678543389e+00 -1.470181159587291564e-01 
 2.170940802668065217e+00 -7.058384820179201477e-03 
 2.286714219673821269e+00 -8.873340181359713752e-02 
 2.388205056447524566e+00 3.088954166906995175e-02 
 1.933172422221213216e+00 -4.039955190186290956e-02 
 2.010734467108298951e+00 -2.743700277621710995e-02 
 1.955508810268516084e+00 -6.216715560276109276e-02 
 2.405349369548798855e+00 -6.008049752730025561e-02 
 1.977844581405844293e+00 3.288625060991022531e-02 
 2.113392927502645513e+00 -3.887847587212414635e-02 
 2.019846807142495759e+00 -7.980874286414575691e-02 
 2.374027638177742539e+00 2.328131609130862367e-02 
 2.123052869988971025e+00 -5.750493526000396288e-02 
 1.949849924756348774e+00 -5.906739691037846823e-02 
 1.744765956215602376e+00 1.006415303230502600e-02 
 1.846364039407427438e+00 -1.382517916757625698e-01 
 1.605314097021108388e+00 -8.946883508378024319e-02 
 2.214785130541348845e+00 -8.760509830388693575e-02 
 2.251217970354514541e+00 -4.116299926534740250e-02 
 2.146025585970206873e+00 -3.019769237940077289e-02 
 2.054961268196340285e+00 -7.110308962477804307e-02 
 1.808165934911778461e+00 -2.190290205267653167e-02 
 1.326542552140302700e+00 -1.065746267818494936e-01 
 2.147921865146503517e+00 1.211730741188301458e-02 
 2.256825114984060132e+00 -4.620838947388810486e-02 
 2.031877425175414587e+00 1.844053647303541682e-02 
 2.160591146319264411e+00 7.658692728030092045e-02 
 1.757627284821106084e+00 -8.503996287384367470e-02 
 2.216162052381307035e+00 -1.807913768472843227e-02 
 2.203574699089817734e+00 -8.225684462518152718e-03 
 1.765303638411196197e+00 -4.750861111259589015e-02 
 2.146539582908606025e+00 5.003539138532127339e-02 
 1.874159496366564648e+00 -2.041316041316439123e-02 
 1.769225597197727318e+00 2.128968160038270663e-02 
 2.099366594794658702e+00 2.670586180986850994e-02 
 2.065030967605240519e+00 4.508161043369930676e-02 
 2.191833237388723710e+00 1.417958397955516175e-02 
 2.018323162897110556e+00 -2.296920233121755445e-02 
 2.012269000532037388e+00 -1.120889893892491017e-02 
 2.268723069422238225e+00 4.487409525265442789e-02 
 2.182716118317691301e+00 1.667229515927078076e-02 
 2.197178314611576866e+00 8.940109798058482049e-05 
 2.288871321599909692e+00 2.297828507886217481e-03 
 1.642836645267101936e+00 -1.217281987632935492e-01 
 1.799960689194104457e+00 -1.819323232428255444e-01 
 2.142739607641284127e+00 8.936331516468444536e-02 
 1.960573172581191681e+00 -2.190529075738311543e-03 
 1.929709861913122326e+00 -6.679820634466540619e-02 
 2.126620722597034163e+00 -1.425082676300554879e-03 
 2.452682092325447094e+00 -1.920138230268199353e-02 
 2.237450311061668362e+00 -3.184760234436449788e-02 
 2.063592995982870715e+00 -1.069715879468252778e-01 
 1.699027501949048613e+00 -9.211376795378206292e-03 
 2.310053440306379269e+00 -7.883528079574904368e-02 
 1.845181847522527896e+00 -2.562745309033759994e-02 
 1.799971238345828839e+00 1.874550601119133464e-02 
 2.400939853582668260e+00 -7.125736130846077598e-02 
 2.056467945106275064e+00 -9.139352310559256676e-02 
 2.662565107616738480e+00 -5.072838442760992106e-02 
 2.049740983963678431e+00 -2.705201332749053791e-02 
 2.126104882084197012e+00 7.409706540757839827e-03 
 1.802429376864438826e+00 6.426122151919325121e-02 
 2.252008405068892216e+00 -8.595191331800287882e-02 
 2.099327610320083082e+00 -1.349877527367554682e-02 
 2.049154966375832831e+00 3.380786188613822685e-02 
 1.846494824694624226e+00 -2.739782909938873884e-02 
 2.095884939871659025e+00 -8.965454829568118844e-02 
 2.277200137594476814e+00 -5.244253017675382794e-02 
 2.462255608696099607e+00 2.074075878213037238e-02 
 2.214066706536719664e+00 -3.303691830811868874e-02 
 1.981620721303313015e+00 -3.331216644719529885e-02 
 1.674399728071148452e+00 -3.257967031618835135e-02 
 2.074994492184609296e+00 -5.217122605241401867e-02 
 2.244712382212495694e+00 -1.233872904994001013e-01 
 1.860354892858008702e+00 1.506275262240319018e-02 
 2.044451344922841418e+00 5.657133862589962953e-03 
 1.921256715719475094e+00 -9.303418276516230156e-02 
 2.419593226292112931e+00 1.051974333721298477e-02 
 2.326302507087453009e+00 4.663106266985278525e-02 
 2.362915268456483808e+00 -2.914939528237771305e-02 
 2.132990433843353184e+00 -4.323745530818927374e-02 
 1.584857338707284402e+00 -7.942864780564132254e-02 
 1.837956587783486473e+00 4.115988963276383944e-02 
 1.814664323211687691e+00 -6.049073704019914538e-02 
 2.232534695455808738e+00 -3.539561470200732612e-02 
 2.055357504460562090e+00 3.663882054202365068e-02 
 2.284190994740725955e+00 7.575563204395165118e-02 
 1.975964842115883746e+00 -1.192910531820268530e-02 
 1.748339388922338644e+00 -2.585169228789168522e-02 
 1.987164124973654467e+00 -2.033606782809248628e-02 
 2.071560423683992624e+00 6.527101110492737612e-02 
 2.628409068904718371e+00 4.324473638184893332e-02 
 2.101400387056541863e+00 3.477790617678389040e-02 
 2.042370401974393346e+00 -7.568817365339791658e-02 
 2.042601105971505238e+00 -6.064070143796413542e-03 
 2.018317652654387118e+00 2.001013900865274142e-03 
 2.300428073438085974e+00 -9.115202216393877843e-02 
 2.392152139928955812e+00 -1.399672190809144595e-02 
 2.086809803038475408e+00 -4.851882161088424961e-02 
 2.077479353343072432e+00 -2.237252610734844632e-02 
 2.161983174941239483e+00 6.759232889411802281e-02 
 1.928926679712160919e+00 -5.571516768289380694e-02 
 1.744658868153416975e+00 3.766214347440721005e-02 
 2.445529547347859989e+00 -8.485770622675085917e-02 
 1.835023134716733617e+00 -6.780888948805337268e-02 
 2.315366537616378118e+00 -6.826110413305089622e-03 
 2.282084173254408821e+00 2.789653343959524329e-02 
 2.205872530230014839e+00 -2.416994914950923098e-02 
 1.982525052801800136e+00 1.167216259104826709e-01 
 1.984603709277403372e+00 9.439567907775822664e-03 
 2.182124281086799567e+00 -1.682077928932891597e-02 
 2.353597333601944452e+00 7.733469465898378664e-03 
 2.247438978951767918e+00 -6.667433690346388775e-02 
 2.446179209250422204e+00 -1.854720138421561693e-02 
 2.090024955155052933e+00 3.226172617030146489e-02 
 2.447505897154198529e+00 1.539471556134159452e-02 
 2.394796970727741670e+00 1.572903056365039520e-02 
 2.083600374427564184e+00 -8.183628214326955919e-02 
 1.992557652742855678e+00 -2.171961109166925530e-02 
 2.054779133623133802e+00 -5.428548396216037464e-02 
 2.302611471479105720e+00 -2.232221358236676292e-02 
 2.353009694776395655e+00 6.353711263004402365e-02 
 2.489688022386802757e+00 -8.457554873477299978e-03 
 1.843409085864217589e+00 -1.264731268431301507e-02 
 1.745537931434296697e+00 -1.630450877528141218e-01 
 2.386456687836524537e+00 2.855262014456239061e-03 
 2.258715184237055418e+00 4.633304492722596646e-03 
 2.061784769197359868e+00 -5.452498249746388220e-02 
 1.401755450039157136e+00 -6.549850058297992939e-02 
 1.864072549285828773e+00 6.366259798525758518e-05 
 2.144657926500010525e+00 -4.126589237053500392e-02 
 2.327583449906356794e+00 -3.852671382012669982e-03 
 1.894399713891574688e+00 2.506206403902218327e-02 
 2.251853486952255512e+00 -5.757378278090868884e-02 
 2.348289046858471174e+00 -7.014245869689382518e-02 
 1.547726124398170366e+00 1.645057034169604415e-02 
 2.268080293012786797e+00 -2.049764346170800805e-02 
 2.007580744678613804e+00 -9.976040108861466971e-02 
 2.492572697765171430e+00 -2.863122281246339995e-02 
 1.995295929605193752e+00 -1.219349405315922896e-01 
 2.021137685243200810e+00 -1.763401178000045810e-02 
 2.055547436303120090e+00 5.269474582773994720e-02 
 1.976012004746778850e+00 -6.937063793271565360e-02 
 1.777357943251354877e+00 -7.392160927966649753e-03 
 2.250744220103733539e+00 -3.967079666133464799e-02 
 2.356093891855231881e+00 4.413180040216013733e-02 
 1.679222806257394174e+00 -1.002108821393177668e-01 
 2.471693712165665247e+00 -2.455989089411782234e-02 
 2.052033473175800093e+00 -6.164570831918021049e-02 
 1.883147345479674550e+00 -1.020784072081348248e-01 
 2.181567384403495957e+00 -2.563444014373075786e-02 
 2.170615336955774577e+00 5.280227694212002998e-02 
 2.273841630611772580e+00 -1.803198568083034040e-02 
 2.060189788828524105e+00 7.055975418307111613e-02 
 1.889280356937118155e+00 -3.044722773595245208e-02 
 2.046724692632938769e+00 -1.867587548699687489e-02 
 1.625965987495082032e+00 -7.479129438957032860e-02 
 2.269700069783869179e+00 -4.755598992107554213e-02 
 2.306676560911998575e+00 9.512750392749035055e-03 
 2.280188774009418662e+00 -4.364042388868150102e-02 
 2.312683107615617573e+00 4.135153732251860281e-02 
 2.164015209959907260e+00 -5.507815494784631255e-02 
 2.166982068142947693e+00 -6.410855483550766121e-02 
 2.373366328999853003e+00 1.091124738462397048e-02 
 2.401160538704410374e+00 -1.364066757444562170e-02 
 1.642272735335387646e+00 -8.281667389988250916e-02 
 2.175785899510509491e+00 -3.733653221006150158e-02 
 2.032925688651795237e+00 -2.895186705370593472e-02 
 2.059607390848188224e+00 -7.234635085071522420e-02 
 2.253970501201431720e+00 -2.637434743283484373e-03 
 2.423467108803307735e+00 5.639971579058596779e-03 
 2.086433283261035943e+00 -1.608559130382672051e-02 
 1.931797105289920102e+00 -8.129600334982266252e-02 
 2.141811509766070376e+00 -3.401849046105508145e-02 
 1.942301844054711513e+00 -2.737328854552767421e-02 
 2.391315200480453207e+00 -1.087627453374094277e-01 
 2.057739507841384263e+00 9.867847090994710801e-03 
 2.354062241133839883e+00 -3.858106938616298609e-02 
 2.105516281819433733e+00 -4.580686179649420819e-02 
 2.561085500710307716e+00 -6.962035521486713285e-03 
 2.236128065791761710e+00 -6.257276851158138919e-02 
 2.153565694096233774e+00 1.650978224523991233e-02 
 2.114612579260132463e+00 -5.338386717284427513e-02 
 2.463927531016131045e+00 -2.964847857796187869e-03 
 2.199258894517600371e+00 4.215512582198165797e-03 
 2.487992361650973816e+00 -9.843203581921811107e-05 
 1.945924848460532930e+00 3.411872354072729985e-02 
 2.344447129975644639e+00 4.846699015581959480e-02 
 2.135003553506974683e+00 7.872413138449513986e-03 
 2.095199379275649143e+00 -2.178111661766620605e-03 
 2.434119466212165239e+00 -1.657113857031339288e-02 
 2.251925101308000610e+00 -2.485274592803645571e-03 
 1.951348254087232004e+00 1.174599773601373714e-02 
 2.151552948508254737e+00 -6.481054975949633590e-03 
 2.229905252188710385e+00 -4.766603442516417766e-02 
 1.779242636386341836e+00 -6.314837979191278983e-02 
 2.293640183230090557e+00 -6.432335912283716761e-02 
 2.480029750951242562e+00 1.003544366624914072e-02 
 2.214822358987264650e+00 -8.036407981840391901e-02 
 1.642023069270377889e+00 -1.059792138267779682e-01 
 2.401115860096583177e+00 -3.497333981565895616e-02 
 1.757408439335470751e+00 -2.748188762573599425e-02 
 1.997263239885513464e+00 -2.109378449691391710e-02 
 2.213587238918388600e+00 1.244302905626600009e-02 
 2.080451346620054043e+00 -5.771473607369277670e-02 
 2.198438803410574849e+00 -2.622707179571051594e-02 
 2.344594896269609041e+00 3.111153721287858442e-02 
 2.347633493869518251e+00 8.802408980706497021e-02 
 2.246130703215737157e+00 -9.674216317945869004e-02 
 1.887129100777112267e+00 1.383172369989577738e-02 
 1.729959567728964531e+00 -3.210309171402710160e-02 
 2.393912613751040919e+00 6.153354269807523313e-02 
 1.408027100722675229e+00 1.450181959695490824e-02 
 2.039673962691247677e+00 -9.027962225452655642e-02 
 1.879683695998340065e+00 -1.778746811697354616e-02 
 1.810637982411226421e+00 -4.312047877189637002e-02 
 2.016580498561426182e+00 -2.845153744376408347e-02 
 2.559287485192265343e+00 -3.038030429152303175e-02 
 1.999972100337703784e+00 4.986155442695483497e-02 
 2.535040634720684416e+00 1.347215347556113968e-02 
 2.404043657791666622e+00 -5.047351901875010705e-02 
 1.927953456917264941e+00 -8.290062466229716764e-02 
 2.344335575925738269e+00 -3.938774997317335408e-02 
 2.041449892290284396e+00 -3.504627814763214277e-02 
 2.038299355733255158e+00 -2.574659138559989152e-02 
 1.974495184847552487e+00 -7.022478472879399580e-02 
 2.031717475213883350e+00 -3.907878790346870634e-02 
 1.962175244566948251e+00 -3.276889415599940764e-02 
 1.708285787951398849e+00 -3.604669190173886290e-02 
 1.865181432593870259e+00 3.023159255242486437e-02 
 2.216130213896860823e+00 1.115711923994301691e-02 
 2.380091599714172723e+00 4.160820485519123313e-02 
 1.816142143159924505e+00 1.075848025754094078e-02 
 1.728365747498827432e+00 -7.161551611557462338e-02 
 1.777852122492099118e+00 -1.908883516113022566e-02 
 2.012940749777624827e+00 6.614258310713658218e-02 
 1.939408756045341908e+00 -2.273378696638385377e-04 
 2.482288778401249729e+00 5.467051335538121448e-02 
 2.225073681313942231e+00 -5.321117676937653362e-02 
 1.881555092630342596e+00 1.920131923919370098e-02 
 1.968923201924728694e+00 -2.628974535819523020e-02 
 2.010114905770824301e+00 -7.895692438260472346e-02 
 1.880945168100539133e+00 -8.197612657290012650e-02 
 1.980585728349586905e+00 -4.652391596040772459e-02 
 2.149125018559907563e+00 -1.016762811930957411e-02 
 1.838783454362646008e+00 -3.944351289374792985e-02 
 1.897865443269920016e+00 7.737708594127698514e-02 
 1.928120227199233927e+00 -7.073477316282483773e-02 
 2.614881241033503834e+00 3.260644698513665701e-02 
 1.988991389417595235e+00 2.075916213108142117e-02 
 2.236816466241061008e+00 -7.425748891742267599e-02 
 2.123877318888946597e+00 -5.223184563062316377e-02 
 2.040974401243995651e+00 3.478305923586588050e-02 
 1.930387795756209668e+00 -3.866937750548914143e-02 
 2.468534278871536092e+00 6.486868932494178897e-02 
 2.441242401934251571e+00 1.078636152043337126e-02 
 1.844951967048833463e+00 -8.370201059206183736e-02 
 1.923042969289406434e+00 1.204184747529317284e-01 
 1.620974493734090416e+00 3.807115470430683102e-02 
 2.166959548128184476e+00 -2.322502259167330552e-05 
 2.174548947384611797e+00 -3.959297611160884217e-02 
 2.054247490982643143e+00 4.585274001093351398e-03 
 2.214656541059150552e+00 2.806545156577978234e-02 
 2.369153507159466709e+00 -4.258939728984169337e-02 
 2.200747243172028522e+00 3.507755664456338462e-02 
 2.177854503936097696e+00 -5.930428975269917691e-02 
 1.963601503533834558e+00 6.559978865408792881e-02 
 2.069700973542921929e+00 -3.672233011317221907e-02 
 2.147101998079228746e+00 1.906377114086486163e-02 
 2.288700738311517213e+00 1.146453734120257695e-02 
 1.712365552458293694e+00 -4.394858142835339487e-02 
 2.553620431431048665e+00 7.819181662796788335e-02 
 1.969542700955165371e+00 -9.866066146779642332e-02 
 2.019420485173720969e+00 -1.149993209082500606e-01 
 2.336759491163907576e+00 -8.246831034407790459e-03 
 1.716947493963523641e+00 -3.327803465503557934e-02 
 2.399952516413139225e+00 -3.608845207797277410e-02 
 1.963451706898822202e+00 1.345745849984457398e-02 
 2.049326848924824418e+00 -2.741907043138487599e-02 
 1.889633868777179870e+00 -5.372365270749977079e-02 
 1.924196849795031250e+00 1.086117736950177742e-01 
 2.246172135224590249e+00 7.888675943829262516e-03 
 2.319001432743989177e+00 -1.805767954183024743e-02 
 1.646502268295964466e+00 -4.382967023001366896e-02 
 1.880609726093793510e+00 -6.646756814256128687e-02 
 2.491785173684449628e+00 -1.114627859480503067e-02 
 1.884370712518397273e+00 -1.004372426941387564e-01 
 2.174604521486122710e+00 4.515673741063888635e-03 
 1.982407654882760717e+00 -5.116956156513965265e-02 
 2.315746997234640059e+00 -6.284047500933456765e-02 
 1.944979665750017350e+00 -1.198764234975891185e-01 
 2.154511166164782665e+00 -5.123572178759727008e-02 
 2.182665381403355198e+00 5.239803593243555491e-02 
 1.936985194309218672e+00 -6.931569971801775087e-02 
 2.390121004659567117e+00 -2.611188042507758475e-02 
 2.365716752510027554e+00 3.348269223331100386e-02 
 1.531687461177233534e+00 -9.860781969868465113e-02 
 1.921693158533727575e+00 -1.017722392063112463e-01 
 2.091898139404942736e+00 -8.137401147239230192e-03 
 2.072643108825315661e+00 1.289307591475394310e-02 
 2.070481640637747756e+00 2.518723522588529884e-02 
 1.746984048824852476e+00 -1.344259424628015953e-01 
 1.832600641725511181e+00 -6.929328439120019389e-02 
 2.036249121613576740e+00 4.685249164208439565e-02 
 2.126563609008075506e+00 -1.035023610974307624e-02 
 1.895884824945436753e+00 6.621233619170628637e-04 
 1.990853462089477333e+00 5.813340423732528406e-03 
 2.541181093248109590e+00 4.652847750218953859e-02 
 2.296387177521788114e+00 -5.675564196079072379e-03 
 2.193121672522290844e+00 -2.807417270992251801e-02 
 2.243244595660033092e+00 2.124776949604702259e-04 
 2.194413476761698512e+00 1.908684319588270506e-02 
 1.890090039460578186e+00 -3.020427975344748550e-03 
 2.318567996465082715e+00 2.993783343636253341e-02 
 2.440883777318483716e+00 -5.727466183268064420e-02 
 2.344169245716078986e+00 -5.872376202729147343e-02 
 2.065106849589847027e+00 -1.269322610582347410e-01 
 1.914402016657479555e+00 3.284566294458892560e-02 
 2.321007795048862565e+00 1.067402337543242596e-02 
 1.981974548893218557e+00 6.564462211214667359e-03 
 1.984946655767616530e+00 -5.730493579619410499e-02 
 2.228381150266403932e+00 -1.143850142471194119e-02 
 2.128567049167276792e+00 -1.487386965900363012e-01 
 2.277623055914615335e+00 1.033056988733105641e-01 
 1.946203115454248511e+00 -2.788822359006519133e-02 
 2.290793857104128417e+00 5.647931454056256961e-02 
 2.400775825504322114e+00 -6.537034770960743757e-02 
 2.245811209744119630e+00 -5.652939252976193346e-02 
 2.074640228218195936e+00 2.774602880828965640e-02 
 2.242597098400056499e+00 -7.492060916287668348e-02 
 1.950444521404204989e+00 -1.386065432063151096e-02 
 1.983872425776373571e+00 -2.149902085435182603e-02 
 2.051126623864180321e+00 -2.409644159895123899e-03 
 2.251601990526081121e+00 -2.378737942826230148e-02 
 1.891704452640213141e+00 6.351790530867412743e-02 
 2.011609387233499913e+00 -5.327305513889964150e-02 
 1.982779174249935217e+00 -5.428916593012258346e-02 
 2.184048692165878602e+00 -1.213964873700079244e-01 
 1.990449784476221673e+00 7.942426562584231631e-04 
 1.941249197180912267e+00 3.144473962936022993e-02 
 1.779785307531394078e+00 -1.030276800298277756e-02 
 1.930371705740367094e+00 -1.052457246545137996e-02 
 2.506471675039540603e+00 -2.054515245835255438e-02 
 1.909102668420015858e+00 3.497887952485810581e-02 
 2.134030262280208756e+00 7.756935073510971834e-02 
 2.164109270223276926e+00 -3.035117312910339676e-02 
 2.120749413327944755e+00 4.010711128758214644e-02 
 2.137486713577129382e+00 -1.634812161212000903e-01 
 2.135599742778767407e+00 -4.957661263404342100e-02 
 2.211075495231236143e+00 1.194746454916630757e-02 
 2.209180549020172357e+00 7.025186077944899077e-02 
 2.228666089156977836e+00 -5.104815695615921162e-02 
 1.909114341101127321e+00 -8.522850678667656665e-02 
 1.807926868166875201e+00 -7.969165976675984808e-02 
 2.111070098854055388e+00 -5.585415480865445204e-02 
 2.155293069800625183e+00 1.597288161863253536e-02 
 1.547981221940100793e+00 -1.265063095442631735e-01 
 2.160501577820328922e+00 -3.778727983028688786e-02 
 2.257021405383994317e+00 -8.524476529158768467e-02 
 1.765938011836436505e+00 7.255080135463472246e-02 
 1.803444707503232713e+00 7.046299973310123088e-02 
 2.255904517084836858e+00 -4.357400714556472487e-02 
 1.621380002411836330e+00 -1.188361209299488089e-02 
 2.413877190752764967e+00 -3.825475238334672540e-02 
 2.509610638963796880e+00 3.880696087648325548e-02 
 1.890505372670330253e+00 2.509104392995818028e-02 
 2.225455521521827684e+00 -6.236319674767412669e-02 
 1.955793860703925358e+00 -1.045401290009812661e-02 
 2.573070402537063650e+00 9.751086864669713389e-03 
 2.136859182600584273e+00 2.178932313408060012e-02 
 2.152828640274879302e+00 -5.301275436650729200e-02 
 2.065124987083137409e+00 7.241513453398271821e-03 
 2.462850788849189509e+00 6.511733724721609218e-02 
 2.179957736004817459e+00 -6.218483258952109405e-02 
 1.647857020763681346e+00 -6.156908398499542218e-02 
 2.034711181407830694e+00 -2.479918295955678767e-02 
 2.332960588674716451e+00 -1.021377726008822762e-01 
 2.003119839561680493e+00 1.386876968660666898e-01 
 1.847780548189656535e+00 -2.733815866538718761e-02 
 2.151325375228303916e+00 1.206413440371618961e-02 
 1.944611828031041600e+00 -3.492710884945836314e-02 
 2.417620696417789539e+00 4.977953779143791391e-04 
 2.483135979211319011e+00 3.656373850979277584e-04 
 2.168231769924196417e+00 -1.728823441428627497e-02 
 2.128087037897989031e+00 8.379601202176865937e-02 
 1.857814563578740863e+00 -6.879682186449177783e-02 
 1.948424012477387501e+00 -2.403690720816214002e-02 
 2.099358172736074390e+00 -1.662602415775216724e-01 
 1.664549939455708394e+00 -6.208897096877152855e-02 
 2.050908374365918441e+00 -1.365221282008911158e-02 
 2.157139296350033764e+00 -3.951762207730365878e-02 
 2.354418252648395882e+00 -5.528252419218686320e-02 
 2.025924447439005238e+00 -4.393653833356926663e-02 
 2.289583205358844520e+00 -4.416044243227575106e-02 
 2.291886953474072008e+00 -2.694432657212034177e-02 
 2.389064574805666918e+00 8.748596263956888441e-02 
 2.112836211218658278e+00 -6.338792007963300890e-02 
 2.053239187438771651e+00 1.891982769483695898e-03 
 2.168169516376657224e+00 -4.555514462120123509e-02 
 1.724589371278693717e+00 4.862499350032306600e-02 
 2.177677794434111913e+00 7.130542639880034506e-03 
 1.997241983346539129e+00 -1.127488701711640701e-01 
 2.132630603513431478e+00 2.634019121805977054e-02 
 2.164672853327506807e+00 4.164167948287844645e-02 
 1.791540192799366604e+00 -2.311255966706720483e-02 
 2.021456622387396429e+00 -5.307416202171628961e-02 
 2.208604329113275977e+00 -2.664319604904455407e-02 
 2.368879848794070320e+00 -3.921189887983263234e-02 
 1.831936421218975042e+00 -5.881015024939961061e-02 
 2.046582384408627497e+00 5.907701974405616535e-03 
 2.065085249223022501e+00 -4.517623164960039850e-02 
 1.918466663170673936e+00 1.458474136376022856e-02 
 2.198107248015841453e+00 -9.160189624953248011e-02 
 1.793926041428644425e+00 -5.064421753150656624e-02 
 1.993424240250444512e+00 -3.321376212239722514e-02 
 2.132251455470108858e+00 -6.332151923750209410e-02 
 2.068673602810444656e+00 -4.675907391934246843e-02 
 1.887382664836827706e+00 9.475557971086638609e-02 
 1.714468931182765887e+00 6.545339913228530315e-02 
 2.248537411361801741e+00 2.340346519768796846e-02 
 2.213951698796594592e+00 -3.202989426174625287e-02 
 2.326503788288076802e+00 -8.185129869896794544e-03 
 1.624226553672114326e+00 -5.899854596211970975e-02 
 1.633193168057077926e+00 -5.014293399785987870e-02 
 1.894720879730838359e+00 -5.065404073332299695e-02 
 2.153618736708514003e+00 -6.542699592816460241e-02 
 2.322733269990397087e+00 -3.056962584456882071e-02 
 2.236180349547079338e+00 -1.515743938605884633e-02 
 2.482587147784736104e+00 -3.750510012609419019e-02 
 2.279094858512754840e+00 -9.704183046071576668e-02 
 1.883644509437076398e+00 1.147432629560562328e-02 
 1.660920535556324573e+00 7.373397379963720494e-03 
 2.057196793133794444e+00 2.017325460338292159e-03 
 1.910779981301073738e+00 6.242943874977423258e-02 
 2.603527966754532574e+00 -3.449513959782358336e-02 
 2.196409094431651887e+00 -3.499236189327799285e-02 
 2.466145420718760306e+00 -5.754194442557766798e-02 
 2.258196640160299751e+00 -3.101762752369260912e-02 
 2.199059597926708687e+00 -5.466582000218451337e-02 
 2.077880432792721166e+00 -2.510781265711671192e-02 
 2.553789136657033776e+00 -1.558706603911699240e-01 
 2.265242449534035085e+00 -6.603426759854519323e-02 
 2.218304378237916374e+00 -1.514225003976874678e-02 
 1.748593753425134789e+00 -4.794011581177778925e-02 
 1.951588666593286003e+00 2.866119735664866136e-02 
 1.705454330577665711e+00 -6.407534291959367245e-02 
 2.341967813214650196e+00 -1.465074347733140783e-02 
 2.111046742677493260e+00 -4.239195880951081297e-02 
 1.959646896984252429e+00 -1.433524459213478819e-01 
 2.081958971380798662e+00 -1.127954891972786228e-01 
 2.370259118443498902e+00 -2.604393179309659120e-02 
 1.922628643277602301e+00 -1.124152425094635532e-01 
 2.147979353773305622e+00 -9.470412041270780124e-02 
 1.856356964715101476e+00 -1.055877124861219832e-02 
 2.120023281252795488e+00 -5.854601280073375158e-02 
 2.128948360305791265e+00 -1.114617799696390570e-02 
 2.076834200193585556e+00 -3.665014970838520458e-02 
 2.229661217352932656e+00 -7.507284983269257861e-02 
 1.389798918287829199e+00 -7.932745875517724365e-02 
 2.238032340469926051e+00 -4.093744406553911919e-03 
 2.287430235965882463e+00 -5.710716394003580165e-02 
 1.834304665154883107e+00 -3.770466365564764666e-02 
 2.167472876742510657e+00 3.645549161561878471e-02 
 2.312129801967120368e+00 -2.452912631448802769e-02 
 2.429524649909494460e+00 4.053561028458343984e-02 
 2.016845902250506306e+00 -7.438357058010568179e-02 
 2.357155704771547899e+00 5.821138217160724826e-02 
 2.105243143548880091e+00 2.148200757446845632e-02 
 1.854274935198512830e+00 -7.871729882323985628e-02 
 2.626998678715183111e+00 8.328598389582736461e-02 
 2.121510623304407428e+00 1.644792786941341733e-02 
 1.888402707782274703e+00 1.152298315777509213e-01 
 1.890679406910527272e+00 6.110364120739564253e-03 
 2.288504695730590566e+00 5.939623597955744072e-02 
 2.544337382054867369e+00 -4.199745770435414638e-03 
 2.091534135239287995e+00 6.198216453382369984e-02 
 1.672502514899478765e+00 -6.777240003223955478e-02 
 2.095708132489949360e+00 -1.787125439784147118e-02 
 2.180995872311049411e+00 -5.688562363041530651e-02 
 2.003494368207467513e+00 -1.262663118108615229e-02 
 1.843712204543767053e+00 -8.235050725742962957e-03 
 2.644888143941133585e+00 -6.936896282809972003e-02 
 1.848318545104980393e+00 -1.942207101106622688e-02 
 2.095719361023836935e+00 2.800058170658290685e-03 
 2.253233436233019304e+00 2.536507301586771873e-02 
 2.051012515830775040e+00 4.406290020876617308e-02 
 1.989607713260071797e+00 -8.599414078792465277e-02 
 2.182885213041802608e+00 3.391511243844954476e-02 
 2.722711258072013862e+00 1.941294583780960037e-02 
 2.754242619245750312e+00 4.667097303003533981e-03 
 2.228930811765175601e+00 -6.940161550856069339e-02 
 2.219167034946821548e+00 -6.155940183176596830e-02 
 2.111407709905018137e+00 1.012479078209943262e-01 
 2.099738844671650728e+00 -5.286026449283285494e-02 
 1.756591095016072357e+00 2.395554584427502659e-02 
 1.857361344105926904e+00 -6.076103142880671937e-02 
 1.737289490014447324e+00 -4.973754063325010882e-02 
 2.291054901863854187e+00 1.012329881088410294e-01 
 2.318383362008607840e+00 -8.571631344864850954e-02 
 2.481452661921346170e+00 -8.554615030211398796e-02 
 2.010473911192967478e+00 -6.518827030348894880e-02 
 2.189528838583829184e+00 1.116512313440685272e-02 
 2.404854871300973418e+00 -9.831974964577774867e-02 
 2.640088748270491781e+00 4.196402001745650617e-03 
 2.359594780730472685e+00 5.072805262648527602e-03 
 1.799168331017233502e+00 -5.544679831031067846e-02 
 2.127567608501358620e+00 -9.924078181786372133e-02 
 2.296998384268244209e+00 -3.922542720643414083e-02 
 2.082179953864299993e+00 2.202459628816813564e-02 
 2.228923253894431245e+00 -3.197415997242040314e-02 
 1.724943050780932463e+00 -7.522632667197852452e-02 
 2.389284773229805037e+00 5.818419696901007410e-02 
 2.103458444472651401e+00 1.444564105516959324e-02 
 2.101783070923346930e+00 -5.278983249632932667e-02 
 1.991193533731748566e+00 -2.060648645437600235e-02 
 2.085535982551104173e+00 -8.381755581679722900e-02 
 1.956560507214229583e+00 3.200239497399073180e-02 
 2.235225608524642915e+00 -1.027644658318917076e-01 
 1.926628155902604167e+00 -8.754339627828737480e-02 
 1.983722783064291173e+00 -9.500612434885004343e-02 
 2.139390900444133159e+00 -2.589341058941577872e-02 
 2.075023082072410041e+00 -7.980132173309589794e-03 
 2.311366948454868897e+00 1.119402710691794062e-01 
 1.908805513107821872e+00 4.736489947811711732e-02 
 1.884307948003868027e+00 -5.265641136448367260e-02 
 2.419752316768816414e+00 -3.377631332696968969e-02 
 2.043930318229691956e+00 -5.493292139637100113e-02 
 2.452141451300988706e+00 8.641870032576548510e-02 
 1.956382879530870644e+00 4.845054634191374443e-02 
 2.261406134082293740e+00 -2.578259743866497325e-02 
 2.041893844359742083e+00 -3.471107314167487523e-02 
 1.817288110835244108e+00 -4.096593846835069885e-02 
 2.357606708757028269e+00 -2.528159736239983524e-02 
 1.997731961153234259e+00 -2.399999975683970652e-02 
 1.940433649282742312e+00 -3.620065442794612176e-02 
 1.980198884112941649e+00 -9.618106795783373797e-02 
 2.055907580146785651e+00 9.123537432600109520e-03 
 1.937584085393580846e+00 1.249661885398450217e-02 
 2.231631037212094881e+00 -1.200548654549259825e-02 
 1.626181424790847929e+00 -1.497024073577432092e-02 
 2.112304780537336057e+00 1.076027183745196097e-01 
 2.220788701076981120e+00 4.311472548382447312e-02 
 2.187093562731930341e+00 -1.410149414818553937e-02 
 2.472278181682747267e+00 2.076029487609180879e-02 
 2.054155030253511427e+00 -5.426356969338983621e-02 
 2.300034034774674829e+00 -5.573810581329236014e-02 
 2.131807027231249929e+00 -6.703062026527963069e-04 
 2.089060465693145296e+00 -1.154917961950596567e-01 
 2.143394231564863528e+00 -9.750158812052685600e-03 
 2.306798062127233262e+00 3.004474302330527313e-02 
 1.908122961074620871e+00 5.583246882471555594e-02 
 2.035220317777346022e+00 2.962317433056433497e-02 
 2.160834770034762986e+00 -6.090353185197140695e-02 
 2.469986118919724749e+00 7.021998642384834344e-03 
 2.286828080998041024e+00 -1.773982469187430563e-02 
 2.171380819277197727e+00 3.573282437350160795e-02 
 1.704129175001414920e+00 4.712900820374578414e-02 
 2.396638606812404149e+00 -1.316091266043887820e-01 
 2.264176525909824544e+00 -6.628537513350063470e-02 
 2.214640619900424934e+00 -2.879667806201568342e-02 
 2.087568877759621078e+00 -2.791341374602024014e-02 
 1.901595318068172169e+00 -7.722224863737277289e-02 
 2.335382422991246099e+00 -1.034051599218195616e-01 
 1.677537916890159631e+00 1.308754164340788367e-02 
 1.856668674902111071e+00 -4.093314593705385529e-02 
 2.172184188835463381e+00 -2.907276929711362021e-02 
 1.903841042803149142e+00 2.818996786105471691e-02 
 2.098525024786545679e+00 1.888622306637043058e-02 
 1.677299596022602479e+00 -1.321688660013343175e-01 
 1.647322511193878070e+00 -4.531783459730018282e-02 
 1.979358613602922201e+00 1.127972497417797926e-02 
 2.149193144276967171e+00 -1.677352572281006760e-01 
 2.517934522350884219e+00 9.639317494007539067e-02 
 2.111617398587068095e+00 3.010912205104294276e-02 
 2.587953142510170501e+00 -1.831630431765343334e-02 
 1.890590172512160327e+00 -5.081430280571824082e-03 
 1.870901504295726658e+00 -9.517326503828357764e-02 
 2.531303917390691272e+00 7.279913266888464463e-02 
 2.033169865235599172e+00 5.434424086725650471e-02 
 2.344066074474523198e+00 -9.078853933158312350e-02 
 2.194896559475998377e+00 -2.625048970810509724e-03 
 1.989390551705309651e+00 8.435224436121407932e-02 
 2.070708733323401329e+00 -4.188144895745395807e-03 
 1.770607781133846759e+00 -8.169457146919278934e-02 
 2.212926619524755001e+00 -2.936436799140168530e-02 
 2.246827436705301828e+00 -3.412053991946578657e-02 
 2.182839092420192806e+00 2.999410006480410229e-02 
 2.330872350038817320e+00 1.270122940148026847e-01 
 2.085114970600039808e+00 3.020269018624580776e-02 
 1.793174748879885705e+00 -6.675244556075263236e-02 
 1.997312051526522358e+00 -1.653541572963005551e-02 
 1.993425730465822054e+00 2.582966305138856972e-02 
 2.484361330602465223e+00 1.761473631292838349e-02 
 2.050337238199753997e+00 -2.263941374032778925e-03 
 2.467763151202045258e+00 -4.498668651853651723e-02 
 2.258569381231672946e+00 -3.912052403116628857e-02 
 1.729455506315066948e+00 -1.000149126233339930e-01 
 2.150501550282318597e+00 3.439761994833627490e-02 
 2.155356838409080211e+00 4.013688067355142275e-02 
 2.331385493779019935e+00 -2.063918629805646526e-03 
 2.358129745650400011e+00 -8.967496266773021529e-02 
 2.138830716631020312e+00 -2.885874139537668651e-02 
 2.036848606414581209e+00 2.085260731231886044e-02 
 2.067151125664891342e+00 8.886770342719114979e-02 
 2.217046990799009798e+00 4.170067598899906969e-02 
 1.927440017301499831e+00 -2.474957683409651291e-02 
 1.780354764688917513e+00 -6.561682789414749473e-02 
 1.862873176432702227e+00 -5.309193741203499517e-02 
 2.269858025598981754e+00 -7.016517707789277081e-02 
 2.151879703624365980e+00 -2.362786543933887221e-02 
 1.757673676127712081e+00 -5.281567711941614202e-03 
 2.343963314215210758e+00 -1.110457312438166699e-01 
 1.981687556249641657e+00 -8.724694569637077290e-02 
 2.075352968827473887e+00 6.036685624193485755e-02 
 2.249521742648280753e+00 2.675750764976547041e-02 
 2.113766716649938981e+00 -4.874554692476414097e-02 
 2.010293085711094552e+00 -2.110564664806775792e-02 
 2.346263876393978265e+00 1.663414314250249298e-02 
 2.299134890593251601e+00 -4.802690489106510585e-03 
 2.235885941571367219e+00 -6.133458560548535332e-02 
 2.040816083038971218e+00 6.127064325708860004e-02 
 1.954145695507428782e+00 -9.202466576928486353e-02 
 1.910627018126840770e+00 2.586404095439138323e-02 
 2.133939787376422981e+00 1.913932646165916740e-02 
 2.229045278413180231e+00 -1.879393142754970936e-01 
 2.128123907680260274e+00 -1.423653646443138326e-02 
 1.990739341727836287e+00 -4.629217001908379758e-02 
 2.308852267326054086e+00 -5.108777223999412531e-02 
 2.106177851524386302e+00 -4.121164519690101447e-02 
 2.434770762300348945e+00 -9.646889194981448160e-03 
 2.174266385988426364e+00 -9.196223837428640913e-02 
 1.954031007191514346e+00 -3.189464214516432583e-02 
 2.190296185653016092e+00 1.599460904336613698e-02 
 2.007621884251251210e+00 2.967857253754677821e-03 
 2.238193008280053409e+00 5.317600550095893941e-02 
 1.820114028757326752e+00 -8.157104776087545361e-02 
 2.125354216176422728e+00 5.801621860707986689e-02 
 1.992195931236772743e+00 -9.796501394792087036e-03 
 1.952272932139556216e+00 -8.378050625326390055e-02 
 2.017785028598643393e+00 3.900525145672517624e-05 
 1.968856865904947462e+00 -7.608803791801455052e-02 
 2.808008785041029576e+00 -1.091516959925878903e-02 
 2.027354848765939188e+00 -5.450266082926582406e-02 
 1.683476055244725877e+00 -2.511846901100297721e-02 
 2.189197935570419862e+00 -1.168506313982179967e-01 
 2.025163768912929818e+00 2.770627437135816246e-02 
 1.842779744286180854e+00 3.038916327022191111e-02 
 1.881261209332047102e+00 -4.118853727329599423e-02 
 2.344817222658886369e+00 1.415822222879833947e-01 
 2.266348176320430063e+00 -3.923948515198749654e-02 
 2.127186254375078356e+00 -3.246449626992103238e-02 
 1.923616383260867257e+00 -3.692992939481989922e-02 
 2.381121943358010196e+00 5.204650013788014035e-03 
 1.800645387677024756e+00 2.811204964773018899e-02 
 2.070554862720875633e+00 1.618596933505743463e-02 
 1.909068586306581050e+00 -2.786251305776384773e-02 
 2.108146979131256593e+00 1.309707300512991113e-02 
 1.907986298562628136e+00 1.957467167712909767e-02 
 1.724928830889043585e+00 -4.104446919979072572e-02 
 2.026608406900976433e+00 -8.416314557015228126e-02 
 1.731002028940873849e+00 9.763608470536279393e-02 
 1.671139223457501100e+00 -6.045032043397982613e-02 
 2.620867194966471914e+00 2.141561082514288616e-02 
 1.945993816669082888e+00 3.604692364610580929e-02 
 2.078576012034828224e+00 -7.245865058526651525e-02 
 2.152944416504467995e+00 -3.078416360461776885e-02 
 2.097711752435034160e+00 6.736407351537929133e-02 
 2.302683210900189792e+00 -1.454781738228880239e-01 
 2.076252932762458148e+00 -6.003129316518517750e-02 
 2.296097786713347855e+00 -9.911340189817602342e-02 
 2.115775100677804943e+00 -8.003452696594759441e-02 
 2.065314010212104812e+00 -4.284047598295482456e-02 
 2.283554706318944305e+00 -7.775090580663002182e-02 
 2.216930694607558205e+00 8.874749184826802306e-02 
 2.217219317582463489e+00 -6.172671090486416337e-03 
 2.210710575995938676e+00 1.578242966864570884e-02 
 1.897138673631385997e+00 -6.606068030092016041e-02 
 2.275631132197642348e+00 8.041661787813507434e-02 
 1.956129330805294941e+00 1.018135948252167772e-01 
 2.147145894619326256e+00 -8.138630618212310333e-03 
 1.902443024197899124e+00 -1.809954625899056271e-02 
 2.037440009876239078e+00 -7.275928441341705452e-03 
 2.502690632315447861e+00 -4.410919111955324823e-02 
 1.968308548585975259e+00 -9.113784835928957773e-02 
 2.598748987766307028e+00 4.896531875677712087e-02 
 2.214121309582372188e+00 1.991470337473457558e-02 
 2.479426310211232387e+00 7.202360699141822920e-02 
 2.171137271137504765e+00 -2.682243083593723043e-02 
 1.742675458895385443e+00 -2.345215485098619407e-02 
 1.908280453172814806e+00 -3.161618557184600609e-02 
 2.093816163146596132e+00 -1.359527719840095961e-01 
 2.212110251811005401e+00 2.179525946157691990e-02 
 1.621377969392680640e+00 -1.157991220102888574e-02 
 2.156901876749019564e+00 3.757574753235729675e-02 
 2.027042963274575005e+00 -4.653007173230077481e-02 
 2.294219010715373930e+00 4.326364365696587500e-02 
 2.137912002323837157e+00 -1.794807220551725147e-03 
 2.293482386867658374e+00 -4.260334173578714939e-03 
 2.178212716962588225e+00 -8.966998547403732048e-03 
 2.527287304646727684e+00 -6.092392618776464042e-02 
 2.215073700670827872e+00 -4.595067134154538768e-02 
 1.925017183201745752e+00 7.399968275824908570e-02 
 2.221201234166844340e+00 -4.831069642228860705e-04 
 2.449993408111504234e+00 2.435006550526558344e-02 
 2.316376948159555305e+00 1.426864003023316924e-02 
 1.993128222890522050e+00 5.665627983289082958e-02 
 2.449151668707064466e+00 -8.419008042945697740e-03 
 2.192742976017627576e+00 -9.463016273746810425e-02 
 1.433016002133507660e+00 -6.243326561964596122e-02 
 2.247711533209632684e+00 -7.095867015825223223e-02 
 2.461295217757404341e+00 -1.416319535012769588e-02 
 2.444228261997708707e+00 -1.818014629015415884e-02 
 2.250735579628476923e+00 -4.517438975448632293e-02 
 2.312126270102240699e+00 -6.469811476453417309e-04 
 2.076757678509487892e+00 -3.638993472432307946e-02 
 2.241041113945134278e+00 7.476996261449486703e-03 
 2.256964462289391626e+00 -5.728628837239609778e-02 
 2.059221458664867388e+00 6.447084070204105177e-03 
 1.525826441278625323e+00 -6.934651410956643725e-02 
 1.894805961690486873e+00 -8.017010565195997751e-02 
 2.029237002844405779e+00 -7.138051126473674707e-03 
 1.904908511539175286e+00 -1.091812679402672931e-01 
 2.222172493192012599e+00 4.451745314975343037e-02 
 1.887926014058002977e+00 4.976545935577238178e-02 
 2.101366972055394911e+00 -6.074984100443450025e-02 
 2.059408250004231000e+00 6.202489778684561195e-02 
 2.447841690320963881e+00 -3.774342012322835088e-02 
 2.100375586416092233e+00 -1.223037603403746010e-01 
 2.559865117901119369e+00 -2.469659405379181008e-02 
 1.819696086499985155e+00 -4.700066080700414373e-02 
 2.300061355668221452e+00 -5.539597475087393308e-02 
 2.243098490852221349e+00 -3.833137664268984612e-02 
 1.780091915895793520e+00 -7.083493437195775844e-04 
 2.274280888344529572e+00 -1.269208532457498650e-01 
 2.235280757735156776e+00 -2.622802308020120987e-02 
 1.952751727760222211e+00 -2.858823658821242966e-02 
 2.195068492771373947e+00 -5.191730999085589909e-02 
 1.943366381999029446e+00 -4.332494191813693329e-02 
 2.151266502848697471e+00 -2.942235436388158931e-02 
 1.913310727793775312e+00 2.316667260391911537e-02 
 2.139037327863801963e+00 -2.356313582273391813e-02 
 2.025404899346670451e+00 3.767875035620365382e-02 
 1.870822677550730839e+00 -3.278389818356357288e-02 
 2.018331762609441693e+00 6.052278026602708749e-02 
 2.101439885055563117e+00 5.541219952937055659e-03 
 2.096093815908208313e+00 1.991174783547191435e-02 
 1.801443075531529381e+00 -2.118012481439612293e-01 
 2.508170682127023099e+00 1.782556827998287019e-02 
 1.883787024478522421e+00 2.432388449837522004e-02 
 2.076239131823539807e+00 1.597505389667494557e-02 
 2.192291162260874060e+00 -5.030760518837104622e-02 
 1.776381957793849775e+00 -2.461232423385647378e-02 
 2.255986140427078457e+00 -3.634126594508835240e-02 
 2.307467365425701633e+00 2.920007163360641839e-02 
 2.191529837394354363e+00 7.335638007754895218e-02 
 1.898590968394261225e+00 -8.206848345228343056e-02 
 1.952352185385824557e+00 -4.962331540001649333e-02 
 1.634117002658062923e+00 -6.926586863131634075e-02 
 1.923599344906509190e+00 -7.123210159203022251e-02 
 2.137807438855175768e+00 -8.142636256284931096e-02 
 2.223524127597546141e+00 -4.658333700865839588e-02 
 1.887710282964125907e+00 -4.424012697230153557e-03 
 1.948789454721489900e+00 -7.689261647690004420e-02 
 2.020050185094500073e+00 -5.930625951089883718e-02 
 1.940517071880068833e+00 1.287542079869749556e-02 
 2.252269204670267033e+00 -1.053766190468524364e-02 
 2.005760202086977806e+00 -2.104769996455544551e-02 
 2.312267329244289460e+00 4.265311939831206711e-02 
 2.194651927622555565e+00 -6.990412311033780690e-02 
 2.134628635375515948e+00 -6.786891892864307940e-02 
 1.877699634247076421e+00 -7.832744870842683893e-02 
 1.857461947913043421e+00 -4.797275915252470491e-02 
 2.022553218239194983e+00 -3.367509738381527229e-02 
 2.012173994026262847e+00 2.045408224460129598e-02 
 2.409533719967655419e+00 -6.508760658243020747e-02 
 2.013887476996247816e+00 -1.233984386945042727e-01 
 2.142510580955284460e+00 -6.003816932264144368e-02 
 2.611535840133353936e+00 6.892925087389058930e-03 
 1.825365620055641180e+00 4.979104729477862312e-02 
 1.778417436282401898e+00 -8.376735752252470468e-02 
 1.989979098041963379e+00 -8.339940094907234702e-02 
 1.772100222230693856e+00 -2.149802886440635441e-04 
 2.060739163787330241e+00 -6.165722728891041837e-02 
 2.070950829493303669e+00 -9.036296304661321430e-03 
 2.331679326457959611e+00 5.956128256312376301e-02 
 1.900941035706122717e+00 6.803487821838523353e-02 
 2.288533993393654598e+00 -6.425352961406098629e-02 
 1.560223175248869776e+00 -4.398218090852432094e-02 
 2.378438976876521060e+00 2.026752719588807705e-02 
 2.229236042632670056e+00 -1.045228657906711739e-01 
 1.905433490148435993e+00 6.914122176118690788e-02 
 2.075401728190245265e+00 -1.971852971876360619e-02 
 2.082135287890721553e+00 -4.423972767621024704e-02 
 2.038309702286671854e+00 -6.647596660189622475e-02 
 2.239889006048279896e+00 3.250629546635644407e-03 
 1.902683925100562501e+00 -7.953719866355729584e-02 
 2.446231218833882615e+00 1.149404484841115570e-02 
 2.126655257579956881e+00 -5.122021001531357892e-02 
 1.994977644559152719e+00 4.668145784630706174e-03 
 1.918568909368971509e+00 -7.135440359704378968e-03 
 2.247188429076109717e+00 -5.204076655811462615e-02 
 2.072646251187624689e+00 4.100263926672858411e-02 
 2.176229723363864554e+00 -4.524918583388848337e-02 
 2.428389605485476110e+00 -4.045085095891808730e-02 
 1.922601857565538142e+00 -2.515697556788258626e-02 
 2.452909888873488597e+00 -5.436257367091866521e-02 
 1.977212151976809773e+00 7.229149042005038328e-02 
 1.689614100133858487e+00 -1.255658992904282178e-01 
 1.743721346816127893e+00 -8.568215868699876475e-03 
 1.889537061496301629e+00 -1.236516218696249829e-02 
 1.975124599573839346e+00 -3.057322001276174123e-02 
 2.249035567441883821e+00 3.285316671762615603e-02 
 1.957976121145902804e+00 -3.789810198162713722e-02 
 2.073868764185829328e+00 4.858322688195075567e-02 
 1.918092274626947757e+00 -1.861133909869728403e-02 
 2.009110544054869774e+00 -4.727256380977520184e-02 
 2.279058215308426227e+00 4.685361840360138808e-02 
 2.249590665680151425e+00 -2.350154028847001655e-02 
 2.263942030174300069e+00 1.010876458500753472e-01 
 2.058447254143518368e+00 -6.405696128486519647e-02 
 2.045335973320593137e+00 1.244889177910243200e-02 
 2.085400849238820520e+00 2.709525216854083429e-02 
 2.071610660188843323e+00 3.952353527319693582e-03 
 2.143376416508686599e+00 -4.716990205260975649e-03 
 2.352661595691907248e+00 -5.012744854535696598e-02 
 1.739136257912676120e+00 -9.889537648225996125e-02 
 1.777129976658481603e+00 -5.181010898424848188e-02 
 2.109722456506777810e+00 -1.094749924942514108e-01 
 2.142243694026253475e+00 -4.728580193658234176e-02 
 2.279522458772795801e+00 -4.048208577194842284e-02 
 2.105481719566719256e+00 -4.501199845526118043e-02 
 1.880416415978398703e+00 -1.064283337766438672e-02 
 2.262517693664473750e+00 1.458853006564591465e-02 
 1.903655996035558573e+00 -3.129723327359153207e-02 
 1.989555839206202492e+00 -5.349500662125785538e-02 
 1.684792121195511694e+00 6.336580640432558365e-02 
 2.120777220361243831e+00 -1.175532632327467575e-01 
 1.827616238279597960e+00 -1.129290259977062255e-02 
 2.139639570036364624e+00 4.561143117533540681e-02 
 2.097198666510535325e+00 6.218285951246055321e-02 
 1.899161814630616396e+00 -3.255830935488873701e-02 
 2.367935789012867165e+00 -6.279697604357867280e-02 
 2.156237915653301140e+00 -5.087295481616890130e-02 
 2.028264376189027551e+00 -6.768513748984060496e-02 
 2.549206953824206145e+00 1.355617071926436962e-02 
 1.997097032404516748e+00 3.371306071747145333e-02 
 1.975562369256398609e+00 -1.145451496563478812e-02 
 2.327335087406608771e+00 3.979942323351777500e-02 
 2.292361601138329430e+00 -7.809330014071060033e-02 
 2.002959257325060971e+00 -1.323310534355642831e-01 
 1.974933471426388865e+00 5.119836388923536263e-02 
 2.172887671247845542e+00 -1.524462446237173294e-02 
 2.242553814940709156e+00 4.049552735299376260e-02 
 1.905970024164423737e+00 -6.615938979710137002e-02 
 1.775292390880520488e+00 1.780561668197552794e-02 
 1.871188663991575574e+00 -1.526939916767235290e-02 
 2.153655156355949618e+00 -2.189450758687846305e-02 
 2.200745726431286187e+00 5.313671755356558224e-02 
 2.059104698137195655e+00 1.774551209571271354e-02 
 2.019761362670799976e+00 -3.616019657544745913e-02 
 2.331864732053778866e+00 -3.964709360540749628e-02 
 2.028449361921330407e+00 -1.012150226731518415e-01 
 2.255890333338119280e+00 -2.510507725264031140e-02 
 1.842538629399326000e+00 -3.501428942437029290e-02 
 1.837458456109290594e+00 1.531494884090176672e-02 
 1.864421918960510016e+00 5.310906917152241613e-02 
 1.953309731811305516e+00 4.673167249927955708e-03 
 2.046515982241570608e+00 9.411089102155642538e-03 
 2.106152460720115638e+00 4.693598722055135342e-02 
 1.694843268296912786e+00 -6.615429013834442373e-02 
 1.966909258234984303e+00 -1.123288391829855570e-01 
 2.014826357850379779e+00 -6.672653439191653102e-02 
 2.266591221819071578e+00 -5.191006396966697106e-02 
 2.334193529634533082e+00 -1.413030136849382883e-02 
 2.206572134488063330e+00 -2.389456502094777085e-02 
 2.223243749829537652e+00 -4.064916147162781629e-02 
 1.832114163442288612e+00 -1.276939785845022934e-02 
 2.315898728866061518e+00 3.251463661089291218e-02 
 2.366312926325291777e+00 4.870459997074701175e-03 
 1.794947241771335245e+00 -5.075919093579452090e-02 
 1.776687363329147118e+00 9.453320892749507431e-03 
 1.989634888283985381e+00 -4.774728070580940009e-02 
 2.349992642751248084e+00 -9.737492121401533640e-02 
 2.654833227266491846e+00 6.260201197256813621e-02 
 2.209083641257814978e+00 -1.557766446384825088e-01 
 2.378091018942920520e+00 -2.609319324952156724e-02 
 2.403736394683009703e+00 -1.961241992180863536e-02 
 2.206416805313929697e+00 -1.091066255986687245e-01 
 2.061289906988730714e+00 4.092821268181352085e-03 
 2.361465067798056872e+00 2.191626812513215034e-03 
 1.944167995711180597e+00 -1.327507528823352045e-01 
 1.712905168012502921e+00 -1.248164136252876838e-01 
 2.151801279472745243e+00 -1.209110437301742780e-03 
 2.245005889099946916e+00 -5.935183193650355599e-02 
 1.786075681356745104e+00 -6.104240417634725774e-02 
 1.802843808129247272e+00 -1.439737596156271116e-01 
 2.096649498163181580e+00 -3.511066573121437301e-02 
 2.270390320125983408e+00 -3.054153780234420898e-02 
 2.154342927715577005e+00 -1.034036510859624378e-02 
 2.157049671641568800e+00 5.115413124961741553e-02 
 1.637536248734766442e+00 -7.464698083352786992e-03 
 1.955564902475601885e+00 -9.941295708767645956e-02 
 1.800207068727906812e+00 9.891524656461170295e-02 
 2.046784443645583984e+00 5.613587611013781675e-02 
 2.133009270896437659e+00 -2.227796904325203553e-02 
 2.078520878610273570e+00 -4.399582905317422910e-02 
 1.873032808191730458e+00 -3.596319964780266693e-02 
 2.564353202089369343e+00 -1.682446107013157999e-02 
 2.334213787208847091e+00 -1.058887184929950404e-01 
 2.320333803030924180e+00 1.818046929321153610e-02 
 2.144498126699549534e+00 -5.712967150159727753e-03 
 2.329416733946144902e+00 -2.183911970855343873e-02 
 1.627289542703855396e+00 -1.190590734047237420e-01 
 1.942158999748328174e+00 -1.293373255472306804e-01 
 2.236266274654147068e+00 -5.734102696827565043e-02 
 2.081883750612655515e+00 -7.847877351023281600e-02 
 1.909200110218075341e+00 2.741854352098404418e-03 
 2.109568926808503164e+00 1.408589257911805476e-02 
 2.160718218032953608e+00 -8.882589695212753100e-02 
 1.865080392883004645e+00 4.886951919551626999e-02 
 2.408660100226783118e+00 -3.855633168991313281e-02 
 2.454339968942328642e+00 9.041407840135146784e-03 
 2.009199499541003409e+00 -7.363500494616123659e-02 
 2.167753305563777211e+00 1.253196999104048137e-01 
 1.931118105981783684e+00 -7.472738717346538717e-02 
 2.013355839087632493e+00 -1.954758559648341054e-02 
 2.256646852247191859e+00 -6.569405118561985613e-02 
 2.285063491630029642e+00 -5.475516083804291695e-02 
 2.282022237287911981e+00 -3.453685693649589938e-02 
 2.316247257199400167e+00 -8.470692151898923106e-02 
 2.093582407002594348e+00 1.214269824967206118e-02 
 1.955910546851764797e+00 -7.818850408351624148e-02 
 2.415575578570621218e+00 1.253788328212056269e-02 
 2.288090125669774988e+00 -7.716532580328155921e-02 
 2.048266108301771471e+00 -2.640508336986580745e-02 
 2.212806605001272242e+00 -1.848995078075881676e-02 
 2.227325292383803834e+00 -1.456753846209742909e-01 
 1.958773142182262061e+00 -9.462803234672118036e-02 
 2.228335889372156764e+00 -6.795977003061938471e-02 
 2.180960064926585229e+00 -1.388318790867695274e-01 
 2.205427762311954698e+00 -9.805972441076274415e-02 
 1.788584879011648754e+00 -1.498966763046343798e-01 
 1.920970637069159714e+00 -1.955336318966377149e-02 
 1.912159613783584344e+00 -9.062000165980137190e-02 
 2.210854428364752877e+00 8.096557707230432610e-02 
 2.355772666296415796e+00 3.458263871223582475e-02 
 1.814381273868884925e+00 -2.032978321581544595e-02 
 2.409376431685027242e+00 -2.922515551899274033e-02 
 2.003184501126485717e+00 -1.162368097515325827e-01 
 1.735619711300169898e+00 -1.344509017889286562e-02 
 2.122185973471564679e+00 -8.723217861704150866e-03 
 2.426653185344133767e+00 2.044400244745019773e-02 
 2.137949967824146924e+00 2.221818416731427548e-04 
 2.356048219301230873e+00 -1.832223441090304050e-03 
 2.370803366052968819e+00 -2.631759680891079811e-02 
 2.103984893355824504e+00 -7.291432641703976536e-02 
 2.165773691286573044e+00 -9.606659941197538688e-02 
 2.172827783023721704e+00 3.062669890444462417e-02 
 2.259252306798006593e+00 -4.903667212838692946e-02 
 1.927347137389072929e+00 -3.733693249042097095e-02 
 2.014768761756874582e+00 -7.519260224700943795e-02 
 2.204213026967736244e+00 2.198590137660583893e-02 
 2.241087073628187820e+00 -2.264378467356580396e-02 
 2.205382061628645918e+00 -4.469197537243618096e-02 
 2.024764184560599922e+00 1.308839780128952524e-01 
 1.780498344827955659e+00 -1.158340679308245830e-03 
 2.109563896107727210e+00 1.012757796970665397e-02 
 2.112444596418368903e+00 8.322995511860949158e-03 
 2.299005253083600930e+00 5.231660711515075113e-03 
 2.209336020825688696e+00 -7.296425651375428034e-03 
 1.984471716778452910e+00 -6.917847914980690405e-02 
 1.698105214583922828e+00 -2.994357066992682503e-02 
 2.100078033235301067e+00 -2.740731000971741507e-02 
 2.209637835768504921e+00 -6.827769496754113043e-02 
 1.949486954144372675e+00 -4.361912833896179620e-02 
 2.123026146843742801e+00 1.599535837678735251e-02 
 1.568575304432214157e+00 9.056350193010487271e-04 
 2.071164835458010334e+00 -1.542685497387163984e-01 
 2.155278829187897927e+00 -1.739039859603144084e-02 
 1.863929448665618382e+00 -1.349716163898896926e-01 
 1.886074297455366144e+00 3.457054625446916163e-02 
 1.626745738970909683e+00 -2.677109532561766994e-02 
 2.145084706731207547e+00 2.541209451685906562e-02 
 1.936967971169907710e+00 -6.358336886922036357e-02 
 2.131591492201980742e+00 4.891119548165928643e-02 
 1.764797495672318473e+00 -9.479989746329409162e-02 
 2.159172793715990579e+00 4.518711387582233230e-02 
 1.712497653218394422e+00 -5.823275309164413494e-02 
 2.244914708449367247e+00 3.644043373718688916e-02 
 1.849277644139637466e+00 8.747478758391939030e-03 
 1.900349153150790560e+00 3.842130780362182363e-02 
 1.714414031099317004e+00 -9.441327486360791277e-02 
 2.148481399329043917e+00 -9.838929341782141902e-02 
 2.001932876058905020e+00 -8.295664201417689287e-04 
 2.194255316201571215e+00 -8.154184617212131836e-02 
 1.905839782842810193e+00 -3.297658332271986847e-02 
 1.877887859514954627e+00 -1.335534927634904681e-02 
 2.014928590986657664e+00 -5.412339345221055947e-02 
 2.029432326122639463e+00 -1.005721142840965664e-02 
 1.775658622715952095e+00 5.215863650716155708e-02 
 2.056600280783170032e+00 -6.453498623805145606e-02 
 2.434085214391996210e+00 -4.207322119009304640e-02 
 2.225942874840291630e+00 2.677451252284488575e-02 
 2.072381176819119375e+00 1.982004945227604231e-02 
 2.333185367075541361e+00 -7.844564714007837281e-02 
 2.803147045451408914e+00 2.613133489249124669e-02 
 2.354717234629086775e+00 -4.972559039265402048e-02 
 2.176682941625228462e+00 -7.584037362450266051e-02 
 1.922788133838104541e+00 -1.049103870351541234e-01 
 2.012344082461184236e+00 1.080707553292360734e-02 
 2.073513781209028295e+00 -4.803721782103000798e-02 
 2.121426460431128813e+00 -6.101675784703605721e-02 
 2.578452327046033332e+00 2.958287439055758139e-02 
 2.153965770183063899e+00 6.459224550663145159e-02 
 1.845406835848645288e+00 2.895335967820754364e-02 
 1.691432193116762406e+00 -7.758790623135611297e-02 
 2.008938215035016572e+00 -2.343493158721934866e-02 
 2.329524904714449729e+00 -1.240525109419111927e-01 
 2.474387875462018549e+00 -8.865356377192418202e-02 
 2.218608341748249835e+00 -1.942830042014362726e-02 
 1.987581784266050366e+00 -1.663631927878179290e-03 
 1.762991978912856084e+00 -1.778865257747786616e-02 
 2.122614396450924978e+00 -1.445788775919859374e-02 
 2.071931848589931846e+00 -5.742965437768469961e-02 
 2.172426076452321997e+00 1.772101657985657858e-02 
 2.106610889395229780e+00 4.550288875865930727e-02 
 2.273825993609243312e+00 -8.181511462829167691e-02 
 1.981292169021928729e+00 -1.678682224019383828e-01 
 1.945684602731106772e+00 4.220590280324375276e-02 
 2.217434140003941234e+00 -2.902499340335298189e-02 
 2.192466132041837934e+00 3.008109579653465981e-02 
 2.363606091497500117e+00 -2.621527663474095687e-02 
 2.350579323958459810e+00 -3.336383917553287920e-02 
 2.257243444218945516e+00 -1.785131273180567413e-01 
 1.818907108833059505e+00 -5.499375293901005712e-02 
 2.333751304362206014e+00 6.786311731090628740e-03 
 2.413033996465840048e+00 -2.076523302105104038e-02 
 1.950595318950479440e+00 -4.435740808127040802e-02 
 2.230871785692910780e+00 -6.849270582805974672e-02 
 2.176871264019740959e+00 -4.370155387874520569e-02 
 2.014618321186607997e+00 1.800997641451771575e-02 
 2.313444155571686256e+00 4.452688381494827874e-02 
 2.096843220965159293e+00 3.480973113586836171e-02 
 2.834493797195856146e+00 -3.584193423333591200e-02 
 2.071209606988797525e+00 -7.316358791616835167e-02 
 2.326764355667220396e+00 -3.886752977762615580e-02 
 1.812608348117870527e+00 -2.063025916579074026e-02 
 2.131309180077544774e+00 1.024173204169000762e-01 
 1.792520449455745624e+00 -2.328845312018566066e-02 
 2.261838774031534882e+00 -2.874875217316111287e-02 
 1.828869448159897271e+00 -4.750320303428910707e-02 
 1.646798023753539342e+00 -2.897181799047837333e-02 
 2.277902484077689138e+00 8.648655696727354514e-02 
 1.665190521146928226e+00 -3.453393946426897704e-02 
 1.789707598577843672e+00 -1.381836598261350080e-01 
 1.954514720199085343e+00 -7.316361789884035308e-03 
 1.823576751053024747e+00 1.366296726290015112e-02 
 2.263393864331190386e+00 -2.533116471203688755e-02 
 2.319814147283663974e+00 -1.046550839583187953e-01 
 2.536972909891234806e+00 5.277226855807354289e-02 
 1.923034987772711757e+00 -1.231611523376083955e-02 
 2.087722753136874942e+00 7.362701223831785713e-02 
 2.250815815725674796e+00 -1.052082807929910491e-01 
 1.855682343720674199e+00 -1.762995898582894391e-02 
 2.629175934353715327e+00 -2.182056819617674004e-04 
 2.135789013684404214e+00 2.261849083205455524e-02 
 2.318850235820613559e+00 -1.041808895600907503e-01 
 1.719309554269895290e+00 -1.003442181988607879e-01 
 2.290394625469309720e+00 -7.543422060930557449e-02 
 2.121268122744709217e+00 -2.894622507770143113e-02 
 2.338271189731154109e+00 -3.956220504049776793e-02 
 2.097139839813606077e+00 1.102606518487808523e-01 
 2.280846826302606267e+00 -4.858548767006538871e-04 
 2.443004083053810227e+00 -6.934482548546307829e-03 
 2.017128233210907062e+00 1.220482066004659194e-02 
 1.680616644066035281e+00 -8.994038601380648090e-02 
 1.634562810501700270e+00 -9.514384397067696120e-02 
 2.446226131762474942e+00 1.563477009317999766e-02 
 2.602149720386479625e+00 3.624079418668916391e-02 
 2.341000160346421222e+00 2.535745368983036152e-02 
 2.320534155224373229e+00 -3.981335497032788967e-02 
 2.130599290195666295e+00 -6.398276680542601402e-02 
 2.471253565129652330e+00 7.019867078964936447e-02 
 2.022064300217548460e+00 -4.232596136446852009e-02 
 1.990955963566087839e+00 -2.430129079474620257e-02 
 2.044021401900940837e+00 -1.197682371876693935e-01 
 2.261163697364673819e+00 -2.673513392756552559e-02 
 2.267412726579974613e+00 -9.034723200077596217e-02 
 2.203860470728718823e+00 -4.615339361039134253e-02 
 2.435156253775530466e+00 -1.344838410274953322e-01 
 2.054053095446068955e+00 2.633690198032625357e-02 
 2.067021920212884556e+00 -2.010814248209987637e-02 
 2.070276747171536424e+00 -5.010370323753655930e-02 
 2.147773044472189863e+00 -3.404813345103903377e-02 
 1.881986239167906971e+00 6.566995689946401177e-03 
 2.050469834190718821e+00 -4.683371731377875685e-02 
 2.247513750053948822e+00 -8.027430230013332668e-02 
 1.944567002472192385e+00 -5.693171582478307249e-03 
 2.224312433058788230e+00 8.651883895232070909e-02 
 2.168355932141467157e+00 6.034120619658166207e-02 
 2.357792565791126282e+00 6.379455890644533667e-02 
 2.362205898481754662e+00 5.061556850439741240e-02 
 2.003140081867953892e+00 -4.241107983111909452e-02 
 1.961950227940744140e+00 1.970040122951444150e-02 
 2.201474441636585233e+00 -3.361102642436553795e-02 
 2.083620991539729239e+00 2.477161776424183920e-03 
 2.148908714408925391e+00 -6.653052442721821280e-02 
 2.156098486869768127e+00 1.702132793361345320e-02 
 1.875416192317919784e+00 -7.107087243881018979e-02 
 2.183190066644668637e+00 1.010731581856380221e-02 
 2.097386683153096953e+00 1.433871276510387260e-02 
 2.217856413185405717e+00 3.875575589681899691e-02 
 2.013515312923286338e+00 -8.581529418919408778e-03 
 2.542630472205885894e+00 6.100730698560366538e-02 
 1.967323768046707277e+00 2.197206308975769434e-02 
 2.269968678161832898e+00 -8.842283472357989615e-02 
 2.179422901988849581e+00 2.341767338361391837e-02 
 2.174357128027675223e+00 -9.646932847754570439e-02 
 2.126250691855259944e+00 -6.736767555292944021e-02 
 2.273552979568140398e+00 6.935575266052404486e-02 
 2.154823920773880630e+00 2.675960026365729189e-02 
 2.139515018864507123e+00 1.652717707295815047e-02 
 2.153731948172620037e+00 -3.463567283385894646e-02 
 1.973487842719870988e+00 -8.228893593921085547e-02 
 2.249385090447780122e+00 -8.259143837985973013e-02 
 2.133185779460224030e+00 9.375353548917816915e-02 
 1.998936251831344713e+00 9.642071195198857747e-02 
 2.063079402724567579e+00 -2.025872052373742238e-03 
 2.001323704162067063e+00 -8.897512639344692942e-02 
 2.281878459799727032e+00 -3.463116455117796338e-02 
 1.931004785904866239e+00 1.235983085850527602e-02 
 2.011218066402981286e+00 -4.705799782122954689e-02 
 2.040273815548379943e+00 -7.421197015512956408e-03 
 2.092562633049419585e+00 -5.009784170425736483e-02 
 2.317740682290243992e+00 4.838796149880299213e-02 
 2.578406051540780286e+00 3.023108529881645551e-03 
 1.973511265419321647e+00 -2.140199195572734317e-02 
 2.151271926721552319e+00 -3.069002685134535058e-02 
 2.196179446512329214e+00 2.182373457694667535e-02 
 2.103716024846824517e+00 -6.620019216297638731e-02 
 2.203623876531643599e+00 -1.174906617410582249e-01 
 1.845069613263736752e+00 7.113096765239169950e-04 
 2.060038694971528805e+00 2.923205648493100439e-02 
 1.912350812114992804e+00 7.484970845212118862e-02 
 2.409031619398070312e+00 -2.353369670355232035e-02 
 1.733370164995535756e+00 2.994765674547278378e-02 
 2.073592307990131722e+00 -1.426069632812967947e-02 
 2.312658560221237281e+00 -1.777479134165687799e-02 
 2.036913977434931855e+00 3.074221676060764907e-02 
 2.171817453867158410e+00 4.254946733729184083e-04 
 2.355732760906777745e+00 -8.544383150609052846e-02 
 1.842922577958764130e+00 -9.666347723782314771e-02 
 2.213354671287870001e+00 2.355995972838950681e-02 
 2.549573906413206359e+00 -4.356172895767571052e-02 
 2.176401548049424317e+00 4.942590833261987365e-03 
 2.251999801292539516e+00 -2.129592638442823552e-02 
 2.279785761443127612e+00 -1.533000833992521905e-02 
 2.148859682518550418e+00 -4.930465214606005037e-02 
 2.289060973954993639e+00 1.570245132664605664e-02 
 1.940203342941795528e+00 -1.354374417301013600e-01 
 2.178326450058148289e+00 -1.129781816957724921e-01 
 2.037813277837309922e+00 -4.668789650460708485e-02 
 2.122862723917780858e+00 1.279349872738838045e-01 
 2.249402814378385518e+00 4.655228307115515107e-02 
 2.128470060789747542e+00 1.364547699924785473e-03 
 2.158831984301943230e+00 2.609662668590154860e-02 
 1.841261858618190583e+00 -4.865780500313342249e-02 
 2.017684509813467919e+00 2.826342839235196358e-02 
 1.497967086155546301e+00 -6.567007684942760548e-02 
 1.827462254353678039e+00 5.863171868041597290e-02 
 2.362073302460713009e+00 7.616353807427361788e-02 
 1.884394082379109880e+00 -1.104981031720217027e-01 
 1.606492032820125315e+00 -1.661268685063346795e-01 
 2.147396479231631794e+00 -7.126538139851491468e-03 
 2.275852022398353824e+00 2.474413678132019595e-02 
 1.896923267053871376e+00 -1.208542067382784996e-01 
 1.773821637293493403e+00 -3.325274004906378367e-02 
 2.016763227787616408e+00 4.262658270496036406e-02 
 2.176264481304032827e+00 -6.161382700710444499e-03 
 2.434384942155297438e+00 -1.760882642694094891e-02 
 2.512283804586300295e+00 2.094545965146124566e-02 
 2.100127734918593614e+00 -4.477393678332453053e-02 
 2.317180025465129134e+00 2.110807247702385647e-03 
 1.654563606384304553e+00 9.966574506216924895e-03 
 1.923585893172057304e+00 6.317453043630363863e-02 
 2.315274160099296097e+00 -5.777762527119744557e-02 
 1.952835315046895559e+00 -1.287693776177872840e-02 
 2.029566340315869244e+00 -1.118898120757266523e-01 
 2.163311335349903164e+00 2.783396113546997286e-02 
 2.249175631127591668e+00 -4.216874561812999217e-02 
 2.026455632801426265e+00 1.541952523824694637e-02 
 2.535257334954615693e+00 -2.910207917611204453e-02 
 1.973541061236671723e+00 -3.070041175804392661e-02 
 1.881073165342060705e+00 6.108582939979084747e-02 
 2.264254051544684287e+00 -3.341169231356104496e-02 
 1.824671374511354083e+00 -7.016805723715574539e-03 
 2.192372793551091270e+00 2.293923920748366235e-03 
 2.215947139872171512e+00 -2.592988181883572330e-02 
 2.103148314493659576e+00 -5.543735207298960271e-02 
 1.972346720071920245e+00 6.514286123109076093e-03 
 1.946397701967670812e+00 -9.609648577238412426e-02 
 1.826334837620212870e+00 -6.116922177074508860e-02 
 2.062238606120818663e+00 -8.786866450798755390e-02 
 1.964757676112175666e+00 -3.746812100031550463e-02 
 1.979499533914923948e+00 4.034755346319678776e-03 
 2.065355562623520491e+00 2.803830848423042449e-02 
 1.720033623405242906e+00 -6.872568730548786475e-02 
 2.016488648983581822e+00 5.097089930614984166e-02 
 2.055423869163035544e+00 -5.682185898572432448e-02 
 2.587930134154949435e+00 4.945667290433126972e-02 
 2.131244834594895110e+00 -7.832179857709770099e-02 
 2.191433581453100743e+00 -1.236586096958453979e-01 
 1.971979716260783944e+00 -7.973107882795625601e-02 
 2.192769449514370361e+00 2.595050384391722753e-02 
 2.000763910025684211e+00 7.875708495273796295e-03 
 2.142727530253230928e+00 3.201242131077076947e-02 
 2.075930716865855619e+00 -2.007396738457526905e-02 
 2.280265582488574694e+00 -9.067075260313393198e-03 
 1.851196968126811893e+00 -1.071604402180024590e-01 
 2.051104284751145812e+00 -7.968401777433176125e-02 
 2.305545002813707445e+00 -1.351982738285796570e-01 
 2.481005781334843618e+00 3.949061631320117255e-02 
 2.258032845001086475e+00 5.945878533376164343e-02 
 1.775888603611205152e+00 -3.447710921142086576e-02 
 2.043324077174966114e+00 -4.981960765072781377e-02 
 2.090978824007054371e+00 1.267310670062952310e-02 
 2.290045286557004012e+00 -1.021226865249350579e-01 
 2.021553349515280207e+00 -8.736299304315524317e-02 
 2.228148447054359327e+00 2.164362268167109582e-03 
 2.273943316287723171e+00 2.655288155751905910e-02 
 2.091116216261074356e+00 -1.551319704118537743e-02 
 2.578797959090782577e+00 -1.248914273182336609e-01 
 1.919023742038912017e+00 -8.484562389063945997e-02 
 1.950603463605352639e+00 1.049284893162199389e-02 
 2.398085845617691891e+00 5.616733505714781305e-02 
 2.012370007353252888e+00 1.027707781581785745e-01 
 2.350729319642176574e+00 -3.004144363319155575e-02 
 2.286128082530420880e+00 -8.988224833152038198e-03 
 2.157023989953191112e+00 -4.145867756946002014e-02 
 2.155257747128377144e+00 -2.481739758570560700e-02 
 2.305066186587486410e+00 -2.517115025661832012e-02 
 2.061920206747094308e+00 5.456713610843461071e-02 
 2.252680728964357559e+00 -1.353946907254557075e-01 
 2.508055058096265721e+00 3.383420579240355164e-02 
 2.480869313648172536e+00 1.021028563110018134e-01 
 2.162073926797075885e+00 -7.227858961582891983e-02 
 2.014331975973460143e+00 8.772425391038120301e-02 
 2.073128255261441844e+00 -1.017584588245923766e-01 
 2.087741634689955106e+00 -3.906275403320896844e-02 
 2.229210813054474993e+00 -3.319890238152994888e-02 
 2.082059840062839395e+00 3.165430881120563644e-02 
 1.975018261153365540e+00 -4.481399190496590523e-02 
 1.761303398590991165e+00 -6.121520032989749560e-02 
 1.832741615726949824e+00 -1.388988961758808038e-01 
 1.866911503083317436e+00 -4.255414880807829869e-02 
 1.978385466158949058e+00 -1.048004019124414987e-01 
 2.445646648349098840e+00 -4.497684875655987013e-02 
 2.028980040063659729e+00 -5.466836162767003959e-03 
 2.399738893267489459e+00 -2.841709208985457660e-02 
 2.316641751726960408e+00 -5.837098365178676473e-02 
 2.087510230940467171e+00 -8.820039237251471598e-02 
 2.347377802874508479e+00 -1.367103735574951538e-02 
 2.106948681181187055e+00 2.066933005526048334e-03 
 1.677383387506708345e+00 -6.535931083999618751e-02 
 2.060646327758404617e+00 -3.216337725103403378e-02 
 1.949611979187102051e+00 6.530671199774244068e-03 
 1.915895543339373397e+00 -1.346159988770845861e-01 
 1.877055345761172500e+00 -7.722846675816535944e-02 
 2.250922142744474996e+00 4.367417498539349907e-02 
 2.002729381579079426e+00 1.079025945252552604e-01 
 1.805794684059556010e+00 -6.436496354544804510e-02 
 2.176082731990712116e+00 -1.364880357874688130e-02 
 2.009881972265781247e+00 -4.478106155549056028e-02 
 2.181390625796529648e+00 2.466662741558059424e-02 
 2.502294714786687635e+00 5.324179652005760210e-04 
 1.847927787623933060e+00 -2.438545167137799036e-02 
 2.008075048787160810e+00 -7.658785853925952070e-02 
 1.979331114444145223e+00 6.636853222965009846e-02 
 2.395060202757528511e+00 -6.213982873409303054e-02 
 2.088376832361943602e+00 -2.053203634507256084e-02 
 2.002924064882483979e+00 -7.816833388877712785e-02 
 2.200819550956520043e+00 4.386126967807532639e-02 
 2.179130633698794561e+00 -9.678945878277236958e-03 
 2.073963741421334994e+00 6.781448788977244291e-02 
 2.326970434435098323e+00 1.494555743044156254e-02 
 2.399485000956127490e+00 -1.033438373738004151e-01 
 1.663150488755725132e+00 -7.315721903569527562e-02 
 2.157561409086143911e+00 -1.514025235354973624e-02 
 2.036912928204076323e+00 5.315745600523329173e-02 
 1.837413571965331949e+00 5.057034008860762653e-02 
 2.080195748320822435e+00 2.083487521803129017e-02 
 2.073903292697299783e+00 -9.920300647797222759e-02 
 2.117317983571405104e+00 -1.264731333909582811e-01 
 2.190675212120568371e+00 1.184403011564841429e-01 
 1.837932403952976967e+00 -2.553004129460684918e-02 
 2.377882678450468301e+00 -9.203027899769287978e-02 
 2.093171223900307520e+00 6.874375999946499838e-02 
 2.328232384043666503e+00 6.199163359489827385e-03 
 2.253550489929169398e+00 2.637366233881444089e-02 
 1.758359404711798746e+00 2.157990155135001975e-02 
 1.789790525727362525e+00 -6.100611830204556024e-02 
 2.154415859508998388e+00 8.465546572155963068e-02 
 2.446359693130416790e+00 8.728549288213399704e-02 
 2.384571913916537333e+00 -4.079482916988633884e-02 
 2.168637202167973399e+00 -1.015613644339848909e-01 
 2.321374589575468939e+00 -6.767244454093526707e-02 
 2.198089239843117770e+00 -5.276126831962039965e-02 
 2.245206300652177855e+00 6.418053951902241705e-02 
 1.988702715712703961e+00 -3.385275245798543414e-02 
 2.064342873169815462e+00 3.271698908769178626e-02 
 2.602199515418020415e+00 9.092600239159806530e-02 
 2.201356119681122880e+00 -3.632286242932689785e-03 
 1.770203071529065308e+00 -9.251316399784001443e-02 
 1.898342861549940253e+00 4.052578951874105662e-02 
 1.938300921126987264e+00 -3.115127682442008980e-02 
 2.001074897212772985e+00 3.362432769763095547e-03 
 2.271585298560707677e+00 3.116064545199424135e-02 
 2.404819213961962188e+00 2.569392562410065250e-02 
 2.142939799406258228e+00 -7.262920197223152186e-02 
 1.928524441504447129e+00 -3.816722237702487724e-03 
 2.019545197418934457e+00 -5.789752584902613936e-02 
 2.221734635213727493e+00 -4.060516980505048806e-02 
 2.371393665721410304e+00 -4.195291032265037467e-02 
 1.629281696603845919e+00 -6.601942394699708561e-02 
 2.420796549404212517e+00 7.551504734915885642e-03 
 2.399394717794762322e+00 1.076457076517225303e-02 
 2.485686529783454723e+00 7.760379244551915412e-02 
 2.122032797167163309e+00 -4.639935646345879489e-02 
 2.498319748369559168e+00 2.343434404038950009e-03 
 1.849202944552140515e+00 -6.537209011955477655e-02 
 1.808081511263238239e+00 -7.848204465631455906e-02 
 2.057160910626089745e+00 9.058627792616093244e-02 
 2.161838056558982757e+00 -8.829874504416301839e-02 
 2.432774368972058454e+00 -3.871489828929414179e-02 
 2.049024039111507101e+00 6.777079486619534687e-02 
 1.881137216873147722e+00 -5.257751104401379300e-02 
 2.334230654807214478e+00 7.459294261039467466e-02 
 1.942373799121851707e+00 -3.872382971175272748e-03 
 2.041234897423056083e+00 8.368301400353521380e-02 
 2.561170203174761184e+00 9.656058650713554570e-03 
 2.287215703938388245e+00 5.888691571722978746e-02 
 2.415398898923394988e+00 -1.330038414606554351e-02 
 2.305782491421842995e+00 3.844068296674980900e-02 
 2.667957432301965248e+00 7.037479796563346490e-02 
 2.257415187381612842e+00 8.438909234919479696e-02 
 2.118668841470912056e+00 -5.419839434594588695e-02 
 2.284340028236975684e+00 -4.903693221659233270e-02 
 1.935001970677747707e+00 -2.765618744120445366e-02 
 2.218220415119691147e+00 -2.004047921876608157e-03 
 2.457908228580816257e+00 1.653137946369526851e-03 
 2.252920015414022537e+00 -4.764461450951586879e-02 
 1.974431715275111854e+00 -6.251030909464222463e-02 
 2.153895823999262049e+00 -3.311156209410064805e-02 
 1.669314365284056967e+00 -9.472857535073542223e-02 
 2.072275944005215642e+00 -7.075106709147765960e-04 
 2.120417614430304187e+00 4.228966682906770691e-02 
 2.535951713092039039e+00 -1.061383040178501963e-02 
 1.876696928633752037e+00 -4.928158891565907751e-02 
 2.240016271358484357e+00 9.130507308197165217e-03 
 2.069132352273028719e+00 1.731831276459185054e-02 
 2.089625133657271761e+00 4.253751715337759920e-02 
 1.965529119337830588e+00 -4.507235610621111721e-02 
 1.767526077043251043e+00 -1.419351861591406673e-02 
 1.653939151553399656e+00 1.408029066144370067e-02 
 2.193932353313038153e+00 4.210877112633830410e-02 
 2.333315835194643029e+00 2.099329082671030910e-02 
 2.286211175506587256e+00 -3.167534757576510873e-02 
 1.837274108207375800e+00 -1.442822305632830426e-01 
 2.163051004036664171e+00 -4.178358884738629653e-02 
 2.291676024106547693e+00 -4.090797214090900052e-02 
 2.173176692830465662e+00 -4.553574013563650713e-02 
 2.304666251399112298e+00 -1.006494197479428643e-01 
 2.170719839051920452e+00 -2.541144443961665389e-02 
 2.240820474541441509e+00 -2.777099940064668010e-02 
 2.145391358303313734e+00 2.650802956044890496e-02 
 2.017718449019196836e+00 2.371925847411200661e-02 
 2.050700051847874406e+00 -1.113090831820235521e-01 
 2.049659977079145712e+00 -6.096243973097725810e-02 
 1.692170397836280316e+00 5.881723676856177169e-03 
 2.157516730443609809e+00 4.810129817479784353e-02 
 2.009921767072108789e+00 -3.361651823330664979e-02 
 2.311495057213287740e+00 4.851103731825645582e-02 
 2.028794823180943396e+00 -1.321294667113153409e-01 
 1.957753120127027291e+00 -9.197657284045118731e-03 
 2.142760988008483025e+00 -6.393236183674722017e-02 
 2.123437041734319131e+00 -4.921236594716708879e-02 
 2.238396715340939203e+00 -5.575109265289891064e-02 
 2.065738971572910199e+00 1.300323767202819780e-02 
 1.823279717669706868e+00 -6.917427210282051098e-02 
 2.216437192021047942e+00 -2.364330088353339826e-02 
 1.695599087313424791e+00 -1.909271423925202812e-02 
 2.351700261152628979e+00 -2.883563530344893100e-02 
 2.068096165326274161e+00 -9.122741053890674745e-02 
 2.467320787926891690e+00 6.978356132254565081e-02 
 1.731507600319251994e+00 -1.157978246453203602e-01 
 2.006547119586222561e+00 3.097642978540245118e-02 
 2.134366355598905862e+00 -5.236995902596677799e-02 
 2.276101355158449024e+00 7.233772763256172966e-03 
 1.846573078862397521e+00 -2.653221385384105235e-02 
 2.328402715999550843e+00 1.498583334355521601e-02 
 2.088805774388509562e+00 4.826790854706398959e-02 
 1.872169578129183831e+00 6.142687067179787574e-02 
 2.146131938781007165e+00 8.473827895285751532e-03 
 2.208685725299715408e+00 -5.529799241931982606e-02 
 2.081245178696623288e+00 -1.240180005634758248e-01 
 1.948814835854551841e+00 -5.648969934152123229e-02 
 1.860894872970616509e+00 6.914788173078154077e-02 
 1.896253486097705387e+00 -1.061299928790520458e-01 
 2.280513837699264190e+00 -6.565449031245841616e-02 
 2.341615345013287719e+00 9.668808086434317606e-02 
 2.696218655119199337e+00 -8.011209909076318081e-02 
 2.645583232657198192e+00 1.067990422061116523e-01 
 1.897498054169089787e+00 -2.021798943980544078e-02 
 2.532807857288587261e+00 -2.633106424112749769e-02 
 2.348862929429436530e+00 -6.239535563761380854e-02 
 2.461449952213802472e+00 -3.586927794883076892e-02 
 2.415419128294970186e+00 -5.267540866284148998e-02 
 2.148088107446492590e+00 -3.716038186341571320e-02 
 1.971322446693258845e+00 -1.032577187696920723e-01 
 2.104109991296429616e+00 -3.809026211050269006e-02 
 2.414455336396587271e+00 2.724376916757616229e-02 
 2.197459846298462249e+00 -6.818383773459710251e-04 
 1.922789049447703569e+00 -4.317532345370148072e-03 
 1.954254374849453635e+00 -3.639849858419023920e-02 
 2.226571718678890921e+00 -8.802761882940761395e-02 
 1.834935102317581279e+00 1.418454583734971713e-02 
 2.236722818378882760e+00 4.590375113769502857e-02 
 1.853735278816849741e+00 -1.434360958202325897e-01 
 2.141669596393627195e+00 1.357884051092841937e-02 
 2.372321281728361431e+00 -6.051766327757403252e-02 
 2.071466810097208011e+00 4.480235700853496539e-02 
 2.197078301347441975e+00 -4.958463830156685515e-02 
 2.235979515694590969e+00 -2.059776188576345132e-02 
 1.992021560549275705e+00 -3.033402425753856102e-02 
 1.927468715692719048e+00 -5.525543129230960082e-03 
 1.776911232911639438e+00 4.046289757970514267e-04 
 2.023513732360357587e+00 8.524622688562358969e-03 
 2.193915899990483087e+00 -7.194591583435065718e-02 
 2.134906123003990519e+00 -9.903962028131883810e-02 
 2.251289298808132777e+00 -6.803631835275977813e-02 
 2.054323870821852527e+00 -1.282622750159844727e-01 
 1.855885885736015428e+00 1.130264441669173031e-02 
 2.447090669073801017e+00 6.530517513624839454e-02 
 1.993622645732619603e+00 -5.350120024448540984e-02 
 2.004160941403722695e+00 -3.554773971035912056e-03 
 1.842070692292685941e+00 -2.616095626391016019e-02 
 1.703871168888557497e+00 -1.169956769404546792e-01 
 1.360117721770089050e+00 -8.656676457256834434e-02 
 2.007882641344053365e+00 -2.211383495752628978e-02 
 1.916871623930904045e+00 7.383220052642565367e-02 
 2.292762289200584114e+00 2.979919777522405805e-02 
 2.534186221376165449e+00 -4.300203973089680720e-02 
 2.185847534175768381e+00 -3.129553059680708488e-03 
 1.901391971859504704e+00 -2.140828770184717914e-02 
 2.163604264751953110e+00 4.247195116346032251e-02 
 1.906510746028793113e+00 3.593260008236089098e-02 
 2.386770468663248934e+00 -3.177534798021301732e-02 
 2.154853265400563433e+00 6.506278899512138447e-02 
 2.173132068643781611e+00 -1.410142543943128934e-01 
 2.127259244301320074e+00 1.819188501585524559e-02 
 2.275889398363247107e+00 5.103799790359007937e-02 
 2.084359376947934717e+00 -7.789782279587399716e-02 
 2.543808936282769828e+00 -1.017783103443937187e-01 
 2.112370272225565948e+00 -1.330178262932913413e-01 
 1.883128964599516175e+00 3.749382644604281473e-02 
 2.917608538334715007e+00 4.083015794384332181e-02 
 2.152581828212880133e+00 3.651478356026409411e-02 
 1.615137618174256495e+00 2.790620019843140925e-02 
 1.985977686894478067e+00 -1.340918550083295413e-01 
 1.657231866594464531e+00 -5.127945127025330951e-02 
 2.254373460521291506e+00 -3.979620026869850474e-02 
 2.254712798263141860e+00 1.363598464193224030e-02 
 2.269976078298343136e+00 -1.834222771565015009e-01 
 1.963652813342618320e+00 -1.292255878290067550e-01 
 2.068634674877022128e+00 -1.018664364513627713e-01 
 2.435642690614846728e+00 -4.308514535122580369e-02 
 2.186446598391706075e+00 1.662490390122301626e-02 
 2.034207051061991400e+00 1.634819480396618868e-02 
 2.218011914742699098e+00 -1.144808348077827193e-01 
 1.988098080870452478e+00 7.650235660446383368e-03 
 2.127833195742070860e+00 2.023838016091127068e-02 
 2.318600714816572150e+00 1.658348255828503287e-02 
 2.215989891793114008e+00 7.768987416711237159e-02 
 1.951878904495019551e+00 -9.941416220535780057e-02 
 1.714300623893659337e+00 -3.625068682432582012e-02 
 2.167790211525250754e+00 5.809512671436074804e-02 
 2.261594541145751869e+00 -9.898036747058487628e-02 
 2.396117325671047738e+00 -1.059085737530040955e-01 
 2.198301832600777050e+00 2.558483037250423864e-02 
 2.060107565427470977e+00 -1.355909025305265803e-02 
 2.618634521059837184e+00 6.873512138984501363e-02 
 2.062340556740509534e+00 5.314651191914947226e-02 
 2.099078182667105441e+00 -1.034815961459788353e-01 
 2.131714530958203291e+00 -6.254630002037098180e-02 
 2.029815937923383551e+00 2.794807782746498714e-02 
 2.185781709341750201e+00 3.693187257898739029e-02 
 2.058245007492378598e+00 -2.657569035410163247e-02 
 2.013025066334390711e+00 4.599737341922895129e-02 
 2.111141965171732693e+00 -2.076977248844734739e-02 
 2.617675354703622226e+00 7.497636782954167356e-02 
 1.967786361055320121e+00 -1.335031098902936808e-01 
 2.003330112619293057e+00 -5.748673917059624050e-02 
 2.030371279282173980e+00 -1.806626197157547992e-02 
 2.267715809913561031e+00 -8.442946800206478641e-02 
 2.234654416507758867e+00 1.341211118185016149e-01 
 2.134460178764111316e+00 -5.228851191817020239e-02 
 2.016652767611336827e+00 -9.882482175647539641e-03 
 2.565105372360136471e+00 1.739065997822551030e-02 
 2.284724360553242573e+00 -9.209796594394876329e-03 
 2.127794036456766680e+00 8.678998207086451033e-02 
 2.439742073115438004e+00 -6.661177640022944435e-02 
 1.895779889263710549e+00 -1.102784502314655204e-02 
 1.731938873012433877e+00 -8.069543703758747660e-03 
 2.295152736499935564e+00 5.608266007221730798e-02 
 1.737154289201714441e+00 2.933848049569776073e-02 
 2.446896092364738262e+00 -5.530110033828695981e-02 
 1.787585009765598087e+00 5.917275059155424621e-02 
 2.098665575793886795e+00 -6.815878036717971933e-02 
 2.193130373170662395e+00 -6.286570144565212237e-02 
 1.669239174528710290e+00 1.744356294224796988e-02 
 1.875540875269495533e+00 -7.322035601456580722e-02 
 2.022230171482698236e+00 1.496216403762136715e-01 
 2.274296455747102819e+00 -7.453944759176068038e-03 
 2.257426847288565686e+00 -1.209744794792438349e-01 
 2.000065146715115816e+00 -1.090574760336409932e-01 
 1.857013647653037891e+00 -8.117262295132326999e-02 
 2.108276466911248814e+00 -3.139118558878969956e-02 
 1.668555956249275551e+00 1.014404097339531297e-01 
 2.094756526532746133e+00 -1.761264874372305694e-02 
 2.287280736033042050e+00 2.239577202366757613e-02 
 2.208930825921153307e+00 -2.230812809046756398e-02 
 2.231842011248021507e+00 -1.976352131357989386e-02 
 2.120131960048498243e+00 -5.720617326611006359e-03 
 1.814410004618118410e+00 -3.734206472616634354e-02 
 2.048821523110988529e+00 1.192670008459813108e-01 
 2.503564032203207113e+00 -3.634464821293891673e-02 
 2.330681065915448436e+00 -4.540335410000130578e-03 
 1.896586861244706546e+00 -2.702838938740463950e-02 
 2.290284581112960627e+00 -1.028429095780114405e-01 
 2.340862407725766925e+00 5.297143354766342682e-02 
 2.165943018701740552e+00 1.474679171839343716e-02 
 2.251243957886609692e+00 4.867400090133913726e-02 
 2.023011695063100746e+00 -9.455109330295950743e-02 
 2.140412400341637600e+00 -6.707223335724198446e-03 
 1.762698062995941450e+00 -3.560530079847343959e-02 
 2.085445260429207082e+00 1.058554034154765566e-03 
 1.923740980458425121e+00 -7.656768557289565791e-02 
 1.989771560087000069e+00 -3.690633038227245089e-02 
 2.090750751081968062e+00 -7.787770032405912438e-03 
 2.194472577109120692e+00 -3.522028474886147731e-02 
 2.242581733776400910e+00 -2.905738231176947794e-02 
 2.344528868477883776e+00 2.734045121085344754e-02 
 1.813254357708756537e+00 5.631751025591452686e-02 
 2.383977675986130418e+00 -8.097534670992933073e-03 
 2.108616027624843348e+00 9.395947092085737973e-02 
 2.103326918913504429e+00 -3.379392669004954719e-02 
 2.013952763879198748e+00 1.351203668891350906e-01 
 2.347199808050970393e+00 2.625172161956473849e-02 
 2.133731528987681259e+00 -1.388485071015066741e-01 
 1.938071030283644358e+00 -9.491381363236116309e-02 
 2.052202027425486630e+00 -3.664637469390538693e-02 
 2.504796639044298612e+00 -5.892929198207580432e-02 
 2.050489229706635719e+00 4.810373379589417964e-02 
 2.319969586091743530e+00 -1.362205602126946857e-01 
 2.028080304646205256e+00 2.150737660871048645e-02 
 1.798219395193512593e+00 1.535831738228037036e-02 
 2.240665735151555982e+00 -1.141038275049809647e-01 
 2.212655474660434329e+00 -2.948747337918414257e-02 
 1.717079393720027047e+00 -8.482681939021251283e-02 
 2.477527017299236967e+00 -1.478383989722345526e-04 
 2.091884675048719444e+00 3.637967425521708431e-02 
 1.626766717700372844e+00 -1.362959665229297179e-01 
 2.208580888706848988e+00 1.332680859522412248e-02 
 1.932912490423017715e+00 2.961095142057708351e-02 
 2.385042620617042530e+00 -4.754560338453148877e-02 
 2.179687985725875521e+00 -1.956681851023238730e-02 
 2.262288985685598330e+00 7.817855772924514612e-02 
 1.826144413305606173e+00 2.190474235217686194e-02 
 2.303511736967423840e+00 -7.084048192334505001e-02 
 2.108482285259789979e+00 6.143145453018994395e-02 
 2.325649989638476800e+00 -8.776975264160418594e-03 
 2.002296520417557346e+00 -5.928163267383489837e-02 
 2.079540626083586030e+00 -3.323433526763513307e-02 
 2.097198204205886984e+00 -3.892919915971637668e-02 
 1.946558722205955938e+00 3.385388822372848577e-02 
 2.198960906789106051e+00 -1.201090543475307748e-01 
 2.429562356354318720e+00 7.599812787110177270e-02 
 2.236046280849349088e+00 3.952507957266011840e-02 
 2.302685321922164796e+00 -3.976063618798586496e-02 
 1.817557784564384882e+00 -7.611603603309557986e-02 
 2.207427468251279556e+00 2.087349302863447664e-02 
 2.470119158615564192e+00 -5.194945009035258077e-04 
 2.061858345090942901e+00 -6.040494928392523694e-02 
 2.174368878778166536e+00 -7.070435219934786963e-02 
 1.718839922397972231e+00 -3.669066624113926506e-02 
 1.901529809215306344e+00 -7.847225203171166730e-02 
 2.119015744294483916e+00 -7.017750677304722406e-02 
 1.799953725809659399e+00 6.991373020900498725e-03 
 2.250992557757712564e+00 -1.672128719150320006e-02 
 2.073721549546497123e+00 -5.723343368799936604e-02 
 1.883435822829012452e+00 -4.556800195444413865e-02 
 2.062582402225496825e+00 -4.332268636841948850e-02 
 2.201834840329440102e+00 -3.920538351182986658e-02 
 2.294471119853457974e+00 -8.728452644263687277e-02 
 2.405504508185043910e+00 1.005841191556480357e-01 
 1.857551854207375452e+00 1.524092989111468927e-02 
 2.046059173717299284e+00 -6.859705802577439893e-02 
 2.024552127359518838e+00 -3.078422287786649128e-02 
 2.266259655588538813e+00 -7.303732638346746575e-02 
 1.770433004199560179e+00 -6.717643916736529275e-02 
 2.357117114629203147e+00 8.080110155599291855e-02 
 2.564610601461009942e+00 4.742058591801397160e-02 
 1.843670641841460789e+00 -4.191748472326645159e-02 
 1.910787463362835670e+00 -9.521689311583288184e-02 
 1.924928290028421252e+00 5.922514508894231866e-02 
 2.224657509737531846e+00 -4.383059508639780555e-02 
 2.209954783223510244e+00 1.674818602278910912e-02 
 2.020842104599332334e+00 -7.674594897331149523e-02 
 2.103980464315075682e+00 -3.850678314022647208e-02 
 2.270794693589779811e+00 -1.824543260480550322e-02 
 2.245174147233417905e+00 -5.533052869250333627e-02 
 1.672460105798286190e+00 -6.094544318421080825e-02 
 1.622203089434985479e+00 -1.004550905515093871e-02 
 2.212883860968698269e+00 -8.300816188415474986e-03 
 1.914928815643398119e+00 -2.557536011803381026e-02 
 2.168294070026374420e+00 -9.899298501025428909e-02 
 1.954853513257353903e+00 -4.945060599903575160e-02 
 2.063177026208187215e+00 -4.321961157309518742e-04 
 2.070539682502300138e+00 -1.147670507082940161e-02 
 2.021803880958801258e+00 -4.624884521328712084e-02 
 2.091987115162617705e+00 3.702229853491077749e-02 
 2.015727977078435540e+00 -4.739504955812525594e-02 
 2.121737095801433881e+00 -4.317077168303908030e-02 
 2.172058288147334704e+00 3.924293775674665002e-02 
 2.228309594010798644e+00 -1.971597172727317104e-03 
 2.454639176505465592e+00 -1.386168707001625422e-02 
 1.856824003090372432e+00 -5.585950536041471570e-02 
 2.486270341067816858e+00 -5.288638908822024948e-02 
 1.765892890003714299e+00 -3.557364837796572754e-02 
 2.565994917004875919e+00 -1.044261182123843307e-01 
 2.084656231944356897e+00 -3.445392321315184775e-02 
 2.068129440361307303e+00 -8.034427037228496563e-03 
 2.311563416180066444e+00 -2.541024793441639187e-02 
 2.310975059403553189e+00 -2.861686444769471344e-02 
 2.208057203552610037e+00 -1.605571481025196146e-02 
 2.157795457719409171e+00 -9.872784127170539104e-02 
 2.194170813395046604e+00 -9.898921274715788421e-02 
 2.146613245756683774e+00 -1.039829873749705119e-01 
 2.283562978343930183e+00 -1.209523880107186283e-02 
 1.679595143576901872e+00 6.762831951519869544e-02 
 2.261491891894747308e+00 -1.057104619589366856e-01 
 1.969969230722413256e+00 -1.165493506132008195e-01 
 2.096600294186729219e+00 5.839617901959806567e-02 
 2.190684204235642252e+00 2.867791401491136261e-02 
 1.879030384008650190e+00 -7.822994792879561787e-02 
 2.039234938442858525e+00 -7.196627345980069479e-02 
 2.417515435995018613e+00 4.265793071769911904e-02 
 1.829777784611879010e+00 -5.951544771774609083e-03 
 2.132142891833642917e+00 -1.158390518712484711e-02 
 2.248365881105415465e+00 -8.203027136586416024e-02 
 1.820299035150757749e+00 -4.579757741358005119e-02 
 1.806690494401937519e+00 -7.985784237342063996e-02 
 2.156238791658763976e+00 -1.132824904172485825e-01 
 1.769424865310480266e+00 -1.418239006393158530e-03 
 2.096036694462099614e+00 8.689339014988601423e-03 
 2.375695038005829041e+00 -2.053856435497828509e-03 
 2.027699043475502449e+00 -5.488838585841100681e-02 
 1.831172453548995716e+00 -5.065791115259432598e-02 
 1.928539607056513727e+00 -9.656080193302822579e-03 
 2.374755411293784757e+00 -4.048856758760030483e-02 
 2.660275522125005843e+00 -1.737487763469117152e-04 
 2.113882098772193352e+00 1.341608041626505821e-01 
 2.036111984843302025e+00 -7.248074970775755799e-02 
 2.135195069768252463e+00 7.580749332776194616e-02 
 2.168833918250571813e+00 -3.591087664341361535e-02 
 2.126958302121084277e+00 -4.782926412626974100e-02 
 1.641388698082062225e+00 7.104466470403823786e-02 
 2.480767216432374411e+00 2.171602494656589555e-02 
 1.742635742307209856e+00 -7.057640186602470722e-02 
 2.164996228938280698e+00 -4.520806328888796882e-02 
 1.835184373663854229e+00 3.136761549533821636e-02 
 2.186673626277717553e+00 3.706065492253342308e-02 
 2.231669161456394601e+00 -1.069312732640462227e-01 
 2.250116984493796046e+00 6.614669187792630856e-02 
 2.001889881385991110e+00 -7.471043974607827209e-02 
 2.286682704047517056e+00 -3.232930045832016486e-02 
 2.024958437760463248e+00 -2.549293252516939001e-02 
 2.484937928982286159e+00 -8.244188334152819514e-03 
 2.536553132351633266e+00 5.581773428513202295e-02 
 2.182476180628173612e+00 -7.472060686267638363e-02 
 2.120348898217724987e+00 -4.856980678943959018e-02 
 2.114898914525615847e+00 -2.152050094647559586e-01 
 2.129949977066320166e+00 -5.605222981911595764e-02 
 2.565993151207211831e+00 1.322210276294202846e-02 
 2.405289909104279644e+00 -7.352819569226763663e-02 
 2.234083799507701862e+00 -9.403336189381730770e-02 
 2.185498121421661999e+00 2.017717897499277796e-02 
 2.060283915318120052e+00 -2.987484312198211353e-02 
 1.793678256962845774e+00 -3.949698843548030136e-02 
 2.551270653544909450e+00 4.201649826911600660e-02 
 1.850992504577812836e+00 -6.597180994621695826e-02 
 2.038760538893330754e+00 -3.625505336293445569e-02 
 2.569729100640770092e+00 5.721191907922955344e-02 
 2.168767603570706193e+00 1.220005305955551983e-01 
 2.020744089766225660e+00 -8.841584053210822802e-02 
 2.427935584413273506e+00 7.412481382732184765e-03 
 2.454749048189644789e+00 3.700167301019555155e-02 
 1.636634252134259171e+00 -1.912753288656086625e-01 
 2.304972590019338519e+00 -5.496639423471221669e-02 
 2.270679093656696068e+00 7.252000097201691253e-02 
 1.783139787156097444e+00 -2.271667368642939222e-02 
 2.255747638020486168e+00 -1.132754946794482104e-02 
 2.255114181700036635e+00 -1.543751061780864603e-02 
 2.195446904801278798e+00 8.896325552798478586e-02 
 2.069948862148400348e+00 -6.535025099019564979e-03 
 2.111507299867146692e+00 -1.834365227464117634e-02 
 2.129328886580621916e+00 8.083242003929649866e-02 
 1.692118362522138320e+00 -9.444227861509213451e-02 
 2.186766550115953667e+00 -6.427537050519016582e-02 
 1.966362142158915249e+00 -1.264050639813809607e-01 
 2.045458345609482365e+00 -2.050817815352586754e-02 
 2.073878495709781333e+00 7.520431944507167954e-04 
 2.001142074984822994e+00 -1.538829372849328525e-01 
 1.952450703036713753e+00 -4.606608252902512357e-02 
 2.423559385259467458e+00 4.509498104039738609e-02 
 2.080019604569073088e+00 2.044491133839116542e-02 
 2.123519442864555629e+00 7.276652453023713107e-02 
 1.867013430724251188e+00 -2.942895149591823190e-02 
 2.221822328216408682e+00 2.142909175616784095e-02 
 2.252308056190326369e+00 2.714347058761330811e-02 
 2.040389481358906298e+00 -2.048205778843944364e-02 
 1.843841003968084813e+00 -2.558986796193580757e-02 
 2.252736250487197278e+00 -8.983965891685306848e-02 
 2.197658798764526189e+00 -2.355103361524293892e-03 
 2.025332629457674116e+00 -2.015640618080445298e-02 
 2.087595446897340778e+00 -1.268335642796661333e-01 
 2.137861463743920609e+00 -6.719440892158597134e-02 
 1.965522652151340921e+00 -8.122093594017187890e-02 
 2.204573465256336462e+00 -3.816653242442516469e-02 
 2.222376726712826933e+00 -9.001413385331924130e-03 
 1.810652319515758668e+00 -3.724344283472877382e-02 
 2.100703071502398878e+00 3.661824761826438374e-02 
 2.400658731627220543e+00 5.659331066518702436e-02 
 2.214514149953558331e+00 4.551341814818385401e-02 
 1.831397335754015421e+00 4.681738965074111469e-02 
 2.091104918273407609e+00 -5.506673605243850994e-02 
 2.125052597934725007e+00 -1.852253758385432464e-02 
 2.408933562902110026e+00 -3.382247311912071897e-02 
 2.612975930851022532e+00 1.158006150303265286e-02 
 2.191847653258975459e+00 -5.376691365558683433e-02 
 1.956117548881826762e+00 1.803220465362050107e-02 
 2.166012831139000561e+00 -1.899267605734033040e-02 
 2.063865863812914370e+00 -9.078132812652923989e-02 
 1.964579595259546618e+00 -1.339805536500787153e-01 
 2.430943426818926056e+00 -3.596559237136831566e-02 
 1.978584289867476809e+00 -3.748407401044931420e-02 
 1.984212363756089115e+00 -1.028436030380393967e-01 
 1.854356324539945478e+00 -5.259474260742042634e-03 
 2.347027821193289121e+00 -6.357449766877248942e-02 
 1.798356180526933690e+00 1.305602974850419290e-02 
 1.955476077547767533e+00 -2.993934495191137579e-02 
 1.876779077998319112e+00 -3.323251984993534636e-02 
 2.003716993367270049e+00 -1.783651558220057318e-02 
 1.902396425166086980e+00 -8.034417985618372282e-02 
 2.003114453325275157e+00 -5.148244383090871262e-03 
 2.138259989088308277e+00 -1.927441962732548766e-02 
 2.272507553070432174e+00 4.042722250347473983e-02 
 2.182652717317307811e+00 -3.106788760934406715e-02 
 1.949909623855260010e+00 -8.400806642356736798e-02 
 2.389367922553268020e+00 7.607849431504019877e-04 
 1.877038844377364679e+00 9.160796464450306903e-03 
 1.874907800040142458e+00 -1.040256367525853598e-01 
 2.053618848620005988e+00 3.971594882161089135e-02 
 1.634007877386265406e+00 -8.284278806908244863e-02 
 2.027449750797361006e+00 1.833479065220845750e-02 
 1.933167670429801088e+00 -7.669001832602963947e-03 
 1.832535145513823016e+00 -1.117710472201559474e-01 
 1.695990541190114831e+00 -3.644097273886711535e-02 
 2.291729719316395464e+00 1.073464898243481347e-02 
 2.153665082079347037e+00 -1.082314272432633312e-01 
 2.082917913128585319e+00 3.645767072131423508e-02 
 2.302453999116412131e+00 -5.054977380053785746e-03 
 2.213282434199525195e+00 2.304838543822751440e-02 
 2.085325268316017500e+00 1.293320212193414809e-02 
 1.824314945756556394e+00 -3.927160362324826071e-02 
 2.192597704486701549e+00 -5.297039251854703673e-03 
 1.772525865028634406e+00 -1.409253483035371665e-02 
 2.252450148840076771e+00 5.597907050332566470e-02 
 2.206093603969597972e+00 -3.791359177131434222e-02 
 1.982706978123561781e+00 -4.225853151718376999e-02 
 2.167629325318265021e+00 -1.151262700225728214e-03 
 1.785252567678310642e+00 -5.729373959001375638e-02 
 1.847365622270097596e+00 -2.551145772499988432e-02 
 2.219427780411516338e+00 -5.422282683585567115e-02 
 1.676557159448108569e+00 -6.402422293760753197e-03 
 1.917071527993509772e+00 -1.037212518854650073e-01 
 2.230012052536380907e+00 3.526006800960500981e-03 
 2.170318200854841173e+00 7.988221067506907913e-02 
 2.096135248948732599e+00 -1.104472748626627449e-01 
 2.261016454454953362e+00 3.153233963406239238e-02 
 2.052217643442710848e+00 -1.626463390146190569e-02 
 1.909729957241276033e+00 -2.130857900439828839e-02 
 2.138350628674592357e+00 -2.150925345566919583e-02 
 2.226974009365480178e+00 -4.182128339643716164e-03 
 2.408785332298261306e+00 7.864199956875761455e-03 
 2.143841414345140972e+00 -5.797008079546674131e-02 
 2.207857109623344360e+00 -1.038551627186749537e-01 
 1.922360215082232093e+00 -4.935514727909358357e-02 
 2.006002676947599372e+00 -5.934642509693270618e-04 
 2.150912307378036292e+00 -3.394476729433537621e-02 
 2.005508785702425634e+00 -4.167391927095726034e-02 
 2.186992300516919396e+00 2.859344948059647923e-02 
 1.597816824711576711e+00 -6.000512886686678454e-02 
 2.192757537370808585e+00 -2.089253154365852336e-02 
 1.911542329249889871e+00 4.274404521240030008e-02 
 2.216716770009982351e+00 3.508043897082369078e-03 
 2.112845455357172053e+00 -9.856539138564086866e-02 
 1.707282845674845451e+00 -3.810668995074163734e-02 
 2.237072352871718017e+00 -1.167258730234444798e-02 
 1.900603971851860141e+00 1.501431849644915134e-02 
 2.184190322966323983e+00 1.578818474369884234e-02 
 2.165906687095964678e+00 -6.426502037496292785e-02 
 2.150394685885109958e+00 -8.705054304316981600e-03 
 2.261488063172764740e+00 -4.777982645229354036e-02 
 2.041234899006768355e+00 -1.840603003266648718e-01 
 1.731367332854449437e+00 -3.599402843147137682e-02 
 1.861757366827663684e+00 -4.797948272304795869e-02 
 2.084603056660505604e+00 7.454470994318573157e-03 
 2.511960926875365985e+00 -4.442425959303533678e-02 
 2.278397898215655637e+00 -2.664248468059092489e-03 
 1.410737822000720509e+00 -4.442035247552589272e-02 
 2.060981938719161910e+00 -6.815776348809916840e-02 
 2.052525839921509831e+00 2.603370092803115182e-02 
 2.149618848373977098e+00 -8.429200196922118082e-02 
 2.050802834186876034e+00 -3.335884491075075120e-02 
 1.946741960109870329e+00 -1.092988032624221117e-01 
 2.082702196131215988e+00 -1.215731770499799691e-01 
 2.032603595045361811e+00 -4.983477916461719059e-02 
 2.223489260249529753e+00 -4.682481646408387377e-03 
 2.014148303359146297e+00 -1.534888167233736285e-02 
 2.499091072241981237e+00 -6.887898877833348310e-02 
 2.280763701109451702e+00 1.377465053447348570e-02 
 1.742430326429572851e+00 2.665254801360861930e-02 
 2.331795517870620227e+00 -1.288748763403398806e-03 
 2.254600335838033320e+00 -3.437504186199665662e-02 
 2.314731622277190759e+00 4.726905061385591050e-03 
 2.045606625395211431e+00 4.079803234665158040e-02 
 1.923882943709030124e+00 -6.042840572338246258e-02 
 2.314699337979090998e+00 -1.123809680685220781e-02 
 2.238919261314163300e+00 -9.996272878859141509e-02 
 1.749475400786220547e+00 -5.296080171546275334e-03 
 1.890172377033327189e+00 -2.217431284076364778e-02 
 1.984462773104131772e+00 -1.465910003372566384e-01 
 2.102961304279769017e+00 -2.741075534092835692e-02 
 1.947036439458310841e+00 -8.248390228627167087e-02 
 1.646009794220687938e+00 -1.762292072229650758e-02 
 2.267972326544254624e+00 -4.720339991045727213e-02 
 1.867842650876982091e+00 3.415510026661287141e-02 
 2.452476681202187869e+00 -6.627023867454689965e-02 
 1.850560878703049639e+00 -1.967740079240853229e-02 
 2.162740130698779684e+00 -5.355699527128340159e-02 
 1.965003757244809801e+00 -7.832228045701640495e-02 
 2.116805105450489055e+00 -1.054749985713509669e-01 
 2.248799305209171706e+00 9.213637039682288921e-03 
 2.200495782222858132e+00 5.162390103825950649e-02 
 1.989006422008252173e+00 -1.300416851532535112e-01 
 2.045392505226939051e+00 4.318298315574328750e-03 
 2.176992686523387288e+00 -1.239489767476145352e-02 
 2.100232890357980331e+00 -3.175324964354495072e-02 
 2.064122400492098830e+00 -9.682937672468068177e-03 
 2.247277059839400515e+00 5.373971489907940213e-02 
 1.827657923137996132e+00 2.612153286050025031e-02 
 1.677848752739367288e+00 3.947970847228844671e-02 
 2.230700693958279857e+00 -3.022338092149810113e-02 
 2.051523307068521706e+00 6.076490262124235875e-03 
 1.956947858503018001e+00 1.530072037083166775e-02 
 2.148247372984139147e+00 8.043689483040422639e-02 
 2.031066599287821184e+00 -7.723661250733838968e-02 
 2.347755075363865629e+00 1.971040726169626112e-02 
 2.086127556860549959e+00 2.497510684458953412e-02 
 2.053538505866815189e+00 8.569761652459255419e-03 
 2.146811725759775857e+00 -5.568052952729388855e-02 
 2.517046771960064433e+00 1.993353343905814035e-02 
 2.262456635428727658e+00 -5.182722470541160920e-02 
 2.645684289967647373e+00 5.965662692875220441e-02 
 1.805495820541713758e+00 -2.698406468137619363e-03 
 2.060614919802340239e+00 -5.834567101746350459e-02 
 2.032416004061166515e+00 -2.327072240224046379e-02 
 2.358417949982280160e+00 -2.862145027505178657e-02 
 2.371018936178853842e+00 -2.459264940857676038e-02 
 1.720636005279833958e+00 -8.103088676279611435e-02 
 2.459444227020187057e+00 -5.966112498060938824e-02 
 2.753671077850695426e+00 -1.803628014296175530e-02 
 2.012373887491144764e+00 -1.367953349490533613e-02 
 2.469683110177822272e+00 -3.812345529079268214e-03 
 2.082335168042602991e+00 -5.562276393794120255e-02 
 2.157487139911624219e+00 -3.481343262866368887e-02 
 2.058860239920384139e+00 -2.172523115649034608e-04 
 2.091611927619977607e+00 4.942124689856691733e-02 
 2.299902236832020996e+00 3.820608712315283484e-02 
 2.357319589519462077e+00 1.725518518838249638e-02 
 2.284045254853681151e+00 4.306896001307398969e-02 
 1.892099918170794703e+00 -9.939499767067935809e-02 
 2.075084571693481372e+00 -5.261796367042591294e-02 
 2.275567003377110264e+00 -5.184530846433360596e-02 
 2.450672552607418897e+00 2.373321811084139893e-02 
 2.398302890540519261e+00 8.492421732139664170e-02 
 2.354741603443958997e+00 6.562721833910312857e-03 
 2.105370513967994128e+00 -1.182334531328137067e-01 
 1.978889350545387060e+00 -1.986629083526135833e-02 
 2.163074239955356859e+00 1.499611136734493172e-03 
 2.505747011940918867e+00 -5.770683612584429079e-02 
 2.093033643700866531e+00 8.716196871974352806e-03 
 2.104507652348183377e+00 -9.581169731918050270e-02 
 2.077357376608344186e+00 -1.059386252498376590e-01 
 2.481156900992859793e+00 -8.914231502823391495e-02 
 2.628244077211802754e+00 -1.939330696660027803e-02 
 2.085119828194852865e+00 -5.415605385714124947e-02 
 1.998724196137557696e+00 9.221907596218926334e-03 
 2.301967545572398688e+00 -2.036426737763246883e-02 
 2.433212649725518872e+00 -6.145691433905759588e-02 
 2.070798618333427932e+00 -2.428830647601195117e-02 
 2.171870542843329144e+00 6.529211002640054884e-03 
 1.560216368906969464e+00 -1.266823080926405276e-01 
 2.245968443083004029e+00 -7.677759893053563711e-02 
 2.119265973468924091e+00 -6.283626674495201847e-02 
 2.173364354370137086e+00 1.077999167509954420e-01 
 1.966508263466122175e+00 -5.935619550735730249e-02 
 1.745182770869769140e+00 -8.815109252860202360e-02 
 1.952902454987331060e+00 3.727466141694104479e-02 
 2.201677477770198621e+00 -1.242841550478043615e-02 
 1.512715091005582657e+00 -1.032584942391900490e-01 
 2.252295827287706942e+00 -2.542705103642445286e-02 
 1.885631231678888797e+00 -4.994059396399301576e-02 
 2.235580965128571851e+00 -1.304820973167600436e-02 
 1.902611343157920132e+00 -6.158448607474675124e-02 
 1.760185342318803858e+00 -3.082353025449948575e-02 
 1.977286566940111623e+00 3.315585515577544606e-02 
 1.988461974194442039e+00 5.112593491028169512e-02 
 2.075116426175123596e+00 -5.847998427584811393e-03 
 1.675826687644376145e+00 1.479175946416690784e-02 
 2.142175202623286978e+00 4.237523402676426909e-02 
 2.340787657099091312e+00 -2.602015264339780157e-02 
 2.406883835741533417e+00 -5.877148304165476927e-02 
 2.609688868774729720e+00 -1.184324637727837970e-01 
 2.132487185031481491e+00 -6.171225514660669265e-02 
 2.088178233659101046e+00 -4.555423866333856153e-02 
 2.140098887073426770e+00 -3.047221822672217806e-02 
 2.059855223966009063e+00 -3.317460064526621399e-03 
 2.281069276657976985e+00 -2.461048189866531580e-02 
 2.388848543238088151e+00 4.986135633466325101e-02 
 2.220542185503387778e+00 -1.441153351595949456e-02 
 1.820133133086067057e+00 -3.796306250083186090e-03 
 1.827215346704401000e+00 -1.132640365391975185e-01 
 2.349196112617527366e+00 -4.528331547011972547e-02 
 2.509163976573893340e+00 8.021418533958880881e-02 
 1.925706419781697765e+00 -1.156662743427988027e-01 
 2.022672715806012267e+00 -3.701312365239914359e-02 
 2.376676499425040667e+00 7.473608768342959729e-02 
 1.994064345845123487e+00 -6.716455676670823882e-02 
 2.087361704629770998e+00 -3.943985277678903334e-02 
 1.794545866450789395e+00 -2.329636116928988226e-02 
 2.218829050939801206e+00 1.235659980507101269e-02 
 1.864668710312026745e+00 -1.467386894033659989e-02 
 1.903360624388309219e+00 -3.591398615041974801e-02 
 2.075189767785407202e+00 -5.593793125236398017e-02 
 2.253222638474761563e+00 -2.727628193841762083e-02 
 2.018933060316324468e+00 -1.020068229588191600e-01 
 2.180192662877401322e+00 1.221171973545737560e-01 
 1.964471655187207899e+00 -2.448520882187414302e-02 
 2.187835169424634962e+00 -5.261577129293435601e-02 
 2.073550245915453782e+00 8.575308666792241796e-02 
 1.768738791225284324e+00 1.172381789957276099e-02 
 2.130874292272419090e+00 1.985078928622979050e-02 
 2.476228413375599402e+00 -6.062935079815888473e-02 
 2.289581923411738273e+00 3.334727016222353846e-02 
 1.745079005754550661e+00 -7.444504683516706134e-02 
 2.337104591758902394e+00 -3.579883727953155070e-02 
 2.241835573724488828e+00 7.431781821972214402e-03 
 2.030647522408065342e+00 4.205845961433921087e-02 
 2.002480278397926750e+00 -3.952371135826815429e-02 
 2.021033064959697256e+00 1.388633166559880006e-02 
 2.094233786240960349e+00 -6.556402044180502375e-02 
 2.273057023771816176e+00 8.621804980789446460e-02 
 2.634551126227740347e+00 3.336909718494908417e-02 
 2.668532262380142850e+00 1.840186429682352798e-02 
 2.065719084716045373e+00 -8.569492941882972392e-02 
 2.058754125155438430e+00 -4.698528540153083799e-02 
 2.361527832653806946e+00 -5.698755079998874679e-02 
 2.246625105524701294e+00 -6.905829024618212464e-02 
 2.617921090264498929e+00 -2.735010315529961406e-02 
 

==> data/Ech_Parabol_100D_CE3.txt <==
2.425440889418500667e+00 -5.047637251209020209e-02 
 2.423715290393939625e+00 -5.480714804240460758e-02 
 2.386681619442555746e+00 -6.451933735799211811e-02 
 2.408998078417954769e+00 -5.893803532994544570e-02 
 2.422400697349368581e+00 -5.638912690617817192e-02 
 2.406230535961489281e+00 -5.899571082108318737e-02 
 2.416491216821675003e+00 -5.841023668630686283e-02 
 2.418550390431487340e+00 -5.245624951811971026e-02 
 2.410429625591565372e+00 -5.530125102586019858e-02 
 2.427054173122114022e+00 -5.348311372977993666e-02 
 2.391788842906625412e+00 -6.445058398426307955e-02 
 2.410301123180609739e+00 -5.813056828298437950e-02 
 2.426107481346909012e+00 -5.449229540519736487e-02 
 2.427471072513859518e+00 -5.327475755921540213e-02 
 2.419566747213617308e+00 -5.647442913534291703e-02 
 2.421609741512233960e+00 -5.603017403320895845e-02 
 2.418488599713314535e+00 -5.663688130317907216e-02 
 2.419340699951336937e+00 -5.663791604373337452e-02 
 2.433921668785822501e+00 -5.011305327858538161e-02 
 2.422054384854737563e+00 -5.303917939580608115e-02 
 2.409699797842423941e+00 -6.028026062147957831e-02 
 2.402204679635378870e+00 -5.915860824931896272e-02 
 2.431420776994908550e+00 -4.896664202388460729e-02 
 2.438671766179885569e+00 -4.875702510116822902e-02 
 2.403500357769713158e+00 -6.142655664692656808e-02 
 2.418696149527098438e+00 -5.544142294725117048e-02 
 2.410985801240414617e+00 -5.996348746134914226e-02 
 2.439570266401766663e+00 -4.757875149339025472e-02 
 2.396359686459759608e+00 -6.083293202890965867e-02 
 2.414223264555200643e+00 -5.665738397809967630e-02 
 2.388368078026795072e+00 -6.432771156019782832e-02 
 2.395228652777734446e+00 -6.283568367177011504e-02 
 2.431918390372048933e+00 -5.115608468796053326e-02 
 2.403873497587888597e+00 -6.120851593231157323e-02 
 2.428717749316032126e+00 -5.286780727491873638e-02 
 2.421706222080545867e+00 -5.270038538732257916e-02 
 2.423107034560580075e+00 -5.187927803043412833e-02 
 2.412620370768734368e+00 -5.864638851991815782e-02 
 2.396406855999412056e+00 -6.248561180955775063e-02 
 2.425511725335883995e+00 -5.250953746530438726e-02 
 2.418513233137747243e+00 -5.793237483661854009e-02 
 2.387491627162001251e+00 -6.646691140690870470e-02 
 2.413539380735881590e+00 -5.436480604429125285e-02 
 2.385148940347328494e+00 -6.583632891312529711e-02 
 2.416748427226763418e+00 -5.688527013422469553e-02 
 2.390349139534451606e+00 -6.544562350632818215e-02 
 2.452343132329770192e+00 -4.318026718450734824e-02 
 2.393971825384806351e+00 -5.896426458439203711e-02 
 2.433846873206987560e+00 -5.040058501319037015e-02 
 2.405301566088967391e+00 -6.276401856416383152e-02 
 2.445211176989011026e+00 -4.656519485587540946e-02 
 2.442540723122504698e+00 -4.565958218463916224e-02 
 2.423504346773493801e+00 -5.535323254630564183e-02 
 2.400855392606825234e+00 -5.922845521130416097e-02 
 2.417288278101644483e+00 -5.492178399349929158e-02 
 2.408989396645409453e+00 -5.774682337799492277e-02 
 2.413088403012909389e+00 -5.747704936829630545e-02 
 2.391495808393541367e+00 -6.723395395319288481e-02 
 2.435027924897941620e+00 -5.024612885112106353e-02 
 2.408354761455424153e+00 -5.828640831168778458e-02 
 2.413938682349555886e+00 -5.569233756138729924e-02 
 2.413527461141541597e+00 -5.481945608323843255e-02 
 2.441617006200646589e+00 -4.666740913354523734e-02 
 2.423981094956029203e+00 -5.289854798587962509e-02 
 2.450321134100972742e+00 -4.082068476433839410e-02 
 2.382932817731191033e+00 -6.916063039146384817e-02 
 2.426511574855414910e+00 -5.104795063145844969e-02 
 2.405793936306356962e+00 -5.951620719636115109e-02 
 2.397697590167993553e+00 -6.052119609940563583e-02 
 2.430340611637906711e+00 -5.131739329903613894e-02 
 2.441488332287834240e+00 -4.595071872200583163e-02 
 2.428622361380457395e+00 -5.211303065966325920e-02 
 2.406855535707777882e+00 -6.101879364827790531e-02 
 2.406326871972119807e+00 -6.337873548391348422e-02 
 2.380472530298679779e+00 -6.799823858536435672e-02 
 2.427405382913797816e+00 -5.456367420727543244e-02 
 2.451230594717583422e+00 -4.712791247621801738e-02 
 2.398784810117933208e+00 -5.832581185301451837e-02 
 2.386460253574195445e+00 -6.699280448708785918e-02 
 2.418250700822451194e+00 -5.810961708158368655e-02 
 2.418670679823119229e+00 -5.692663302819998133e-02 
 2.413656261590707786e+00 -5.714281446869556164e-02 
 2.386218598834610294e+00 -6.217030871904239558e-02 
 2.413291042910784334e+00 -5.803427855661342366e-02 
 2.385403192624350410e+00 -6.585563987508899486e-02 
 2.403522941142933966e+00 -5.833514426199162828e-02 
 2.409778937707197422e+00 -5.689887972941076733e-02 
 2.434259880978615787e+00 -4.928323390918259300e-02 
 2.391693638583597181e+00 -6.117317667085708094e-02 
 2.399436866943595703e+00 -6.350238471518605821e-02 
 2.410159328705345771e+00 -5.760683419349174605e-02 
 2.428787477661392469e+00 -5.225125902128724409e-02 
 2.438655663240955285e+00 -5.257284596816568650e-02 
 2.436961734269948110e+00 -5.256017793620010314e-02 
 2.440039217283514361e+00 -4.780411795045209911e-02 
 2.412131644057004198e+00 -5.774335815108011527e-02 
 2.415583188401276171e+00 -5.576975305500172370e-02 
 2.433382549762389324e+00 -5.325152679956961926e-02 
 2.433275007824267977e+00 -4.588270458249009420e-02 
 2.417090805438960377e+00 -5.855248773454668765e-02 
 2.418894910421649946e+00 -5.454419750170101666e-02 
 2.376998982113055714e+00 -6.926853257643827977e-02 
 2.407471133303806798e+00 -6.021475652523786831e-02 
 2.416296073827556068e+00 -5.882300988701523459e-02 
 2.443124160349142926e+00 -4.498961589410729878e-02 
 2.417416149657084290e+00 -5.588680391728080565e-02 
 2.423717541860938685e+00 -5.374124781938052764e-02 
 2.437402612904275401e+00 -4.843760804361191274e-02 
 2.394022244399448329e+00 -6.172697971865669792e-02 
 2.421703784479993793e+00 -5.069182602123012416e-02 
 2.415292832354436925e+00 -5.636997272400288972e-02 
 2.430218123411788778e+00 -4.947747743553909672e-02 
 2.403342775651265306e+00 -6.203958251283582526e-02 
 2.400420785024659498e+00 -6.112487214263569169e-02 
 2.434416944856826248e+00 -5.022256543884186242e-02 
 2.418111074273368022e+00 -5.642000829373967213e-02 
 2.400840615335724682e+00 -6.099948117275590803e-02 
 2.382338346764155901e+00 -6.621191046048505169e-02 
 2.426882858557285250e+00 -5.024975156084307559e-02 
 2.436295259995704399e+00 -5.249118705618999181e-02 
 2.416938598776911196e+00 -5.541125798783287648e-02 
 2.435535632226009994e+00 -4.925915276730318676e-02 
 2.419423070658293096e+00 -5.494417474529407486e-02 
 2.427142828390838947e+00 -5.485331835553190760e-02 
 2.395636728672638327e+00 -6.051502303606729610e-02 
 2.441298024995645299e+00 -4.610388720160776832e-02 
 2.420133955308588103e+00 -5.218249174621033409e-02 
 2.405043902731302197e+00 -5.880164183457511212e-02 
 2.418363715006940140e+00 -5.499538537088244361e-02 
 2.434939700801612705e+00 -5.479207255342936206e-02 
 2.383864610580276544e+00 -6.668111664423158336e-02 
 2.427257558286395778e+00 -5.169271171479281057e-02 
 2.427783985993533289e+00 -5.154145223724040242e-02 
 2.382386256026336913e+00 -6.812237294482381689e-02 
 2.436857363580908320e+00 -4.755820765196110134e-02 
 2.407417990168317257e+00 -5.766916636548463648e-02 
 2.407290001221436437e+00 -5.859367491430908514e-02 
 2.413442029453026105e+00 -5.829314005056324133e-02 
 2.433107104612860283e+00 -4.785121190159780102e-02 
 2.399784140614349415e+00 -6.142530520317904252e-02 
 2.423248359313109557e+00 -5.408126703035201488e-02 
 2.427496432780493762e+00 -4.994084791798465706e-02 
 2.411323713191527496e+00 -5.585099213772886512e-02 
 2.405428534380580352e+00 -6.217954753896723363e-02 
 2.397072706841016032e+00 -6.198240496260733895e-02 
 2.461282838351051439e+00 -4.065414774016937877e-02 
 2.401790406668906197e+00 -6.048055136179771030e-02 
 2.390180801990297255e+00 -6.541194445658905787e-02 
 2.404670390074763464e+00 -6.205988801609221839e-02 
 2.418825838560648478e+00 -5.553480791690953294e-02 
 2.419330041182683022e+00 -5.255652066201033784e-02 
 2.419968076660552025e+00 -5.485642894550665088e-02 
 2.440852407407771540e+00 -4.888151960182508804e-02 
 2.419068524724409031e+00 -5.540867055346822279e-02 
 2.389007502960518003e+00 -6.544008255099806326e-02 
 2.402679860797622080e+00 -5.777821574134070493e-02 
 2.418953319625517295e+00 -5.240627640016478489e-02 
 2.390474650181991567e+00 -6.038761518275219398e-02 
 2.425626282244484511e+00 -5.196144493015356081e-02 
 2.411177231438658364e+00 -5.673550328437314272e-02 
 2.404105203374397259e+00 -5.845741783079221737e-02 
 2.398357319144186928e+00 -6.054036178963777964e-02 
 2.414008171245423107e+00 -5.580664858133338457e-02 
 2.412398749515531016e+00 -5.680864881163761454e-02 
 2.435906260640050114e+00 -5.103307009408297040e-02 
 2.408766179256959905e+00 -5.718749363326481455e-02 
 2.403869556301401200e+00 -5.781902956984780878e-02 
 2.402345990106907525e+00 -5.523849181292082161e-02 
 2.431331117736256431e+00 -4.700765887532886572e-02 
 2.429778756926423089e+00 -4.938950775309008251e-02 
 2.410817237218239484e+00 -5.976210071422526776e-02 
 2.425646860416833750e+00 -5.040454340431922003e-02 
 2.420202441571297935e+00 -5.621826133171126116e-02 
 2.419429452270954517e+00 -5.319149968776182985e-02 
 2.390116603865911404e+00 -6.499186560746339492e-02 
 2.426043335540073898e+00 -5.153575180340166928e-02 
 2.426786095479960714e+00 -4.679088853247470592e-02 
 2.406634287958121732e+00 -5.960807968713456584e-02 
 2.426323777277042737e+00 -4.963834941540018475e-02 
 2.411504782640501166e+00 -5.831139600340507628e-02 
 2.417728933631876131e+00 -5.237413983106016524e-02 
 2.399363629482681226e+00 -5.998345805227513899e-02 
 2.394687801737322985e+00 -6.473343979658485736e-02 
 2.413323902322331183e+00 -5.461402386230834044e-02 
 2.435031844134825985e+00 -4.810513259291408772e-02 
 2.411712923744769643e+00 -5.484585550555743511e-02 
 2.396620320474452726e+00 -6.263014739496367000e-02 
 2.427080719213921878e+00 -5.278949058478380613e-02 
 2.419602109328351069e+00 -5.545628178667788566e-02 
 2.413096350535623102e+00 -5.644786978757678625e-02 
 2.425241269863103177e+00 -4.971317225351875452e-02 
 2.410220049689316024e+00 -5.347338549019912263e-02 
 2.429788452060734461e+00 -5.253604053452964884e-02 
 2.398108070759240817e+00 -6.215757365025431636e-02 
 2.389525247654204598e+00 -6.322949460740343031e-02 
 2.410323979835056196e+00 -5.879011834695452993e-02 
 2.390927002408081314e+00 -6.884821947517658081e-02 
 2.437383091974505867e+00 -4.601610305763816772e-02 
 2.409034664037819962e+00 -5.566417140501052352e-02 
 2.416537748251339934e+00 -5.792903652752542237e-02 
 2.424445725560641307e+00 -5.212803719294894361e-02 
 2.422647314231917370e+00 -5.291391215020354449e-02 
 2.413085154453340930e+00 -5.279028799129267813e-02 
 2.401855043754281382e+00 -5.686480495662078055e-02 
 2.434785249505799776e+00 -4.796430294332114375e-02 
 2.385129349459242931e+00 -6.637950055660982174e-02 
 2.412272690187201363e+00 -5.721267332124910926e-02 
 2.415381834769498415e+00 -5.423118438162673194e-02 
 2.419605565923840906e+00 -5.137200687984706804e-02 
 2.419181357824760514e+00 -5.710382234992324169e-02 
 2.410979859737423681e+00 -5.616826951276291530e-02 
 2.410997769002969804e+00 -5.547123205914654409e-02 
 2.408922727255784046e+00 -6.021910570472061713e-02 
 2.390565795946026029e+00 -6.347723781019330713e-02 
 2.407575165114987925e+00 -5.887300874135336509e-02 
 2.426131008421480217e+00 -5.072188683213678384e-02 
 2.420324406475141465e+00 -5.363223665133973889e-02 
 2.419481773387989865e+00 -5.353247856259420179e-02 
 2.415509479994941699e+00 -5.335178997572706527e-02 
 2.407819154452139454e+00 -5.668554013479298881e-02 
 2.427384899078001812e+00 -5.076388643656012944e-02 
 2.408577627117765463e+00 -5.855498919899439214e-02 
 2.420063853363172424e+00 -5.112906762582380971e-02 
 2.411714227852641557e+00 -5.498493379188151842e-02 
 2.370004475537742739e+00 -7.306433347888680041e-02 
 2.404867901143792341e+00 -5.666141056484357008e-02 
 2.432263020557508870e+00 -4.666212363730806723e-02 
 2.408987729530750244e+00 -5.661741540256568644e-02 
 2.416010030773453554e+00 -5.638848611712234810e-02 
 2.418899015071979797e+00 -5.447682266798025558e-02 
 2.409716632957055182e+00 -5.842639729435918777e-02 
 2.389597804473816645e+00 -6.713938686635079200e-02 
 2.396069739692205491e+00 -6.588846997530567462e-02 
 2.422816976409612799e+00 -5.613382612086709883e-02 
 2.393969180426236409e+00 -6.463641473338568866e-02 
 2.423844098286515258e+00 -5.701574420811567762e-02 
 2.386187760277693748e+00 -6.484279203431581040e-02 
 2.394567836592877974e+00 -6.495304553770492317e-02 
 2.430842763512451210e+00 -5.139011326586785666e-02 
 2.406668947769869504e+00 -5.917298284009749054e-02 
 2.415830659396822178e+00 -5.704588181075717634e-02 
 2.420668495878311788e+00 -5.054098936874361347e-02 
 2.443880383053960159e+00 -4.449303860747529787e-02 
 2.410788168443600998e+00 -5.742639751662391434e-02 
 2.391489322446158639e+00 -6.351899015104597868e-02 
 2.391538345818512656e+00 -6.325485992727988838e-02 
 2.413506535820379995e+00 -5.553011183038131932e-02 
 2.442466882690789376e+00 -4.541634580081574390e-02 
 2.447523463371800378e+00 -4.551312030307626266e-02 
 2.378371123234090501e+00 -6.955403990951579407e-02 
 2.414156808847463864e+00 -5.698022731113806111e-02 
 2.422952022443983555e+00 -5.522154698161512582e-02 
 2.422799462295844641e+00 -5.108702913759492065e-02 
 2.397680507103261860e+00 -6.021915506309737098e-02 
 2.374785366154854138e+00 -6.831472434460002241e-02 
 2.414609951219848227e+00 -5.874565888201283698e-02 
 2.414330024396396102e+00 -5.305845258468955966e-02 
 2.409545988325687560e+00 -5.674942468688246033e-02 
 2.400570513570681186e+00 -5.912650538624351221e-02 
 2.410360123085347084e+00 -5.653529188942126721e-02 
 2.412979999929513397e+00 -5.503993631543746545e-02 
 2.413803293402834615e+00 -5.565775321671554560e-02 
 2.412795068381302421e+00 -5.545859518481507933e-02 
 2.432374606849154297e+00 -5.019170363899876086e-02 
 2.438740544552298495e+00 -4.787896424402329071e-02 
 2.395878172875661516e+00 -6.361023807848989464e-02 
 2.383276133300300970e+00 -6.638538013672853899e-02 
 2.394551914705668416e+00 -6.241949192077009961e-02 
 2.408248101138454000e+00 -6.030567316322871241e-02 
 2.423522312906357890e+00 -5.494830601075932630e-02 
 2.419783071095357840e+00 -5.391588858673544704e-02 
 2.419332743633460403e+00 -5.116376648576107661e-02 
 2.409107877660036312e+00 -6.051108221707490742e-02 
 2.412443999492242419e+00 -5.557385226826019875e-02 
 2.420536807340708751e+00 -5.127801308147413029e-02 
 2.413789874454301820e+00 -5.392826460230353697e-02 
 2.406831532739501789e+00 -5.945638714658824098e-02 
 2.402932447272044136e+00 -6.075066782227821205e-02 
 2.392052554468837577e+00 -6.498238517790767832e-02 
 2.421875252589438254e+00 -5.009725743367189621e-02 
 2.418197622645489986e+00 -5.369946120565500386e-02 
 2.407881050088063191e+00 -5.731764284313013713e-02 
 2.424203512289472506e+00 -5.217281604431909386e-02 
 2.400453231077681604e+00 -5.785255111120714278e-02 
 2.419328496033947395e+00 -5.824412903073368508e-02 
 2.407883718002407303e+00 -6.054592091324072917e-02 
 2.407377928502863362e+00 -5.927930373637125411e-02 
 2.427406806285174135e+00 -5.283926670703493339e-02 
 2.433775025521490054e+00 -4.977598716077684393e-02 
 2.424075082536349512e+00 -5.476073762013696639e-02 
 2.422412564233343168e+00 -5.643203124237362173e-02 
 2.406687810605918187e+00 -5.988559115237267888e-02 
 2.416262866509312879e+00 -5.169679855327745377e-02 
 2.415530294229556674e+00 -5.484318188300675578e-02 
 2.416014314201970770e+00 -5.473992437749612000e-02 
 2.401163539978758088e+00 -5.989618030582734287e-02 
 2.425057131710190994e+00 -4.592907184098510287e-02 
 2.365179526501222096e+00 -7.327432173210450539e-02 
 2.429398709605132822e+00 -4.905759676684377096e-02 
 2.406431279446513027e+00 -5.458715448178438207e-02 
 2.420888057131838522e+00 -5.601971392709725189e-02 
 2.415446023664947095e+00 -5.626705513805487641e-02 
 2.413896443649076851e+00 -6.038636093771826419e-02 
 2.431245222488736868e+00 -5.020268753826782893e-02 
 2.396477971784288119e+00 -6.056269296777696404e-02 
 2.440441769715329556e+00 -4.828527279414041723e-02 
 2.399694943453028806e+00 -6.237076366375995939e-02 
 2.401253011403047033e+00 -6.232897745180747406e-02 
 2.405360913189287686e+00 -5.773710725589502324e-02 
 2.412742579178711821e+00 -5.728183621578741141e-02 
 2.397766108454376877e+00 -6.198272166916570652e-02 
 2.405904431620698336e+00 -5.871860458379754566e-02 
 2.403816758462856917e+00 -6.172067227044708559e-02 
 2.415320128876903283e+00 -5.763144205744599041e-02 
 2.420180138810823500e+00 -5.710724647836967066e-02 
 2.412357607847131824e+00 -5.547232518909280680e-02 
 2.412210111915090049e+00 -5.808434959329862590e-02 
 2.397588141870113265e+00 -6.144359015435711668e-02 
 2.415038981818720565e+00 -5.491254078482058626e-02 
 2.412367852904791832e+00 -5.472846208636586440e-02 
 2.403554682873458415e+00 -6.059485182540615134e-02 
 2.424904131294871146e+00 -5.480203997172782004e-02 
 2.425278292177017736e+00 -5.268167320517407048e-02 
 2.392657216951557420e+00 -6.230278734747090458e-02 
 2.424076838642840404e+00 -5.092496148090974728e-02 
 2.410765811332781894e+00 -5.612348227596952732e-02 
 2.402687848840327156e+00 -5.885276188456701335e-02 
 2.418426982196386632e+00 -5.215796742910480677e-02 
 2.412376269232274772e+00 -5.955960098935927927e-02 
 2.407623780778835432e+00 -5.629073490924506318e-02 
 2.417540460466604202e+00 -5.583404222134328437e-02 
 2.442912288961497591e+00 -4.684908276260938559e-02 
 2.438203018386580823e+00 -5.024266350923059510e-02 
 2.423420006061118848e+00 -5.222190973176717155e-02 
 2.413548998563252557e+00 -5.627441030808569972e-02 
 2.424235014791275233e+00 -4.861113326873440360e-02 
 2.402417473856182983e+00 -6.317726269366687186e-02 
 2.436451355429129162e+00 -4.937998372443519468e-02 
 2.441175761955134416e+00 -4.980182293774787494e-02 
 2.407031005818179192e+00 -5.861800567540087492e-02 
 2.412822082833833370e+00 -5.657139750374706733e-02 
 2.424940109260584009e+00 -5.350026377076382011e-02 
 2.405177272820762546e+00 -6.244801167659781022e-02 
 2.421466251037805772e+00 -5.066572805243392541e-02 
 2.428358697504166219e+00 -5.185569746349873860e-02 
 2.433236468265471686e+00 -4.851258040253656617e-02 
 2.407872236297715407e+00 -5.640374648437682104e-02 
 2.440552777690113473e+00 -4.745585555325870786e-02 
 2.412828114270516799e+00 -5.562679076588513544e-02 
 2.419254217971170018e+00 -5.322670942233918151e-02 
 2.417523796602015107e+00 -5.371731412890225904e-02 
 2.423785866944822232e+00 -5.408071789156843751e-02 
 2.407202608405428546e+00 -6.082209098066448244e-02 
 2.406642524875224343e+00 -5.704261849967054432e-02 
 2.416960002199203039e+00 -5.447989340327252794e-02 
 2.408627764699979856e+00 -5.743483582600885512e-02 
 2.411250354972652055e+00 -5.847891154619859477e-02 
 2.436371578070987365e+00 -4.805735194697687007e-02 
 2.415441106791463177e+00 -5.648756463355940338e-02 
 2.433687536333597912e+00 -5.018904769134920063e-02 
 2.417426112067734500e+00 -5.804294033258425300e-02 
 2.410278528984413082e+00 -5.834433796601799088e-02 
 2.429731784863271127e+00 -5.167928411358679169e-02 
 2.423734635708327367e+00 -5.077190143604683181e-02 
 2.437243726181374193e+00 -4.552712174339130363e-02 
 2.420326653414767382e+00 -5.295507233291615878e-02 
 2.429532843889718130e+00 -5.289418582134908231e-02 
 2.404512951127343090e+00 -6.363276711180654299e-02 
 2.443691558330586044e+00 -4.930843158792547198e-02 
 2.398148015820315226e+00 -6.148203265232625447e-02 
 2.438077064074709810e+00 -4.789268068384641003e-02 
 2.420418104837957607e+00 -5.244416653888486768e-02 
 2.418170214682940244e+00 -5.441245693209608575e-02 
 2.421308647977384432e+00 -5.414602495320573056e-02 
 2.441865872051293351e+00 -4.633505399935222008e-02 
 2.406751921649084025e+00 -6.186823510313319702e-02 
 2.386526217827102059e+00 -6.753020760592054472e-02 
 2.410601486142174288e+00 -5.820047716484393063e-02 
 2.426415306336705768e+00 -5.135790032380976172e-02 
 2.418336600929276159e+00 -5.459796723243497824e-02 
 2.424812338049804783e+00 -5.371854069250330682e-02 
 2.398642368782887058e+00 -6.392653801810732617e-02 
 2.410316239367016777e+00 -5.982800475615133312e-02 
 2.423258462880397257e+00 -5.201111949310431581e-02 
 2.451371035709381641e+00 -4.329645602305326468e-02 
 2.383404399364490889e+00 -6.759802692406492730e-02 
 2.425203644880722376e+00 -5.223062943639893152e-02 
 2.408934192396474216e+00 -5.678349886689644521e-02 
 2.404441090960753868e+00 -5.948689779021256591e-02 
 2.392136700074120714e+00 -6.172088327110217265e-02 
 2.415368363960027409e+00 -5.809820050188302387e-02 
 2.441725719822953167e+00 -4.681533127744262612e-02 
 2.415178554815534895e+00 -5.455687197942750422e-02 
 2.392255535656404142e+00 -6.221489501954029222e-02 
 2.425865206745418945e+00 -5.471902268883990783e-02 
 2.442896098838220453e+00 -4.632012349621317943e-02 
 2.428087440623568849e+00 -5.203579785280482151e-02 
 2.411122883154124263e+00 -5.638466874963212611e-02 
 2.401219734628267322e+00 -6.207205274286622942e-02 
 2.408859214827113959e+00 -5.928195990560924944e-02 
 2.417025453937875490e+00 -5.585155774813663904e-02 
 2.416560632652810181e+00 -5.361014757187571728e-02 
 2.393726184271292912e+00 -6.516083903637182040e-02 
 2.412482057011417158e+00 -5.859995163229688581e-02 
 2.403050495681719578e+00 -6.168798714350588047e-02 
 2.434504337331614199e+00 -4.828775810858831896e-02 
 2.399359716156049149e+00 -5.876772288280839029e-02 
 2.420431076838042816e+00 -5.430885420934092322e-02 
 2.437541049349465361e+00 -4.917089800970918245e-02 
 2.417138259537852107e+00 -5.527120954487082377e-02 
 2.399306507221473872e+00 -6.505293610929710479e-02 
 2.407906111197750221e+00 -5.960795523178879368e-02 
 2.416650138977860518e+00 -5.498782280256803157e-02 
 2.406965949395910354e+00 -6.058396969766528112e-02 
 2.420692352378583934e+00 -5.158173489336632250e-02 
 2.404914903471861987e+00 -5.762646516807913566e-02 
 2.400409965551957736e+00 -6.091528534118871574e-02 
 2.421995898275504988e+00 -5.476435799477519933e-02 
 2.405526385177848336e+00 -5.813004185630662318e-02 
 2.412150521369438305e+00 -5.671332739547915031e-02 
 2.435673008703641340e+00 -4.666078443490410260e-02 
 2.402434024708541394e+00 -6.008161003331055627e-02 
 2.422447057620759736e+00 -5.600914285745482724e-02 
 2.395926899167593493e+00 -6.647538190023088989e-02 
 2.444523539503858700e+00 -4.836891547559046822e-02 
 2.428437798255417501e+00 -5.299481123318492554e-02 
 2.409069260254073974e+00 -5.870692066675241294e-02 
 2.431313291836401103e+00 -5.347592323263811870e-02 
 2.410158236517840447e+00 -5.746256826631126330e-02 
 2.406237201755729416e+00 -5.871891099554998883e-02 
 2.403410473769108879e+00 -6.362806847917461261e-02 
 2.432395311325167508e+00 -4.663284099877338523e-02 
 2.415817715948732847e+00 -5.307002301128565386e-02 
 2.435479222209262939e+00 -4.781383147451857135e-02 
 2.409696575465205104e+00 -5.840704872465925235e-02 
 2.431426459065797019e+00 -4.934741469177029993e-02 
 2.427758281601091639e+00 -5.385144097371046684e-02 
 2.426294528431212516e+00 -5.147375950515490489e-02 
 2.417703426583206028e+00 -5.264939205829111818e-02 
 2.430818514567167021e+00 -5.140612230644613784e-02 
 2.407242356488801693e+00 -5.949797889499518211e-02 
 2.405590840992080537e+00 -5.806139506141736600e-02 
 2.413408046914713445e+00 -5.842300785965313936e-02 
 2.442511092146128160e+00 -4.792866392702596623e-02 
 2.397926500172398612e+00 -5.894171416775587785e-02 
 2.410477777249798947e+00 -5.765159478338033328e-02 
 2.383507631845924735e+00 -6.769476937485538470e-02 
 2.414875079182310813e+00 -5.729819637952100753e-02 
 2.414616454671972168e+00 -5.639780319122236069e-02 
 2.439540474718043583e+00 -4.562112769252976013e-02 
 2.438588881662972163e+00 -4.594113265048518913e-02 
 2.372769968263667373e+00 -7.158040245284784386e-02 
 2.454097020339988777e+00 -4.234648970367260040e-02 
 2.399636702792242726e+00 -6.302005342977418101e-02 
 2.406572878561343387e+00 -5.518989530044569186e-02 
 2.398582910687763192e+00 -6.102641839135292817e-02 
 2.415049865646979210e+00 -5.792523203238090362e-02 
 2.410216412573645162e+00 -5.914884423248319145e-02 
 2.444506161515487275e+00 -4.301308874184936459e-02 
 2.417103581511129029e+00 -5.738238899194187531e-02 
 2.400657155213081317e+00 -5.932259716603786870e-02 
 2.394940511422176233e+00 -6.212549962178533225e-02 
 2.421767021423618438e+00 -5.259678522619257168e-02 
 2.424197536538323039e+00 -5.090355510529182004e-02 
 2.409807226959010951e+00 -6.111348025923393767e-02 
 2.418588222771260732e+00 -5.532952038260488536e-02 
 2.428160424782811244e+00 -5.103935730051169239e-02 
 2.396025336556852459e+00 -6.163343294207650896e-02 
 2.458526815273007760e+00 -3.841712891396031893e-02 
 2.415595367851489428e+00 -5.783350986176336722e-02 
 2.427249911244079517e+00 -4.849041193879954914e-02 
 2.406019943540493422e+00 -5.967960840994014637e-02 
 2.405440103147914677e+00 -6.090515642232618293e-02 
 2.426333507624510943e+00 -4.896385580570374041e-02 
 2.410984772444071833e+00 -5.656696688076862101e-02 
 2.428574895244240306e+00 -5.184133131560563629e-02 
 2.428583505205166304e+00 -5.197971171127746537e-02 
 2.430615732680166730e+00 -4.965470415787179292e-02 
 2.432636913480742624e+00 -4.903699721307163556e-02 
 2.432490838939535660e+00 -5.191307532216474230e-02 
 2.403028835412943653e+00 -6.334584985106606059e-02 
 2.422253258195796288e+00 -5.541134024647243611e-02 
 2.442237735508698382e+00 -4.504535987840753430e-02 
 2.403909652401152286e+00 -5.923561568293954360e-02 
 2.404897298339836897e+00 -6.287066323016855807e-02 
 2.428970043979143068e+00 -4.888331204835621308e-02 
 2.416012272694996188e+00 -5.527839356678987404e-02 
 2.426076983211091775e+00 -5.158201981040665129e-02 
 2.399453298524560463e+00 -5.848374402815289391e-02 
 2.406005967436404713e+00 -5.771109666733033328e-02 
 2.382143244768450963e+00 -6.751887365887553061e-02 
 2.423471162224006381e+00 -5.438414116970078510e-02 
 2.439442265578646296e+00 -4.958699636631978824e-02 
 2.430448631474139809e+00 -4.959048746429584043e-02 
 2.415468676697173134e+00 -5.403456264975674272e-02 
 2.413956446246079857e+00 -5.829951998172442501e-02 
 2.388493523580642819e+00 -6.574149990486262418e-02 
 2.438877606897120298e+00 -4.507063721867576173e-02 
 2.431465117237523899e+00 -5.284997382190135401e-02 
 2.416236623307495446e+00 -5.506915298273550030e-02 
 2.418974841802043585e+00 -5.326099196589255402e-02 
 2.391504201970186649e+00 -6.571422688629964537e-02 
 2.399445401189643334e+00 -6.296583187496869460e-02 
 2.440562017854577270e+00 -4.698053011207437013e-02 
 2.412182645666688607e+00 -5.600757671491692069e-02 
 2.433980861506975124e+00 -4.882523596427000567e-02 
 2.392558491777054819e+00 -7.162925800807851129e-02 
 2.420641852304860731e+00 -5.295144183095800566e-02 
 2.410267496703698331e+00 -5.915758088655236752e-02 
 2.432062411671966462e+00 -5.009974685461832805e-02 
 2.434129337878319976e+00 -4.946650580582249296e-02 
 2.425805126674270618e+00 -5.199783041676023232e-02 
 2.383182709968234114e+00 -6.914804520576996183e-02 
 2.419819484422065958e+00 -5.496284553732407735e-02 
 2.437195780937643441e+00 -4.714600878546176821e-02 
 2.408502771679816412e+00 -5.613338430369257254e-02 
 2.416183866165491079e+00 -5.442855055586599128e-02 
 2.406513373411355072e+00 -5.837677081047278060e-02 
 2.421641779350339085e+00 -5.266349923342049377e-02 
 2.414082746654810041e+00 -6.127103411723673621e-02 
 2.435380197570848004e+00 -4.802622548258911328e-02 
 2.434062782017650139e+00 -4.804475029484679693e-02 
 2.422605275545978376e+00 -5.100333315699832892e-02 
 2.418897503571335594e+00 -5.605392099288738356e-02 
 2.387237764794660766e+00 -6.473559419576013774e-02 
 2.417442220640990680e+00 -5.128121965023497292e-02 
 2.396332782431015218e+00 -6.431582917972356039e-02 
 2.434864962317869974e+00 -4.899400080322063866e-02 
 2.421910092522475466e+00 -5.492322536471250238e-02 
 2.429819451361277860e+00 -4.786659589495298461e-02 
 2.386417223226340312e+00 -6.702918407078542473e-02 
 2.426043652242402260e+00 -5.219747933269416190e-02 
 2.431605360555130879e+00 -5.375800609034411121e-02 
 2.425138248273913444e+00 -4.884264224420596656e-02 
 2.406961360793117954e+00 -5.859253185003378966e-02 
 2.415327365838292106e+00 -5.507950737659777357e-02 
 2.415106162145599367e+00 -5.728699949293402510e-02 
 2.403114970852158194e+00 -6.229655648686346914e-02 
 2.400733746136304525e+00 -6.089495421965247790e-02 
 2.416823261926738908e+00 -5.328065104744375557e-02 
 2.419733509806173632e+00 -5.304355007141264844e-02 
 2.436945034056028803e+00 -4.819398876474919463e-02 
 2.424447096200827545e+00 -5.351533254246660515e-02 
 2.415375170024506524e+00 -5.719886282223174412e-02 
 2.439832182965608443e+00 -4.877763787022366959e-02 
 2.423865802981928219e+00 -5.137452412454592693e-02 
 2.423279351495382983e+00 -5.442757649956714294e-02 
 2.413607814618296654e+00 -5.872556655377504653e-02 
 2.411006337931946408e+00 -5.879465577264330473e-02 
 2.432150342347494831e+00 -4.828766495770519390e-02 
 2.438217045675384220e+00 -4.781749345702299842e-02 
 2.420658245009835952e+00 -5.272725156425280696e-02 
 2.388858030723798542e+00 -6.493339144652235384e-02 
 2.428082911488008921e+00 -5.123492203962978081e-02 
 2.414085824743950948e+00 -5.898960965164783132e-02 
 2.409927597915483943e+00 -5.907197444457540358e-02 
 2.427629952614197339e+00 -4.945131994313740204e-02 
 2.416397004339624122e+00 -5.424062670838674521e-02 
 2.383799608118479796e+00 -6.837851612482662156e-02 
 2.442412651769754639e+00 -4.866686589433406179e-02 
 2.406573423342844187e+00 -5.534356879259145351e-02 
 2.409397483228322479e+00 -5.803271286968428311e-02 
 2.434383984325410477e+00 -4.967359050662344122e-02 
 2.434323152154219461e+00 -4.450303725992429960e-02 
 2.416987656229387049e+00 -5.598906335529125339e-02 
 2.402148831088330994e+00 -6.105101908636817454e-02 
 2.425584969692221371e+00 -5.282990929671674274e-02 
 2.419343092871844902e+00 -5.526754276543258126e-02 
 2.417179513156064274e+00 -5.468014544004955180e-02 
 2.421632520588982374e+00 -5.398773846325407438e-02 
 2.415711999112358122e+00 -5.431653017788103111e-02 
 2.381513661521220904e+00 -7.102216509716899329e-02 
 2.423911676022514783e+00 -5.645428149150227143e-02 
 2.420941464267672760e+00 -5.430997591195145524e-02 
 2.396841747054238692e+00 -6.000811086197840871e-02 
 2.399958325247870672e+00 -6.322388617536393862e-02 
 2.395783111968898371e+00 -6.112923695132184421e-02 
 2.440533279137039102e+00 -4.788269265628178339e-02 
 2.406623163457505488e+00 -6.155237356922695080e-02 
 2.403087020011912767e+00 -5.817672539834160134e-02 
 2.422035201758484746e+00 -5.516778500601781515e-02 
 2.424360621885088829e+00 -5.584460487299987980e-02 
 2.409000206911721342e+00 -5.822145677229822319e-02 
 2.448274619165554444e+00 -4.379471869396010797e-02 
 2.424638381002015564e+00 -5.163494602449248544e-02 
 2.398862420963708608e+00 -6.340851127033256263e-02 
 2.373983589817984630e+00 -7.278269824699276636e-02 
 2.413607516689745047e+00 -5.666154703282252209e-02 
 2.449858508377110056e+00 -4.349872970227904034e-02 
 2.412928719631958430e+00 -5.831932703043472138e-02 
 2.392103581308008486e+00 -6.295235131042929699e-02 
 2.401514740911602441e+00 -5.875521793588753261e-02 
 2.447068920854357454e+00 -3.974044067398142810e-02 
 2.405448839755318424e+00 -5.709778852880107586e-02 
 2.405380769608796321e+00 -5.901027412124442567e-02 
 2.442650460099306642e+00 -4.588415831545625267e-02 
 2.415937472891942495e+00 -5.572182369394313578e-02 
 2.405961114979699111e+00 -5.920899002149834778e-02 
 2.409303864987440758e+00 -5.667105138569865364e-02 
 2.413142820827800517e+00 -5.811357906231068987e-02 
 2.408190116855247975e+00 -5.836684773679063493e-02 
 2.411694517806621363e+00 -5.965378814041584488e-02 
 2.402633491955804335e+00 -6.195478293872529879e-02 
 2.411932502595052874e+00 -5.974016236961224302e-02 
 2.409374637939417418e+00 -5.778827026747074269e-02 
 2.438719047543630669e+00 -4.851312712715696862e-02 
 2.401899317012331725e+00 -5.916951402084415224e-02 
 2.416680624420693757e+00 -5.643948133733689421e-02 
 2.394853656609224224e+00 -6.131430532878788531e-02 
 2.399444768811560991e+00 -6.077058116757234202e-02 
 2.424818500863140436e+00 -5.386156673486244134e-02 
 2.421501576077356610e+00 -5.308008425251879714e-02 
 2.396181934031160754e+00 -6.272005690544597833e-02 
 2.388949788462475521e+00 -6.937170372096715387e-02 
 2.423678154640041882e+00 -5.055748756877197214e-02 
 2.405488356764635682e+00 -5.632379217287850071e-02 
 2.413579285012073861e+00 -5.985953754502629925e-02 
 2.425973987632257245e+00 -5.329222601768741907e-02 
 2.384577782693125148e+00 -6.716925174168417167e-02 
 2.406670318708012513e+00 -5.997764707882555918e-02 
 2.414548454099890495e+00 -5.506191059598897902e-02 
 2.413919756617617818e+00 -5.498680659856629988e-02 
 2.433310480844877777e+00 -4.749846288165560787e-02 
 2.430789404949150523e+00 -5.082515357654745353e-02 
 2.430187582081906328e+00 -5.322500783263792168e-02 
 2.416186283317674821e+00 -5.790843806333725863e-02 
 2.428944493902576163e+00 -4.870168026205471540e-02 
 2.420558927082822276e+00 -5.502266005276065103e-02 
 2.425745662856457319e+00 -5.160215602684499470e-02 
 2.430215231700277645e+00 -5.024637060487567586e-02 
 2.414576473033771098e+00 -5.885849765418361967e-02 
 2.397901511729611190e+00 -5.914057431736668979e-02 
 2.421262639948586592e+00 -5.219449631685526420e-02 
 2.375866065737322508e+00 -6.997204981481042196e-02 
 2.399035204860437975e+00 -5.910266263051717345e-02 
 2.419471454907236030e+00 -5.357218470173195218e-02 
 2.437566267265760089e+00 -5.040192498321449666e-02 
 2.416804385931857535e+00 -5.553581265678302764e-02 
 2.408489579442993467e+00 -5.742395291261829376e-02 
 2.414036366575545323e+00 -5.586379439220739984e-02 
 2.415440427588446681e+00 -5.588803791084682310e-02 
 2.400511624185384107e+00 -6.135623699246122581e-02 
 2.408997938593909538e+00 -5.812429116114921357e-02 
 2.418158050151210325e+00 -5.393210641895485741e-02 
 2.415698898430295394e+00 -5.268176939441546885e-02 
 2.415645737811077165e+00 -5.644585284443428413e-02 
 2.414923986596885008e+00 -5.389872635342989743e-02 
 2.413433171316661685e+00 -5.332391271773530284e-02 
 2.401770257653652152e+00 -6.260184359937687182e-02 
 2.426323550340184987e+00 -4.800188174706931932e-02 
 2.400769138104079659e+00 -6.322962777595471373e-02 
 2.404221865619488696e+00 -5.897453672332764185e-02 
 2.399676381530881031e+00 -6.062470496093493727e-02 
 2.404791181822077739e+00 -6.006247909966721393e-02 
 2.377022559749713437e+00 -6.597929390904024027e-02 
 2.395932025543951571e+00 -6.044279530661631622e-02 
 2.433614380918845299e+00 -4.762651158034032772e-02 
 2.403520879290167667e+00 -6.068300530597417475e-02 
 2.395706734934727411e+00 -6.332895677128262679e-02 
 2.410221001360139059e+00 -5.651698243950750711e-02 
 2.431835823397820118e+00 -4.947126185304505375e-02 
 2.437588674634528996e+00 -4.916358822115228511e-02 
 2.406164164131815664e+00 -5.942142004929930332e-02 
 2.406032298882601506e+00 -5.981158146011195109e-02 
 2.397470433770169773e+00 -6.104008362204207255e-02 
 2.423057705107894755e+00 -5.351074616674445644e-02 
 2.387469426386855442e+00 -6.617367433843003577e-02 
 2.401058029615472655e+00 -5.847225338089369340e-02 
 2.414324029785492876e+00 -5.509523662192140903e-02 
 2.420173551694372982e+00 -5.380428648972725852e-02 
 2.390266595312815934e+00 -6.497651772092677414e-02 
 2.401533298190538179e+00 -6.325912010860880452e-02 
 2.449716015037746164e+00 -4.156327751819100663e-02 
 2.421499444767917009e+00 -4.873571199077502553e-02 
 2.411376441832342010e+00 -5.565918166558541519e-02 
 2.405024975894329398e+00 -5.916398754212719158e-02 
 2.421009319638890211e+00 -5.291250611286754668e-02 
 2.408591064281153660e+00 -5.732939112178368074e-02 
 2.395439989342993847e+00 -6.180503153006990102e-02 
 2.420027408891840093e+00 -4.922428802964633893e-02 
 2.388174815255986960e+00 -6.257518112232286767e-02 
 2.411790932412482658e+00 -5.715133315715611312e-02 
 2.416969378445626315e+00 -5.539331831842728149e-02 
 2.389867269544184936e+00 -6.581763328754036690e-02 
 2.421879243849798691e+00 -5.572113055867345538e-02 
 2.403824701817658394e+00 -6.317967818103849276e-02 
 2.413014076495497484e+00 -5.779596142752271848e-02 
 2.409435480009686437e+00 -5.558008290617384717e-02 
 2.403429897125745729e+00 -5.999394763584601359e-02 
 2.428688945717708769e+00 -5.152147824321952341e-02 
 2.393365342962384901e+00 -6.335796502375611039e-02 
 2.399543033135328240e+00 -6.023322020861501813e-02 
 2.447577203546600355e+00 -4.774007234577352932e-02 
 2.407261043291310187e+00 -5.533172664776116190e-02 
 2.423883943820841935e+00 -5.237789214354970219e-02 
 2.394661712454857483e+00 -6.223132577007085137e-02 
 2.429683565985738536e+00 -5.183008241398724680e-02 
 2.423888330763597665e+00 -5.074628821441806714e-02 
 2.428783559090258670e+00 -5.260113544721151807e-02 
 2.402423535019441392e+00 -5.791015064656807737e-02 
 2.400439499568705060e+00 -6.068959092075684042e-02 
 2.421481461422101411e+00 -5.300703084619932254e-02 
 2.436510478266485702e+00 -5.071976894094736704e-02 
 2.403704622604731167e+00 -5.770556159736626306e-02 
 2.387147459869055854e+00 -6.713218117579511368e-02 
 2.392066542523042738e+00 -6.183826577464551083e-02 
 2.417332149341763881e+00 -5.294138263993047877e-02 
 2.436071450793370285e+00 -4.976248253693468793e-02 
 2.438416728696523261e+00 -4.462781739798900305e-02 
 2.410325789679639730e+00 -6.027399751120682270e-02 
 2.398992423061115709e+00 -6.013606817078672589e-02 
 2.433133386558679501e+00 -5.283428924754127870e-02 
 2.393832253291419576e+00 -6.050552993809885094e-02 
 2.414817848143760770e+00 -5.249949611936227667e-02 
 2.446787221581481653e+00 -4.273304257697338460e-02 
 2.411628872207833840e+00 -5.553066603315182093e-02 
 2.444446740709828259e+00 -4.950955710061726023e-02 
 2.394710897597676524e+00 -6.473196546270001961e-02 
 2.412761556152690723e+00 -5.867164851913274359e-02 
 2.397668695839750619e+00 -6.114744092239078610e-02 
 2.408813637396464813e+00 -5.681219603836663162e-02 
 2.424863948777024714e+00 -5.372542405017839001e-02 
 2.437259950837560751e+00 -4.850810153956362780e-02 
 2.409118726274880551e+00 -5.413977078305819840e-02 
 2.407936334164849868e+00 -5.648107557642301907e-02 
 2.400853002404389258e+00 -6.295504622298833675e-02 
 2.406983483889697073e+00 -5.546460831525646534e-02 
 2.409066213748817020e+00 -5.784784775933624751e-02 
 2.400163077634489994e+00 -6.284168448664369244e-02 
 2.415573744008247203e+00 -5.681267247163361567e-02 
 2.416121881697218754e+00 -5.681076546390684961e-02 
 2.441602865368735387e+00 -4.583217033240399862e-02 
 2.439031860602933310e+00 -4.951010575109373452e-02 
 2.397455418167016017e+00 -6.462620962800647018e-02 
 2.422315415381643522e+00 -5.370544749487217440e-02 
 2.455273462232971937e+00 -3.921681133070487046e-02 
 2.425426704054508775e+00 -5.065997095124269434e-02 
 2.418632980677662303e+00 -5.460508536409794389e-02 
 2.426989979356572125e+00 -5.230575284935869151e-02 
 2.416207109096720096e+00 -5.308587060001879188e-02 
 2.412471862825903202e+00 -5.574686946861160536e-02 
 2.405481473682285820e+00 -5.565816925615976046e-02 
 2.383174025286788122e+00 -6.457844209815494230e-02 
 2.434779266246997143e+00 -4.892528586909945104e-02 
 2.424488040148117474e+00 -5.168924130178219334e-02 
 2.416365039464493325e+00 -5.380983134566939829e-02 
 2.376524672445341047e+00 -6.846823604143753572e-02 
 2.406232145301430148e+00 -6.161188355976018188e-02 
 2.422800583436448996e+00 -5.460168918093368656e-02 
 2.409483295961050153e+00 -5.761464141981190168e-02 
 2.378733641548989031e+00 -7.007334594699284047e-02 
 2.427507078061133861e+00 -4.994196938670676655e-02 
 2.410442855034366172e+00 -5.807726213550999661e-02 
 2.372458321173768425e+00 -6.982857145701470980e-02 
 2.416427322808863298e+00 -5.666978556497036940e-02 
 2.395682136141020102e+00 -6.421472755410123634e-02 
 2.407522807864530545e+00 -5.999867778948438785e-02 
 2.417809149297755589e+00 -5.470989657848030624e-02 
 2.400216052510642406e+00 -6.035532900270171308e-02 
 2.404263399558441261e+00 -6.051886935953422475e-02 
 2.406913384356385688e+00 -5.815892515067255103e-02 
 2.427424499785850287e+00 -5.158974541110872281e-02 
 2.418054200156398270e+00 -5.543240977430220762e-02 
 2.430436462482350901e+00 -5.187070179715336238e-02 
 2.401214786652070998e+00 -5.964440446578803817e-02 
 2.401591463228349710e+00 -6.022178868103468530e-02 
 2.413206505758462850e+00 -5.540331067392302578e-02 
 2.426430589180416764e+00 -5.328446788243357962e-02 
 2.405361363843195655e+00 -5.844879044337843860e-02 
 2.398358053321069772e+00 -6.211215677861899737e-02 
 2.400056695248056648e+00 -5.925287348499938544e-02 
 2.440035050938938355e+00 -4.675165499502676597e-02 
 2.442674254871577411e+00 -4.859093404680353556e-02 
 2.401458133984938570e+00 -6.172070978587953366e-02 
 2.397958790829465059e+00 -6.168166720294845917e-02 
 2.434823233488470517e+00 -4.733341170066782122e-02 
 2.417994103423679153e+00 -5.340047578321873573e-02 
 2.440489779491095135e+00 -4.588103969103590057e-02 
 2.403964458069741461e+00 -6.204140175879840902e-02 
 2.422882402538556690e+00 -5.309407016036533922e-02 
 2.397301171345438853e+00 -5.766358347157213293e-02 
 2.417578097088691536e+00 -5.474864233280464509e-02 
 2.408911175579853570e+00 -5.722445906867984489e-02 
 2.421909416774465473e+00 -5.390181642724850564e-02 
 2.357278320608734656e+00 -7.592208611139907026e-02 
 2.396820179736771195e+00 -5.922703705499373500e-02 
 2.440930770295841601e+00 -4.695350986026911727e-02 
 2.426803164533961166e+00 -5.475677055124705817e-02 
 2.412817873245403089e+00 -5.461579139303283231e-02 
 2.416135902635895505e+00 -5.253979002192372960e-02 
 2.421651724453301124e+00 -5.258650866320187245e-02 
 2.418940831404822411e+00 -5.406086498228590553e-02 
 2.436445958630643727e+00 -4.918957218832124140e-02 
 2.395562439493225337e+00 -6.436491047025061363e-02 
 2.398523909747475091e+00 -6.112669620420994876e-02 
 2.422096890492893451e+00 -5.230244096822270206e-02 
 2.416091908114330167e+00 -5.182521251287475900e-02 
 2.405972778034837667e+00 -6.071095268402653539e-02 
 2.424250222706672897e+00 -5.315420229388832102e-02 
 2.402150245907866744e+00 -5.963483875296663600e-02 
 2.395406487192876632e+00 -6.215186921657539498e-02 
 2.425524775203745875e+00 -5.333842603943993871e-02 
 2.431842209508676245e+00 -4.950153902182891086e-02 
 2.421968059085812808e+00 -5.506687043934938713e-02 
 2.421693859358320378e+00 -5.547488532275202111e-02 
 2.438337033743853688e+00 -4.892626421918902513e-02 
 2.397772923585658855e+00 -6.190573638250939509e-02 
 2.437242748868667874e+00 -4.948285377434900878e-02 
 2.437814768701890067e+00 -4.810702224245833047e-02 
 2.424744451224320141e+00 -5.461219921599758803e-02 
 2.438303372173907579e+00 -4.925157605927486804e-02 
 2.434093001594057615e+00 -4.751704613951210354e-02 
 2.431585167682197124e+00 -4.949692689048649369e-02 
 2.425667928231385773e+00 -5.346668230361855539e-02 
 2.444811838406575788e+00 -4.551792095149950063e-02 
 2.435426621147937176e+00 -4.956650288754693018e-02 
 2.442534788965530890e+00 -4.940928699875549862e-02 
 2.412415561458605140e+00 -5.894644080713235673e-02 
 2.418894754305229267e+00 -5.399516798247931681e-02 
 2.396702386852826550e+00 -6.085542763570647717e-02 
 2.395458605641304306e+00 -6.246028169501655763e-02 
 2.396221226353328237e+00 -5.932820964091681248e-02 
 2.419349404458124297e+00 -5.511639150945932958e-02 
 2.422753361545801010e+00 -5.312172837872172759e-02 
 2.414270640914508270e+00 -5.829713693251322576e-02 
 2.406693376735262291e+00 -6.311742989210560040e-02 
 2.411660552695931603e+00 -5.952219541428397515e-02 
 2.436455113127387051e+00 -4.204074432348653412e-02 
 2.418184453003944245e+00 -5.536487959396756142e-02 
 2.411767094416663593e+00 -5.974416524784342125e-02 
 2.391051828656518996e+00 -6.635350675564335998e-02 
 2.417034753810817005e+00 -5.524414556470579052e-02 
 2.407866337752460062e+00 -5.914389169578559979e-02 
 2.413162387431593725e+00 -5.594738571722904924e-02 
 2.411078505091116320e+00 -5.743328995913449253e-02 
 2.427824710455066537e+00 -5.442136333852540947e-02 
 2.391153645511383541e+00 -6.190520810564970056e-02 
 2.405192421039237249e+00 -6.165771838034129343e-02 
 2.380789737386040716e+00 -6.815480157239708903e-02 
 2.424916934326300844e+00 -5.042340021694807078e-02 
 2.413736751555736415e+00 -5.789302553424865300e-02 
 2.441011438949630019e+00 -4.756020912736846906e-02 
 2.403896767104756638e+00 -5.898302279366225698e-02 
 2.408878442217212257e+00 -5.834203692333388841e-02 
 2.420053089458361395e+00 -5.560484823265979953e-02 
 2.403111438358123131e+00 -5.850764166309283670e-02 
 2.426325628127906420e+00 -5.104115188530522484e-02 
 2.421824485971535434e+00 -5.362731639697064512e-02 
 2.426402186389311932e+00 -5.051655527136985485e-02 
 2.412713992152781373e+00 -5.607436647989062078e-02 
 2.385314530001432676e+00 -6.988521246204511261e-02 
 2.412379096204282369e+00 -5.763623650711022228e-02 
 2.418334071457064915e+00 -5.540247056911230122e-02 
 2.387093475930699427e+00 -6.631236927979644591e-02 
 2.424602525533976927e+00 -5.351746169585396701e-02 
 2.415929636106422862e+00 -5.518747800932615605e-02 
 2.428636535403188468e+00 -5.173444737194062004e-02 
 2.393116553283852088e+00 -6.102631468511809931e-02 
 2.399796636649700332e+00 -5.810134316960666873e-02 
 2.429128922452777672e+00 -5.114868605698642129e-02 
 2.413514174186687899e+00 -5.603556735359829094e-02 
 2.425386769853280722e+00 -5.309082736630564570e-02 
 2.411741686371519311e+00 -5.480831344433581553e-02 
 2.418367172451171054e+00 -5.537287344019511254e-02 
 2.412106993872017213e+00 -5.539547422804065591e-02 
 2.385685880521260849e+00 -6.576367898851073757e-02 
 2.412202520691840935e+00 -5.681091495629825294e-02 
 2.415752984157514049e+00 -5.478293201788107802e-02 
 2.415035303464499794e+00 -5.669037765693971803e-02 
 2.425179802758417935e+00 -5.023761430596476729e-02 
 2.406217312447891832e+00 -5.696755168261572605e-02 
 2.426436112679381640e+00 -5.240083173511897452e-02 
 2.425475784402244983e+00 -5.361983013618295407e-02 
 2.387921061130154676e+00 -6.743891092197501491e-02 
 2.396244202344206098e+00 -6.186251717184828441e-02 
 2.416076810149772491e+00 -5.648623983492324918e-02 
 2.423628781838035984e+00 -5.261184736196605066e-02 
 2.422723980198841609e+00 -5.144333980954174379e-02 
 2.422169241184491728e+00 -5.379511954805474283e-02 
 2.405691459891596828e+00 -5.844384833944610280e-02 
 2.411735588517708528e+00 -5.664370847142002896e-02 
 2.418202071384278895e+00 -5.537682531487802401e-02 
 2.409669038481911940e+00 -5.655431632468884556e-02 
 2.425588178688888874e+00 -5.334710328144646324e-02 
 2.441601064836949941e+00 -4.756372291214733261e-02 
 2.408958391852921821e+00 -5.785616876661529850e-02 
 2.431369290502669589e+00 -5.151247502114697507e-02 
 2.429418196711738531e+00 -4.713260635793171949e-02 
 2.429303912809205546e+00 -5.530601813503956132e-02 
 2.422238755767669005e+00 -5.379499710366211773e-02 
 2.417308107363676850e+00 -5.837000964724840812e-02 
 2.420476868745681021e+00 -5.304456846776444551e-02 
 2.410676519343864399e+00 -5.965649333124491832e-02 
 2.398955507789585884e+00 -5.835968206929744578e-02 
 2.374974280540505855e+00 -7.322870161550244783e-02 
 2.402844597391446069e+00 -5.633786009066080180e-02 
 2.421341046080828452e+00 -5.668957412066477630e-02 
 2.427672434437683435e+00 -5.271384990702470547e-02 
 2.416087716786626594e+00 -5.182367757754027804e-02 
 2.414369329502429551e+00 -5.117970170439078981e-02 
 2.418027556871095829e+00 -5.314474914709432091e-02 
 2.410820468888176027e+00 -5.827973815780724404e-02 
 2.419921104287031000e+00 -5.669250198940532781e-02 
 2.404322308692008470e+00 -5.844243173866117691e-02 
 2.394514133206285145e+00 -6.068185528043064381e-02 
 2.428586917346632568e+00 -5.247105792216774645e-02 
 2.398054471196720439e+00 -6.504468336382249194e-02 
 2.419217114168817240e+00 -5.312068911992919029e-02 
 2.422506826466414243e+00 -5.315487721374013985e-02 
 2.404269397909166273e+00 -6.179507602778062936e-02 
 2.391486241343508734e+00 -6.457603256364566335e-02 
 2.391567467162138527e+00 -6.520871260883280562e-02 
 2.410716442599079468e+00 -5.559650445811493286e-02 
 2.438063816037652654e+00 -4.628195466435943567e-02 
 2.421895659840432202e+00 -5.471020267737696646e-02 
 2.400758313034532243e+00 -6.168587049885567580e-02 
 2.391000329141052649e+00 -6.561702755946713372e-02 
 2.412108380123333617e+00 -5.712194691615500586e-02 
 2.427776225992505754e+00 -5.270880300786886380e-02 
 2.423088078734269679e+00 -5.316259196868632075e-02 
 2.399733892060178952e+00 -5.964216638841872420e-02 
 2.437991993878317665e+00 -4.635803744250260872e-02 
 2.400874265747019898e+00 -5.890318903247335203e-02 
 2.423862261414278851e+00 -5.308277234654587562e-02 
 2.423752791448129607e+00 -5.114167971923274519e-02 
 2.416526185836017859e+00 -5.233712218153103307e-02 
 2.390811121310699505e+00 -6.539607630138843941e-02 
 2.424401202985911663e+00 -5.553323455381593832e-02 
 2.413920453078844286e+00 -5.817347178131432317e-02 
 2.441847461296075661e+00 -4.906223407283787086e-02 
 2.387556704535787944e+00 -6.475687030140186984e-02 
 2.392018760641446917e+00 -6.501313973863927231e-02 
 2.409759280798267955e+00 -5.301577215219675787e-02 
 2.387272550455700415e+00 -6.562039653633716663e-02 
 2.388467962156455293e+00 -6.441609745126317121e-02 
 2.391246247793668456e+00 -6.404828035440109091e-02 
 2.427635698142283083e+00 -5.064652381992038044e-02 
 2.423132226698855973e+00 -5.189166198427008075e-02 
 2.390521647237218161e+00 -6.210858580911503973e-02 
 2.440383204940485218e+00 -4.667166449585439386e-02 
 2.412980749719880968e+00 -5.777836108062960052e-02 
 2.389509797617732634e+00 -6.491353006062268449e-02 
 2.396890663745113059e+00 -6.107554102243470395e-02 
 2.414109487911705099e+00 -5.472568482119526123e-02 
 2.409911741936038521e+00 -5.437499949038362285e-02 
 2.428542140210907974e+00 -4.845340809650595243e-02 
 2.401935924079498186e+00 -6.148817547795346061e-02 
 2.400860865196504879e+00 -6.261521063167720114e-02 
 2.412905925501701798e+00 -5.742293676791968005e-02 
 2.414713300348221736e+00 -5.904652596749767474e-02 
 2.408694736644747980e+00 -5.896044415141296624e-02 
 2.396574017770766396e+00 -6.547620744367045609e-02 
 2.413219845880350434e+00 -5.631940914311261981e-02 
 2.400177615618067861e+00 -6.100205253873441924e-02 
 2.435735470762840471e+00 -4.912351586267556941e-02 
 2.399165950514509316e+00 -6.264835583596016499e-02 
 2.425839878232748603e+00 -4.960845780118630644e-02 
 2.389099162996412229e+00 -6.227702828999508167e-02 
 2.405035483087608394e+00 -5.987342429800526084e-02 
 2.426995370955184139e+00 -5.131198637758496023e-02 
 2.413456471702956740e+00 -5.753234882543805523e-02 
 2.407870677577820917e+00 -5.368506433496135488e-02 
 2.411024825745957667e+00 -6.045670927536588024e-02 
 2.417174089145167848e+00 -5.649649456053486979e-02 
 2.432321257688682348e+00 -5.180788659698246090e-02 
 2.417969730515289850e+00 -5.621832500495142076e-02 
 2.420121154099462490e+00 -5.237074698721510407e-02 
 2.423924413856954452e+00 -5.159732414717830423e-02 
 2.412966931039342011e+00 -5.919897165774763714e-02 
 2.416904558171100614e+00 -5.551271740704436658e-02 
 2.417594265051379310e+00 -5.154559566082579647e-02 
 2.410789915764537383e+00 -5.471703854121965499e-02 
 2.401711454783763244e+00 -6.110095359147824090e-02 
 2.422929113062205708e+00 -5.412325475450263657e-02 
 2.423158935615862486e+00 -5.595542662511869547e-02 
 2.397653943285265044e+00 -6.058441346702732322e-02 
 2.417832813337600584e+00 -5.401335926501952406e-02 
 2.408196459466212414e+00 -5.844515724351741215e-02 
 2.389408059801697348e+00 -6.636008320224175139e-02 
 2.403536328315269976e+00 -5.633768297239648976e-02 
 2.400465848053171758e+00 -6.086400623538318344e-02 
 2.420521358822141700e+00 -5.497032395354808226e-02 
 2.416025469790222147e+00 -5.550219266706062776e-02 
 2.395551223165652832e+00 -6.373895928653663945e-02 
 2.428232442210208397e+00 -4.853960883648381075e-02 
 2.397946456987543051e+00 -6.311807830970300737e-02 
 2.413377817259387381e+00 -5.283150655115895211e-02 
 2.429639318416963345e+00 -4.999510117814380539e-02 
 2.435615058934422095e+00 -4.854793116135331515e-02 
 2.397880273398412143e+00 -5.987247500494594088e-02 
 2.397688120088358854e+00 -6.140887757534151115e-02 
 2.439561721559454277e+00 -4.367979656054005178e-02 
 2.395396744270620992e+00 -6.169133476686281675e-02 
 2.396332652088549064e+00 -6.227305770874881630e-02 
 2.409173440328947979e+00 -5.661388664883901245e-02 
 2.427855289115793180e+00 -4.735820710013782797e-02 
 2.419804914170900378e+00 -5.500375905137457055e-02 
 2.453065623241362125e+00 -3.746706857467023422e-02 
 2.420061534842188777e+00 -5.515561503216952211e-02 
 2.431460957996439465e+00 -5.220796358319245573e-02 
 2.403325019654705130e+00 -5.748801725233074894e-02 
 2.407923328307953970e+00 -5.561809568888734928e-02 
 2.412476693174916420e+00 -5.666361953229474141e-02 
 2.406507767803326647e+00 -5.906665331172539918e-02 
 2.402343472572264105e+00 -6.030319670998520593e-02 
 2.375731039125049460e+00 -6.870045340032431003e-02 
 2.418231749482016468e+00 -5.475925227751474861e-02 
 2.413559573641335998e+00 -5.414192205903695793e-02 
 2.422592000839598469e+00 -5.472787708703191062e-02 
 2.416433852535183835e+00 -5.575012339880586199e-02 
 2.393972846024607470e+00 -6.072448322802629500e-02 
 2.413109240480979079e+00 -5.498602347990178690e-02 
 2.407777856831176067e+00 -5.940732901359640356e-02 
 2.431393836407937492e+00 -5.140400038515008374e-02 
 2.404303336161649263e+00 -6.008375500321898321e-02 
 2.395923256740049023e+00 -6.281779372594896438e-02 
 2.437167867169499402e+00 -4.802030762128022684e-02 
 2.395963540547473070e+00 -6.504981461683287391e-02 
 2.405738393957007393e+00 -5.844015326626697537e-02 
 2.422988433282846188e+00 -5.364368404884198305e-02 
 2.410532625658879269e+00 -6.232377908727124854e-02 
 2.433131334958211323e+00 -4.946290820033678870e-02 
 2.432336934564594877e+00 -4.859636748700379982e-02 
 2.404833492501641246e+00 -6.140478478357011549e-02 
 2.403487254749139268e+00 -6.299677959146701700e-02 
 2.386081509692862479e+00 -6.292430849478229671e-02 
 2.429125135277841796e+00 -5.235717980702556118e-02 
 2.403730409158967074e+00 -5.658490417874882661e-02 
 2.406485357014320758e+00 -5.938277075104014813e-02 
 2.428062102525050392e+00 -4.979748737447896312e-02 
 2.430342247897418595e+00 -5.049094044826085009e-02 
 2.385357354510923233e+00 -6.850655412104031394e-02 
 2.421535485274766142e+00 -5.529865517208320397e-02 
 2.469337512274420998e+00 -3.370839973428696457e-02 
 2.385129006553664333e+00 -6.255095978647290389e-02 
 2.441232875406667890e+00 -4.785420026206935185e-02 
 2.421278432572473438e+00 -5.348570856672908019e-02 
 2.396753081228518045e+00 -6.372680747376072152e-02 
 2.398345096385556818e+00 -6.154556112318328859e-02 
 2.430240851610719233e+00 -4.905696594083161499e-02 
 2.389479608395245869e+00 -6.500763904965235762e-02 
 2.408263111210577900e+00 -5.716229707838883095e-02 
 2.396272879448501314e+00 -6.231256268318389330e-02 
 2.379851253843453307e+00 -6.638154988105629539e-02 
 2.419795291381256153e+00 -5.443357156156575921e-02 
 2.417351401777884323e+00 -5.414091217937291173e-02 
 2.426183983047521142e+00 -4.904849277954884124e-02 
 2.417696418397140334e+00 -5.486390088291366596e-02 
 2.407834018752841754e+00 -5.425557074993408307e-02 
 2.426327062780535115e+00 -5.519702586033680553e-02 
 2.420339673297862593e+00 -5.658116935858355234e-02 
 2.407689605879558936e+00 -6.275830359375728085e-02 
 2.455120567043689306e+00 -4.393242906348827914e-02 
 2.391982579444011492e+00 -6.173612874798312111e-02 
 2.388684969611157616e+00 -6.557378043488711061e-02 
 2.373209951774269300e+00 -7.279306297537822823e-02 
 2.393973837608581068e+00 -6.192810949033122209e-02 
 2.425440142880995964e+00 -5.353546494983098258e-02 
 2.409807298172104151e+00 -6.073968460356458238e-02 
 2.422397784698668843e+00 -5.339282611872006590e-02 
 2.424238432733258009e+00 -5.679899257534083007e-02 
 2.435417854402908144e+00 -4.698316892990563043e-02 
 2.417411797648482796e+00 -5.539434375679690159e-02 
 2.400937154810879548e+00 -5.889772538510736066e-02 
 2.415677127314812989e+00 -5.965758695592466437e-02 
 2.406162645337555528e+00 -6.140899413393403200e-02 
 2.397337222072478014e+00 -6.012543329699338718e-02 
 2.377053229975685689e+00 -7.139391198618701140e-02 
 2.407196687894361364e+00 -5.702518746024714397e-02 
 2.385014826175710478e+00 -6.809692455612524620e-02 
 2.425301692588251790e+00 -5.301578577077291354e-02 
 2.455650248620029341e+00 -3.861247184952631278e-02 
 2.436809624620691839e+00 -4.833418192247548179e-02 
 2.435514460781651458e+00 -5.015296632380040337e-02 
 2.425843215283651322e+00 -5.184811433427566341e-02 
 2.426959010214479573e+00 -4.994481725300059516e-02 
 2.411985289030053270e+00 -5.955734890199212983e-02 
 2.416037972586209559e+00 -5.586102322665031233e-02 
 2.414826351535591886e+00 -5.724451127566465569e-02 
 2.412062508571546360e+00 -5.745521787198343278e-02 
 2.385199227947032874e+00 -6.823700045911162970e-02 
 2.427840726205947153e+00 -5.378816051325076980e-02 
 2.420562922635546954e+00 -6.077517120788601679e-02 
 2.398332142858560445e+00 -6.307892134151216190e-02 
 2.419238793386549791e+00 -5.801044769915868898e-02 
 2.407053560526537073e+00 -6.060932759601907888e-02 
 2.413857372751879282e+00 -5.983597561864929804e-02 
 2.474532196674313234e+00 -3.560476662861471187e-02 
 2.379132871068684096e+00 -6.643898196487604824e-02 
 2.416285039639971988e+00 -5.396329103066568877e-02 
 2.411989173294208033e+00 -5.698267563591532386e-02 
 2.389629903209912865e+00 -6.502174208134679778e-02 
 2.423262034983065139e+00 -5.047127897794908419e-02 
 2.432675543791820161e+00 -5.004247783314516584e-02 
 2.407972423319738819e+00 -5.903722246928496536e-02 
 2.409887718699421644e+00 -5.808502389723341902e-02 
 2.417259802440813843e+00 -5.402752242412402900e-02 
 2.365719826714104190e+00 -7.458574810743959227e-02 
 2.423382542059991263e+00 -5.317360570198023662e-02 
 2.405991726489209892e+00 -5.553731955336790871e-02 
 2.427215033369535924e+00 -5.278199585290462015e-02 
 2.429280258253849745e+00 -4.655070505216360455e-02 
 2.425612333231303097e+00 -5.259785211166932706e-02 
 2.424976377730830190e+00 -5.290085409622556634e-02 
 2.398874778178433864e+00 -5.740611191676376485e-02 
 2.444008062517094348e+00 -4.878786324589865636e-02 
 2.390324835754038535e+00 -6.210977119453493095e-02 
 2.417649596812417645e+00 -5.562443330977753786e-02 
 2.440655717040101536e+00 -4.814707570008557036e-02 
 2.408245135809043980e+00 -6.141225326172503746e-02 
 2.386446701930141412e+00 -6.693097539334941226e-02 
 2.404159439236009721e+00 -5.873629190258667504e-02 
 2.424430250904768602e+00 -5.465659278131305976e-02 
 2.432180340317265266e+00 -4.982494762382337627e-02 
 2.429653724209931198e+00 -5.079889388303285985e-02 
 2.409691395089534005e+00 -5.839493727408763546e-02 
 2.407709993744780785e+00 -5.686273773426844813e-02 
 2.393980630602767778e+00 -6.088877319104635255e-02 
 2.415629153533140450e+00 -5.599241926260146995e-02 
 2.378258233487020146e+00 -6.801694158640525512e-02 
 2.413852487782532474e+00 -5.635298059952928429e-02 
 2.393580523966664764e+00 -6.180019979028947286e-02 
 2.402463870666060153e+00 -5.655503740798523832e-02 
 2.393211811483881846e+00 -6.068172669837834654e-02 
 2.388245661439726053e+00 -6.372905593642672062e-02 
 2.391365634834992537e+00 -6.642947341282706697e-02 
 2.409288204289778079e+00 -5.982002691312027914e-02 
 2.404183611983376156e+00 -6.129642399135950409e-02 
 2.407541782623643378e+00 -5.898648161437924919e-02 
 2.379480789526566387e+00 -6.940197526621816326e-02 
 2.416452504853904948e+00 -5.693732591745225002e-02 
 2.412315480537343237e+00 -5.913867277477320022e-02 
 2.425499979915861193e+00 -5.467933410719251486e-02 
 2.425828974465065624e+00 -5.159348911289159817e-02 
 2.410195863041378228e+00 -5.609189073026132205e-02 
 2.397334694102716934e+00 -6.167376061060403369e-02 
 2.415429143667819023e+00 -5.745840689676492280e-02 
 2.434306658052461714e+00 -5.196378148415965736e-02 
 2.393608066016704505e+00 -6.290360203173792075e-02 
 2.372929812620677925e+00 -7.123249607476556111e-02 
 2.413050260225515498e+00 -5.796506913303431374e-02 
 2.437953686952782473e+00 -4.634442259088258215e-02 
 2.409357668576455058e+00 -5.779908375024359057e-02 
 2.426885875436847417e+00 -5.219781378625601431e-02 
 2.401566387640851286e+00 -6.159587875211434277e-02 
 2.422503125370889521e+00 -5.309053039361477655e-02 
 2.441995986289640985e+00 -4.455454780024645928e-02 
 2.439523482082950334e+00 -4.651064947312966852e-02 
 2.402950409619168060e+00 -5.819366742951430360e-02 
 2.424962507918348109e+00 -5.497198341749857248e-02 
 2.397340870116741574e+00 -6.276393657501472267e-02 
 2.414558675731418358e+00 -5.918362163481728083e-02 
 2.403957390848779241e+00 -5.630016002093569255e-02 
 2.428374790402385131e+00 -5.038559802973003460e-02 
 2.411923922268416121e+00 -5.615109199517619165e-02 
 2.405615893343660883e+00 -5.784636185742393633e-02 
 2.410396010848198323e+00 -5.752809414378735886e-02 
 2.393498678471905006e+00 -6.047641479083884497e-02 
 2.417602229645576806e+00 -5.195441709598181551e-02 
 2.431605030852217908e+00 -5.158461408644973711e-02 
 2.409330456964231093e+00 -5.361676957991285547e-02 
 2.398261198614519696e+00 -5.910699059744234374e-02 
 2.444807104514754581e+00 -4.502250251172223994e-02 
 2.427482113094570071e+00 -5.360268999908621157e-02 
 2.417085170975020070e+00 -5.448584121104901867e-02 
 2.418145446257461195e+00 -5.595553271130215833e-02 
 2.409516985125285338e+00 -5.738662429504896856e-02 
 2.428231477364439783e+00 -5.321666140483647528e-02 
 2.406743099550602949e+00 -5.856390690267628679e-02 
 2.392833300388566897e+00 -6.256545042988062577e-02 
 2.399565753749210106e+00 -5.752799175459549774e-02 
 2.424738606247124117e+00 -5.298640905714789573e-02 
 2.425835704790879621e+00 -5.486487527462297065e-02 
 2.399792093992275444e+00 -6.072118167650593368e-02 
 2.418972663745168727e+00 -5.370988808902044109e-02 
 2.417393474274625031e+00 -5.612563984935819983e-02 
 2.417449987539547429e+00 -5.456463808752468753e-02 
 2.406485532958007489e+00 -5.967950599073884588e-02 
 2.409186896136239486e+00 -5.689501790741890996e-02 
 2.396860925093692529e+00 -6.032117840823498361e-02 
 2.385649829992012361e+00 -6.551017977538538262e-02 
 2.408774918790677511e+00 -6.208449394402361377e-02 
 2.435406717200550020e+00 -4.912913812856790213e-02 
 2.419515382298827788e+00 -5.193415761900199018e-02 
 2.398132896776874468e+00 -6.349042663861835523e-02 
 2.465743106016795139e+00 -3.777444464989546113e-02 
 2.396738914895545136e+00 -5.856922114652503286e-02 
 2.403844619212848421e+00 -5.976712395218233137e-02 
 2.407628688200617262e+00 -5.889600520170326647e-02 
 2.411480455789841049e+00 -5.302031879078064613e-02 
 2.433202709093290395e+00 -4.784037499698876733e-02 
 2.411871560193445063e+00 -5.632930178940397797e-02 
 2.408811500265359395e+00 -6.215713013551012189e-02 
 2.420799983947791834e+00 -5.331603907957817995e-02 
 2.430443626105305288e+00 -5.277600699874199913e-02 
 2.410754855213422143e+00 -5.640249836567279296e-02 
 2.434647240830236647e+00 -5.040769182251089719e-02 
 2.415209286149130552e+00 -5.550555089117011759e-02 
 2.410630082303703681e+00 -5.254822472969990221e-02 
 2.412296159115919991e+00 -5.729244955672265632e-02 
 2.417376596349596340e+00 -5.398376101322517606e-02 
 2.403104677378811171e+00 -6.125902421274562887e-02 
 2.432681578505876185e+00 -5.131063699570861947e-02 
 2.425078835477628925e+00 -5.218614991639985295e-02 
 2.398629700714318247e+00 -6.528621667057576961e-02 
 2.423582311203828610e+00 -5.109319064965812951e-02 
 2.401053082485185008e+00 -5.760442913125343040e-02 
 2.415245745042912784e+00 -5.784412750937635572e-02 
 2.412319309733975015e+00 -5.606031148112845114e-02 
 2.414577648537467258e+00 -5.531799715740044754e-02 
 2.406444268278320475e+00 -6.095256806420720069e-02 
 2.379684523687082276e+00 -6.825154972602368031e-02 
 2.400444272983282445e+00 -6.210907842258588107e-02 
 2.419717269028011319e+00 -5.421851985006197194e-02 
 2.424257646896286200e+00 -5.104646787026823063e-02 
 2.416882887905797528e+00 -5.504872489803719349e-02 
 2.418421556645884873e+00 -5.596086725801672351e-02 
 2.424532073221025374e+00 -5.233001265704047278e-02 
 2.393855589805702788e+00 -6.272903101461790865e-02 
 2.391543130302675735e+00 -6.483088580827282843e-02 
 2.397191698505606539e+00 -6.204819839521544950e-02 
 2.421514137047431348e+00 -5.330835027857196151e-02 
 2.402178349156817827e+00 -5.547714600725028172e-02 
 2.422534265354059801e+00 -5.112234317190375577e-02 
 2.435586052075123131e+00 -4.739269869535196744e-02 
 2.426046516644944528e+00 -5.389835117227580186e-02 
 2.403583057034436088e+00 -5.912881132550244084e-02 
 2.435095252344386285e+00 -5.341145283786849496e-02 
 2.410236134794236929e+00 -5.796062528218370868e-02 
 2.376993955560804395e+00 -6.921967337714200752e-02 
 2.393549279439314947e+00 -6.192422384710208338e-02 
 2.419073005481287897e+00 -5.559264801576919296e-02 
 2.401364240013019291e+00 -6.136811393536228260e-02 
 2.390243214494211177e+00 -6.600213488943609819e-02 
 2.427071508416348333e+00 -5.243278166155472542e-02 
 2.440340563070444446e+00 -4.588158965307492787e-02 
 2.415009354744691805e+00 -5.508743615938919286e-02 
 2.420801238377221942e+00 -5.375468704212222476e-02 
 2.415668964713863609e+00 -5.830046662484258957e-02 
 2.409846866353166028e+00 -6.004577533381250803e-02 
 2.403875808059637631e+00 -5.831798487246525609e-02 
 2.405679905332484658e+00 -5.663129826424280477e-02 
 2.418702188978747447e+00 -5.186678481706166050e-02 
 2.377367547136975734e+00 -7.023492969754642490e-02 
 2.405544814460077063e+00 -6.211292805704258374e-02 
 2.434788872381156821e+00 -4.785994622232814244e-02 
 2.422164574048740082e+00 -5.270753202043331614e-02 
 2.402133735284007532e+00 -6.024529072154738429e-02 
 2.403340892105864324e+00 -6.326006288552230017e-02 
 2.406851568121379348e+00 -5.894597927789459874e-02 
 2.407272128433266101e+00 -5.911522383310899992e-02 
 2.405841632324129620e+00 -6.034991186572300631e-02 
 2.393639196727569640e+00 -6.335369534058497842e-02 
 2.426796552953542463e+00 -4.944272438574261880e-02 
 2.393117134903291809e+00 -6.222753924322381447e-02 
 2.436143904920090364e+00 -4.430289636000630388e-02 
 2.413069318654130768e+00 -5.398858792381450167e-02 
 2.416535626435420081e+00 -5.754251218963948172e-02 
 2.427317369845862771e+00 -5.586572732019308429e-02 
 2.424444312231797127e+00 -5.473718419728995643e-02 
 2.415944315368916406e+00 -5.298773827040684919e-02 
 2.413868872829778578e+00 -5.713435185164380398e-02 
 2.426476830311018240e+00 -5.062558824784935824e-02 
 2.433090732250446919e+00 -4.971850322319375931e-02 
 2.422813847439361012e+00 -5.513133782097323632e-02 
 2.423535719447056813e+00 -5.674903612710062439e-02 
 2.411416351610899067e+00 -5.864074380221422078e-02 
 2.385114886726729111e+00 -6.690319804037561657e-02 
 2.404600873391001148e+00 -5.826432205009507426e-02 
 2.423421944315493182e+00 -5.375399655762738010e-02 
 2.454503753827013135e+00 -4.503923222804601112e-02 
 2.409201648799605522e+00 -6.164740640860606052e-02 
 2.395839057017245199e+00 -6.110365067990504440e-02 
 2.417940457568281687e+00 -5.802408343122947981e-02 
 2.362793522560187487e+00 -7.316187027538298415e-02 
 2.424014778507868950e+00 -5.442159499418416230e-02 
 2.415052044573883450e+00 -5.720885219378533948e-02 
 2.435090036354580878e+00 -4.876078913744368720e-02 
 2.392364202519972949e+00 -6.304599590264464704e-02 
 2.424227193282121995e+00 -5.297220228588170321e-02 
 2.427577595760831652e+00 -4.980386130533941830e-02 
 2.411439467342631371e+00 -5.610196033039954039e-02 
 2.395157326891961702e+00 -6.623203558190433882e-02 
 2.400384654853246591e+00 -6.016101444070454107e-02 
 2.412483737991848454e+00 -5.764806094152172267e-02 
 2.414282387157590470e+00 -5.363139696270353973e-02 
 2.400221744547513136e+00 -5.956065458978585664e-02 
 2.416782878983553928e+00 -5.632918321464723543e-02 
 2.411163070174173750e+00 -5.857610614122144704e-02 
 2.420905822519079376e+00 -5.428158393150889216e-02 
 2.397465291901290652e+00 -6.505749939807532745e-02 
 2.430991259450144604e+00 -4.937727224677467691e-02 
 2.409065253815071195e+00 -5.664137913111810113e-02 
 2.416519510884803879e+00 -5.630800359206911826e-02 
 2.408319923532945772e+00 -5.984908051168665727e-02 
 2.400728106021794428e+00 -5.771485191381709595e-02 
 2.426492489715330159e+00 -4.795307216960078417e-02 
 2.418903203098547561e+00 -5.443388080043508326e-02 
 2.419511967794782503e+00 -5.260729287486592964e-02 
 2.428350541004882679e+00 -5.174313010848808486e-02 
 2.421737778291689569e+00 -5.068714689836238685e-02 
 2.395298204173694323e+00 -6.353710423018879561e-02 
 2.432191607377322651e+00 -5.049205425960694854e-02 
 2.426879276170932354e+00 -5.771055842192052837e-02 
 2.427093745168824590e+00 -5.057235912682565837e-02 
 2.411085417938514386e+00 -5.729738934333988148e-02 
 2.392539957790487115e+00 -6.291693570225724563e-02 
 2.427003489909239864e+00 -5.320436514095926855e-02 
 2.385530865719603266e+00 -6.943967958945836128e-02 
 2.433348518326425403e+00 -4.971071793849893977e-02 
 2.450586864715678548e+00 -4.175100096757651535e-02 
 2.410211050609037287e+00 -6.321650865752333204e-02 
 2.424217801158065733e+00 -5.409610173115617787e-02 
 2.432505685891162450e+00 -5.006848067160947491e-02 
 2.391413821788353378e+00 -6.426036588332371957e-02 
 2.418919174987504306e+00 -5.653259609765420163e-02 
 2.403468864094977508e+00 -6.094802254332290503e-02 
 2.423583602443109442e+00 -5.078569197664556389e-02 
 2.386955314225041924e+00 -6.715972262715108609e-02 
 2.400913264019573390e+00 -6.002314772274553595e-02 
 2.414784707818422582e+00 -5.534201319199858610e-02 
 2.388800307160606096e+00 -6.484820502100013817e-02 
 2.420937569882526397e+00 -5.210708803326493527e-02 
 2.413872824580713061e+00 -5.502410555545504678e-02 
 2.424849393289605359e+00 -5.280873081954291087e-02 
 2.429272997593830752e+00 -5.521201669831377057e-02 
 2.440793630896788358e+00 -4.638846500769462644e-02 
 2.401022168951622682e+00 -6.336797419182847724e-02 
 2.389553407957712761e+00 -6.477549246105387959e-02 
 2.429843481753150680e+00 -5.015009999696737331e-02 
 2.390747488361736561e+00 -6.406651193060414196e-02 
 2.436295273582129717e+00 -5.202212237286271690e-02 
 2.430389985028537758e+00 -4.808080304483455109e-02 
 2.409340440530514549e+00 -5.629234579979949110e-02 
 2.432219919461701352e+00 -5.079397950552510393e-02 
 2.410346666063373444e+00 -5.739673622999469371e-02 
 2.392741492344697463e+00 -6.303987510554301399e-02 
 2.440917791489146449e+00 -4.631945689198276039e-02 
 2.374414335273349330e+00 -7.444609228837240078e-02 
 2.416680694292580700e+00 -5.793884644208202594e-02 
 2.422160916301999034e+00 -5.076668239873866062e-02 
 2.426770793117193570e+00 -5.370460523685956222e-02 
 2.414299442361528936e+00 -5.748881249335122123e-02 
 2.428638490712669906e+00 -5.252832995664376281e-02 
 2.411670641956871197e+00 -5.971386460593030437e-02 
 2.419826553299189165e+00 -5.250866951381268077e-02 
 2.430601252770930643e+00 -5.407551519213596447e-02 
 2.397404604156042396e+00 -6.200595386076730720e-02 
 2.416566920018468512e+00 -5.304072880863452966e-02 
 2.410006920524336849e+00 -5.675530935786320813e-02 
 2.431755888935029475e+00 -5.193731394578689903e-02 
 2.415189187049432196e+00 -5.568706358184562916e-02 
 2.422034402889444937e+00 -5.301462127392136264e-02 
 2.415480284228469277e+00 -5.806170256927655621e-02 
 2.417501959611970452e+00 -5.604467263861352688e-02 
 2.421591787036907473e+00 -5.336194468386352974e-02 
 2.415748582231423747e+00 -5.317792311662266486e-02 
 2.414250320483629864e+00 -5.626971164061165404e-02 
 2.396927993762135056e+00 -6.323823261173182331e-02 
 2.432726675224169188e+00 -4.961853185912948327e-02 
 2.431095650130437491e+00 -4.892400698268919296e-02 
 2.389490811817009952e+00 -6.315542870652648966e-02 
 2.410853475749287878e+00 -5.520271972910632124e-02 
 2.422460995153473018e+00 -5.414239495094295973e-02 
 2.426540626915806076e+00 -5.428499919036831184e-02 
 2.417317290680990105e+00 -5.593249915554843188e-02 
 2.420157290118134519e+00 -5.522578297964891858e-02 
 2.400067903103096256e+00 -6.208026629006727082e-02 
 2.404318565733869928e+00 -6.351170944793985140e-02 
 2.430835102121806646e+00 -4.874198555900165208e-02 
 2.444049361951872168e+00 -4.539125516249405135e-02 
 2.413394262798337131e+00 -5.561785635514638476e-02 
 2.399864823048480478e+00 -6.523085745218448750e-02 
 2.422914856024176444e+00 -5.385459817178499253e-02 
 2.374199738622693623e+00 -6.906892469917576272e-02 
 2.432658971939633652e+00 -5.176162804246216276e-02 
 2.411885553788815084e+00 -5.856646194311689035e-02 
 2.406655711138871556e+00 -5.895333275969823900e-02 
 2.386813776512221708e+00 -6.513919196628235875e-02 
 2.408058222090025957e+00 -5.672121210341084935e-02 
 2.418771570073459554e+00 -5.442849725816893691e-02 
 2.421020049828058962e+00 -5.438983770673289087e-02 
 2.410975731950645518e+00 -5.816893580385755491e-02 
 2.392423562864350206e+00 -6.346261426459998134e-02 
 2.418428419456606804e+00 -5.240268589154411377e-02 
 2.415255334967567613e+00 -5.516873967436329573e-02 
 2.434834330596688634e+00 -4.734722068870161199e-02 
 2.418580459540843997e+00 -5.512609937858976850e-02 
 2.414655095037918198e+00 -5.970864103586882854e-02 
 2.422608705147391905e+00 -5.100559244474366094e-02 
 2.400620722414863017e+00 -6.386665043924430463e-02 
 2.434235043738546711e+00 -4.807755124649196188e-02 
 2.410101069830395293e+00 -5.801703430617342894e-02 
 2.408076197257621232e+00 -5.871745008104078956e-02 
 2.420686903427292869e+00 -5.324937012005946657e-02 
 2.411253486930516665e+00 -5.505720277866950341e-02 
 2.423018252527333161e+00 -4.897551766846162252e-02 
 2.411241543985317204e+00 -5.888258716482426547e-02 
 2.414253481714994543e+00 -5.671074857583222051e-02 
 2.426038093851363708e+00 -5.046427232420479941e-02 
 2.424396782707547882e+00 -5.523860846354203269e-02 
 2.403749275102993188e+00 -5.772817350866608910e-02 
 2.406649251653409038e+00 -5.666979207084611031e-02 
 2.396910040462316260e+00 -5.959281904548185960e-02 
 2.440576218850703860e+00 -4.679636909462421557e-02 
 2.428692098952197842e+00 -4.843292385868611105e-02 
 2.415092713139903591e+00 -5.752124646404559866e-02 
 2.433631503479193547e+00 -4.927033966115276775e-02 
 2.437511149865895899e+00 -4.520051257180575377e-02 
 2.425762613132961487e+00 -5.183493547328746343e-02 
 2.386989084879402867e+00 -6.601374346887749212e-02 
 2.428938208601045812e+00 -5.122287412539633378e-02 
 2.419230902095486968e+00 -5.438378857259073412e-02 
 2.438885356645312363e+00 -4.746779837907346561e-02 
 2.407779605466241701e+00 -5.931677244070614891e-02 
 2.433333966133977455e+00 -5.192156556712571036e-02 
 2.419608208763522672e+00 -5.236019272997056995e-02 
 2.409996661235750626e+00 -5.562004898217929455e-02 
 2.447930304164056103e+00 -4.389685696093243578e-02 
 2.396610032995834860e+00 -6.237447608162161039e-02 
 2.459028785644723936e+00 -4.184479237931660461e-02 
 2.402808515477912632e+00 -5.954368156502626991e-02 
 2.408413022144533677e+00 -5.606900768444583044e-02 
 2.409447465861215498e+00 -5.923720425867426420e-02 
 2.411661999808808243e+00 -5.778588656458906458e-02 
 2.421121929636075532e+00 -5.431180109038576120e-02 
 2.401898256222518846e+00 -6.177838568452676676e-02 
 2.413676047751095677e+00 -5.849658174095139634e-02 
 2.409566312884126482e+00 -5.802292584873060266e-02 
 2.415507640878435947e+00 -5.576213721959896036e-02 
 2.434829238297786969e+00 -5.257293347183814025e-02 
 2.390649276509106080e+00 -6.385736638679359589e-02 
 2.433008496706100754e+00 -4.941172844655997848e-02 
 2.412422240342757984e+00 -5.666030538274702960e-02 
 2.404373621470306421e+00 -6.115936427840447387e-02 
 2.422440512598383666e+00 -5.232770598585265165e-02 
 2.450365400671206562e+00 -4.514936563636742090e-02 
 2.415761378900541434e+00 -5.424896837805794764e-02 
 2.412748447077020852e+00 -5.779138174675662459e-02 
 2.410731258898605400e+00 -5.482756267219236757e-02 
 2.399029300985079605e+00 -6.251839596009192701e-02 
 2.420251587786614422e+00 -5.835056594180747930e-02 
 2.409178497924571172e+00 -5.669517580275875573e-02 
 2.405610375121650435e+00 -5.832826408723764539e-02 
 2.406688854873459960e+00 -5.850258554527573013e-02 
 2.426102426109252974e+00 -5.227928215187346850e-02 
 2.410271478063962913e+00 -5.906354893429261593e-02 
 2.414781902333394736e+00 -5.813310460935159490e-02 
 2.406472141994196789e+00 -5.882363603711032729e-02 
 2.409022482984762181e+00 -5.452692352249066676e-02 
 2.419047158035909195e+00 -5.551671075671493760e-02 
 2.413359213549029381e+00 -5.661436678326202399e-02 
 2.387959631179504161e+00 -6.516196393773605877e-02 
 2.401016842628309611e+00 -5.940768313434571790e-02 
 2.392667247122702179e+00 -6.454382981723773283e-02 
 2.398833572135474324e+00 -6.151587650936331947e-02 
 2.427466194069716199e+00 -4.989349343247662799e-02 
 2.387631816497006287e+00 -6.406755624766952151e-02 
 2.379179918963179041e+00 -6.774310945674141826e-02 
 2.396366337542469527e+00 -6.388095211213706826e-02 
 2.391171162605981504e+00 -6.566868444620496681e-02 
 2.418226536100154256e+00 -5.046708205897219857e-02 
 2.413347227340733703e+00 -5.492109652327323982e-02 
 2.413471840382935163e+00 -5.894679484874544573e-02 
 2.431926677221724287e+00 -5.008446988005352263e-02 
 2.434349933684918810e+00 -4.862353548110478346e-02 
 2.439786260735194112e+00 -4.749904581712861146e-02 
 2.426432381773402813e+00 -5.253106561662670981e-02 
 2.429850522201337348e+00 -4.739446015090644643e-02 
 2.431303491875258516e+00 -5.458646651825094231e-02 
 2.410039053178002710e+00 -5.714797402813665689e-02 
 2.403809152499080781e+00 -6.312230852744310505e-02 
 2.410025779133172730e+00 -6.127100506472991231e-02 
 2.418274127310426014e+00 -5.245798636336303222e-02 
 2.409061593867213968e+00 -5.943602541462563588e-02 
 2.402764671083013948e+00 -6.096804633848976890e-02 
 2.371379866064667663e+00 -7.221199452387837281e-02 
 2.401251819638697160e+00 -6.463634440093661560e-02 
 2.418066657395126828e+00 -5.298317624157201228e-02 
 2.400831484875603383e+00 -6.304327749472526943e-02 
 2.407776226550146337e+00 -5.896613896311921760e-02 
 2.412097266516142202e+00 -5.482950368926903240e-02 
 2.407162251725200264e+00 -5.747860904452192776e-02 
 2.407547365212535428e+00 -6.079596729915474895e-02 
 2.412063422250198652e+00 -5.703377642245315710e-02 
 2.426714294861666232e+00 -5.310078251424736606e-02 
 2.392081293153378141e+00 -6.060925137950645691e-02 
 2.416642928948333324e+00 -5.708733510885641294e-02 
 2.403092561956408080e+00 -5.944902743715225341e-02 
 2.427185236290517967e+00 -5.325144470005589714e-02 
 2.405096059668272890e+00 -6.641640651997968159e-02 
 2.403725695076370794e+00 -6.067832193588942880e-02 
 2.456659442824459472e+00 -4.164244195872540688e-02 
 2.422622550540695752e+00 -5.644296762826751801e-02 
 2.410549927226891320e+00 -5.729912805018132216e-02 
 2.462738603313640251e+00 -3.792665349819319964e-02 
 2.395439371799754635e+00 -6.364933366696610972e-02 
 2.413625248375604659e+00 -6.350509711563362414e-02 
 2.412424739419030129e+00 -5.659312329569770456e-02 
 2.399742780244169982e+00 -6.353369833763211627e-02 
 2.407229769791316087e+00 -5.669829604765329323e-02 
 2.417236430465870889e+00 -5.721704596262258691e-02 
 2.438699126456471689e+00 -5.069430394858537997e-02 
 2.411624751441002079e+00 -5.478295182745911845e-02 
 2.390194075182777489e+00 -6.194477306013895790e-02 
 2.425794501850282003e+00 -5.105942085234942140e-02 
 2.411193109330171058e+00 -5.991004078627553547e-02 
 2.427897435679545524e+00 -5.388118884998405189e-02 
 2.393563386100602042e+00 -6.383520320880241294e-02 
 2.395109642150142548e+00 -6.125901667206077456e-02 
 2.430676291589768390e+00 -5.346483626021774488e-02 
 2.410726350667205864e+00 -5.386347106633472548e-02 
 2.435593099697933361e+00 -4.820225240905783720e-02 
 2.385727104644362218e+00 -6.520703583426076810e-02 
 2.462781392296761407e+00 -3.985413862942195629e-02 
 2.435974577935454466e+00 -5.248460299392496142e-02 
 2.425715710078765852e+00 -5.017427080609491996e-02 
 2.418282032655630243e+00 -5.604654905811883719e-02 
 2.399350875521453208e+00 -5.791227198448592461e-02 
 2.405239179684357076e+00 -6.231219740463754542e-02 
 2.428159249011140997e+00 -5.512374234328779737e-02 
 2.418009780247313500e+00 -5.726173096444613086e-02 
 2.429593527702686107e+00 -5.329368130960845940e-02 
 2.406340736399750657e+00 -5.574505441863153443e-02 
 2.391553166149932519e+00 -6.302942253270449324e-02 
 2.392546610804653362e+00 -6.701527282302738309e-02 
 2.391915729011826919e+00 -6.413832709132656629e-02 
 2.412387602654774810e+00 -5.595980215355347842e-02 
 2.421424915582238491e+00 -5.368014494849000090e-02 
 2.428000857992069772e+00 -5.202617902679693845e-02 
 2.412294999650632654e+00 -5.825028413536904176e-02 
 2.393473464251591132e+00 -6.416496522899106658e-02 
 2.401269636006421848e+00 -5.796450135459028929e-02 
 2.422362575781551453e+00 -5.322258769599078065e-02 
 2.413296600198117314e+00 -5.964669317635660356e-02 
 2.393954044677537141e+00 -6.860136768421329356e-02 
 2.407704829688023906e+00 -6.125194445092140699e-02 
 2.412647390986607299e+00 -5.618862934569757855e-02 
 2.389859256986564429e+00 -6.581789308986560338e-02 
 2.420577100224868161e+00 -4.779303330891919444e-02 
 2.416480315899529607e+00 -5.640646926181606957e-02 
 2.428853593304162839e+00 -4.867837271005707317e-02 
 2.437959346722593512e+00 -4.726337741057438924e-02 
 2.402051160114780259e+00 -5.993313085095745840e-02 
 2.429582437215997093e+00 -5.383985791106808000e-02 
 2.399958701876979905e+00 -6.288340667798394956e-02 
 2.434599593783117744e+00 -4.987684893137564468e-02 
 2.410022031374403184e+00 -6.178818754702832677e-02 
 2.412199695453113968e+00 -5.661908879459528338e-02 
 2.421908309991730679e+00 -5.469548532256401224e-02 
 2.420564451281629115e+00 -5.310324096420399737e-02 
 2.429577893946905487e+00 -5.155596596560612505e-02 
 2.412869469149607315e+00 -5.522729501861960155e-02 
 2.406669720481453556e+00 -5.915711456517195460e-02 
 2.422987378801264580e+00 -5.080562867300054963e-02 
 2.400697956964717772e+00 -6.371979074262289211e-02 
 2.415221449733915726e+00 -5.460917858388073670e-02 
 2.405527025261536611e+00 -5.745982648432897827e-02 
 2.417364543472840133e+00 -5.129340690495073907e-02 
 2.408154037500984668e+00 -6.144529190951908415e-02 
 2.415044512356300022e+00 -5.571054535861798274e-02 
 2.421515839637425227e+00 -5.646800990525417674e-02 
 2.409884182943321296e+00 -5.892809965584924065e-02 
 2.417872580409256233e+00 -5.104260556094779300e-02 
 2.406168932132617844e+00 -5.881090700801265558e-02 
 2.400113477840541520e+00 -6.262457681505843865e-02 
 2.402074512499335235e+00 -5.911649315899762669e-02 
 2.415033898622658715e+00 -5.709383701604413969e-02 
 2.408991539671507365e+00 -5.769346484091423394e-02 
 2.412405795275574860e+00 -5.973296104262242057e-02 
 2.423158105435553988e+00 -5.620237244279212979e-02 
 2.395733855644545329e+00 -6.236060443938196141e-02 
 2.395688018014194398e+00 -6.282451129627128483e-02 
 2.426968051144196448e+00 -4.995646070354334278e-02 
 2.392099786365790237e+00 -6.569751166043366619e-02 
 2.394097573880354712e+00 -6.165029641594378662e-02 
 2.415696507360206358e+00 -5.413640914569594481e-02 
 2.421647854121037557e+00 -5.508307796198469442e-02 
 2.416628328496494227e+00 -5.533360321845035013e-02 
 2.383217520914197252e+00 -6.839068849952623097e-02 
 2.411264592747472957e+00 -5.526547377161187408e-02 
 2.428994247310940491e+00 -5.290859472641783884e-02 
 2.438061554223706739e+00 -4.594708704985950298e-02 
 2.414772309626678659e+00 -5.590698304461266810e-02 
 2.426824194524580758e+00 -5.245417869888922835e-02 
 2.413234413027281811e+00 -5.766720767637898565e-02 
 2.399768242281410391e+00 -6.198083591723480695e-02 
 2.397251541216521176e+00 -6.687936973011662789e-02 
 2.398152645262982663e+00 -6.047381108001384509e-02 
 2.408450926740057341e+00 -5.159257806933680718e-02 
 2.421795920153883230e+00 -5.558234791438437100e-02 
 2.426154685490706786e+00 -5.174070489028725905e-02 
 2.441153580551765678e+00 -4.677928593364873849e-02 
 2.418619031730994795e+00 -5.525542532682263530e-02 
 2.418105954832608706e+00 -5.404301634408047172e-02 
 2.389364213412256355e+00 -6.401315876342741906e-02 
 2.422947122626350147e+00 -5.491240562724723773e-02 
 2.396907825553773019e+00 -6.232466052293615666e-02 
 2.426133062240681149e+00 -5.403027645032205256e-02 
 2.398273617982166872e+00 -6.158379295694267619e-02 
 2.417976139991871332e+00 -5.447460763005743806e-02 
 2.420451530975493704e+00 -5.267761101018901548e-02 
 2.410444505120559189e+00 -5.433144935663635627e-02 
 2.406426069379872690e+00 -5.600468930109969712e-02 
 2.407655870682122057e+00 -6.065220829052837132e-02 
 2.436802254069003748e+00 -4.861295766537447605e-02 
 2.407801696479639375e+00 -5.946628379999295555e-02 
 2.428940149737703891e+00 -5.226725688089911559e-02 
 2.423702683572291683e+00 -5.130445309281651128e-02 
 2.413607556401695664e+00 -5.549802124995447533e-02 
 2.435097904240510314e+00 -4.771226300737467507e-02 
 2.388615306064929111e+00 -6.659021921056436366e-02 
 2.406875850472577572e+00 -6.281090329566835218e-02 
 2.418578058841038381e+00 -5.591070087698351426e-02 
 2.444406214231184649e+00 -4.562102217038679214e-02 
 2.407762280554153200e+00 -5.725621738797113947e-02 
 2.401033822822392416e+00 -6.051852096299483591e-02 
 2.414457622335064446e+00 -5.664054999441074656e-02 
 2.411097713815764099e+00 -5.234891548948074347e-02 
 2.393714475447619616e+00 -6.521689076342947200e-02 
 2.451107474637352457e+00 -4.144575940424518462e-02 
 2.385879123695633819e+00 -6.447988104833217438e-02 
 2.422477536201860460e+00 -5.303784081778321891e-02 
 2.412578997393027169e+00 -5.678954265116894357e-02 
 2.403265525939382030e+00 -6.290272187066918430e-02 
 2.391953186076043014e+00 -6.460568847104895818e-02 
 2.407869186788133220e+00 -6.022225339741156536e-02 
 2.420999831235791433e+00 -4.969776784338085507e-02 
 2.432582566717610639e+00 -4.916019764493988198e-02 
 2.400204797958235936e+00 -5.804608675588223549e-02 
 2.411690837592410652e+00 -5.730465146471280802e-02 
 2.445416430145284092e+00 -4.948874131992319486e-02 
 2.405384254918674358e+00 -6.029423161444584511e-02 
 2.439468464942222248e+00 -4.815543914365263967e-02 
 2.398103946921881668e+00 -5.890014840844059324e-02 
 2.414964367703800185e+00 -5.492498731376430077e-02 
 2.413651939673707503e+00 -5.596423946246466968e-02 
 2.411463375828989175e+00 -5.617243848576165127e-02 
 2.407288375982736373e+00 -5.950705988998596790e-02 
 2.405611281737765950e+00 -5.944819817576317555e-02 
 2.427474498803573688e+00 -5.319835256160528048e-02 
 2.410291746299360049e+00 -5.892736927122511903e-02 
 2.400311805570471080e+00 -6.173434606328882107e-02 
 2.404081332839739904e+00 -6.094094522507587791e-02 
 2.449345764559627714e+00 -4.356310699275406373e-02 
 2.421260399469316038e+00 -5.003745103361244284e-02 
 2.411561118488561473e+00 -5.638411383351881606e-02 
 2.408685508398878738e+00 -5.892171430447065011e-02 
 2.433990709337487512e+00 -4.915293656168866210e-02 
 2.384310280700541629e+00 -6.614035373808828389e-02 
 2.424583779684515772e+00 -5.272636544063153546e-02 
 2.448732233023243499e+00 -4.373107933427799326e-02 
 2.410803825770631903e+00 -5.935015683381651697e-02 
 2.435884756989696864e+00 -4.622607576464009271e-02 
 2.389060480801237674e+00 -6.359426067402008942e-02 
 2.407687651732688838e+00 -5.949809372989835893e-02 
 2.387297225944728485e+00 -6.623548387630084910e-02 
 2.389169287182590473e+00 -6.266814146908022964e-02 
 2.414368356465517174e+00 -5.213419375184275006e-02 
 2.399598851005831257e+00 -5.991982493845031399e-02 
 2.436064688352141960e+00 -4.831980550210870917e-02 
 2.402974352228939292e+00 -6.171221710152986067e-02 
 2.385438745602050936e+00 -6.688262738527861462e-02 
 2.420557339034124400e+00 -5.415560240373005346e-02 
 2.413049018450827088e+00 -5.976180701434371384e-02 
 2.420682148094316588e+00 -5.115089776460163273e-02 
 2.421834087898437460e+00 -5.390816229327491382e-02 
 2.398222332757386610e+00 -6.181649268074972808e-02 
 2.431147221535142844e+00 -4.787685849243964592e-02 
 2.404682067073340423e+00 -5.977102067442789657e-02 
 2.414538041006484725e+00 -5.415572934118851461e-02 
 2.402857873914361342e+00 -6.093177284418203193e-02 
 2.428599799436333750e+00 -5.157971199603654522e-02 
 2.439006875374365002e+00 -4.743018070996439517e-02 
 2.449150561896908940e+00 -4.393126284393446268e-02 
 2.423498797814466865e+00 -5.083789997217062762e-02 
 2.417746046517874170e+00 -5.722158322235183087e-02 
 2.421821204719478704e+00 -5.235493416463629646e-02 
 2.414423692164219037e+00 -5.605654848817779451e-02 
 2.424108462200953884e+00 -5.310597445664683169e-02 
 2.408415584620774652e+00 -5.637877544404440444e-02 
 2.427615729123222099e+00 -5.041808922784360436e-02 
 2.416354501425358681e+00 -5.306877885255525951e-02 
 2.408570840404848035e+00 -5.848469213713001352e-02 
 2.422374661196597057e+00 -5.137292400333701159e-02 
 2.438528154763766054e+00 -4.495536877838340883e-02 
 2.419424239824399248e+00 -5.039741828810891805e-02 
 2.397416366316361902e+00 -6.134473160085061882e-02 
 2.399255995393484220e+00 -6.196973409372059927e-02 
 2.406560941690572442e+00 -6.020319670733126349e-02 
 2.436276423009517966e+00 -5.110290913592883955e-02 
 2.410423227274539837e+00 -5.907156924135931186e-02 
 2.425799068943736536e+00 -5.078270344837870071e-02 
 2.410550378469066057e+00 -5.686206004622959553e-02 
 2.406383836830000345e+00 -6.252201597430023794e-02 
 2.398803955917471420e+00 -6.047738096135246016e-02 
 2.410578541812905762e+00 -5.845820119871265180e-02 
 2.394455321109398405e+00 -6.637957821328009655e-02 
 2.413451690532436800e+00 -5.733399629222373645e-02 
 2.395787281947218794e+00 -6.317688045682669229e-02 
 2.448423655198296967e+00 -4.440034882888777013e-02 
 2.412466631558682462e+00 -5.278674471349062425e-02 
 2.393318611271210372e+00 -6.324506887843889258e-02 
 2.410162034673008158e+00 -5.613010400504909320e-02 
 2.424792613592568369e+00 -5.187005430696011582e-02 
 2.424846383720027809e+00 -5.450355098408637966e-02 
 2.402945518020656035e+00 -6.189596321610019158e-02 
 2.434006949136563680e+00 -4.864012442269701614e-02 
 2.408930280852644934e+00 -5.916000810111839148e-02 
 2.414669315510907577e+00 -5.616906109489742255e-02 
 2.421132622917258281e+00 -5.315346069317115202e-02 
 2.417104184593848348e+00 -5.164317390467935281e-02 
 2.442144547346837946e+00 -4.596690510912968680e-02 
 2.435684988865356004e+00 -4.736951128787643406e-02 
 2.409554436973663893e+00 -5.438446865898646093e-02 
 2.394996191107831685e+00 -6.080331607161282986e-02 
 2.420360663735334761e+00 -5.134626290549918620e-02 
 2.416776795763299290e+00 -5.993852724756087991e-02 
 2.398953310455070653e+00 -6.351972331997481069e-02 
 2.418088163330388340e+00 -5.672770770953754899e-02 
 2.419462255831206665e+00 -5.101701847101562659e-02 
 2.408940075923291957e+00 -5.948997956856297287e-02 
 2.402387735858305007e+00 -6.292313226205052679e-02 
 2.430086815608633710e+00 -4.774001918368250830e-02 
 2.406700692992995716e+00 -5.876819322820987096e-02 
 2.408949699868211169e+00 -5.773016643489808919e-02 
 2.421374960238021679e+00 -5.624756269857342228e-02 
 2.390950628086598417e+00 -6.542377841647975534e-02 
 2.376773520165295306e+00 -7.093401657529022075e-02 
 2.392323541963518707e+00 -6.375027848600432756e-02 
 2.401258118742518821e+00 -5.998804900850891741e-02 
 2.433550501430641333e+00 -5.159627181243704730e-02 
 2.402583363124065841e+00 -6.104523707649422981e-02 
 2.411659325013656652e+00 -5.751652153134560741e-02 
 2.411337241511553930e+00 -5.682529180381671458e-02 
 2.416316999812116784e+00 -5.489753516359778540e-02 
 2.424071217842309611e+00 -5.232758513548500801e-02 
 2.382184126666855750e+00 -6.713393220589208843e-02 
 2.429746798477240954e+00 -5.337850457262743875e-02 
 2.410906418316180133e+00 -5.107439841186780377e-02 
 2.429631011321609524e+00 -5.135885626638998780e-02 
 2.391381154455695324e+00 -6.552267581004368735e-02 
 2.395523042055351493e+00 -6.454829090450410478e-02 
 2.420674463534555176e+00 -5.105519830860747593e-02 
 2.436660869711801958e+00 -4.859986172107936403e-02 
 2.429042427625983436e+00 -5.431765432352501921e-02 
 2.431832155282295016e+00 -5.129564797176368318e-02 
 2.409530315832741909e+00 -5.421469710632741829e-02 
 2.396093445839041713e+00 -6.016146208649272159e-02 
 2.417214830379109891e+00 -5.675090128210251439e-02 
 2.405271405694165754e+00 -6.310758750426531671e-02 
 2.385256928715829616e+00 -6.592959657861131861e-02 
 2.367378541277225690e+00 -7.214607947597483084e-02 
 2.395774526909198343e+00 -5.901571529240670633e-02 
 2.434159084561724917e+00 -4.800022818700259292e-02 
 2.419890564079572481e+00 -5.370088929273982015e-02 
 2.411955426923621193e+00 -5.709644178080167803e-02 
 2.385404283230616151e+00 -6.590013810557136809e-02 
 2.428325849128819769e+00 -5.301766671811803527e-02 
 2.399027140630982213e+00 -6.290852521807037412e-02 
 2.405513925541087783e+00 -5.981668453418802212e-02 
 2.409184801770043016e+00 -5.820660658002437676e-02 
 2.415714024278824645e+00 -5.608283805100951896e-02 
 2.430405547611245609e+00 -4.958344822425465870e-02 
 2.391477785951984014e+00 -6.526433604381821907e-02 
 2.401251596832279844e+00 -6.221970264310965060e-02 
 2.415143953722306502e+00 -5.432109665481264782e-02 
 2.405265254095219074e+00 -5.844051042232303872e-02 
 2.402314086897006096e+00 -6.086434287346487171e-02 
 2.404953024970439834e+00 -5.956062973796387439e-02 
 2.409013230276699780e+00 -5.926626006816313602e-02 
 2.419752802896485200e+00 -5.545997366625390890e-02 
 2.382847747099019475e+00 -6.250949121365785566e-02 
 2.384722258750750168e+00 -6.735041724751603121e-02 
 2.408709703893108678e+00 -6.007807829614778689e-02 
 2.388463710515781546e+00 -6.334796031299044783e-02 
 2.428987617488322037e+00 -5.090945501184915289e-02 
 2.395489694656388835e+00 -6.447209376114701462e-02 
 2.406496072830448973e+00 -6.082213826626616665e-02 
 2.421311244278219199e+00 -5.456231797765979247e-02 
 2.423370336007721892e+00 -5.318064027036554370e-02 
 2.425206282525922408e+00 -5.398885160727517896e-02 
 2.401915674789549815e+00 -6.003452685245385528e-02 
 2.399489449391800200e+00 -6.031904741921133295e-02 
 2.444407375563706353e+00 -4.590430137078031769e-02 
 2.423268797878076697e+00 -5.191523312149061431e-02 
 2.428734709100786038e+00 -5.447158817774704759e-02 
 2.407733540207817491e+00 -5.758755808190693659e-02 
 2.441286440988270634e+00 -4.846380752436135753e-02 
 2.409041423203508892e+00 -5.478939871265208622e-02 
 2.405777930901042083e+00 -5.992914924090687878e-02 
 2.386311838882274383e+00 -6.666225785694732120e-02 
 2.383059274712056919e+00 -6.618234407997584945e-02 
 2.386310880169337789e+00 -6.582508523845941040e-02 
 2.415158712703525890e+00 -5.339339263904302468e-02 
 2.400309040496436452e+00 -6.291296789371685072e-02 
 2.415608422067872851e+00 -5.489234226568658059e-02 
 2.387343950799136749e+00 -6.672792191864877764e-02 
 2.386527687501300843e+00 -6.855007996095319189e-02 
 2.397443614214566754e+00 -6.057591460362795471e-02 
 2.430095289753629206e+00 -5.094717933984254515e-02 
 2.383755433356528730e+00 -7.096375239314864358e-02 
 2.434878030729880294e+00 -5.081226785197218848e-02 
 2.418815010148609002e+00 -5.451888763340374117e-02 
 2.416009459264053305e+00 -5.588097894717519026e-02 
 2.427533504609012738e+00 -5.177663552142927617e-02 
 2.407931553629515165e+00 -6.098219154171770351e-02 
 2.415797216116572166e+00 -5.458091567105325531e-02 
 2.404712912260828173e+00 -6.082284866683575209e-02 
 2.405372708944978122e+00 -5.860139846338707770e-02 
 2.394438598495917336e+00 -6.200845451232022548e-02 
 2.416379597561894688e+00 -5.412065509998707086e-02 
 2.400241368634031591e+00 -6.045362767407518739e-02 
 2.408227881125595271e+00 -5.545859845189393678e-02 
 2.392378664751824147e+00 -6.321060232761756270e-02 
 2.437253667994228934e+00 -4.567578782896640488e-02 
 2.416829521500654554e+00 -5.506939530958757795e-02 
 2.412719600754154037e+00 -5.288583716788842343e-02 
 2.426705113754433984e+00 -5.135290484406948575e-02 
 2.415425356883207364e+00 -5.360799324253388842e-02 
 2.399871046883208958e+00 -6.188946100338901107e-02 
 2.412426053185515507e+00 -5.861800515674865653e-02 
 2.437326477112571776e+00 -5.035189873847394776e-02 
 2.389425493206349227e+00 -6.269940761807159257e-02 
 2.434845771386812796e+00 -5.263045795864736837e-02 
 2.406456131862392933e+00 -5.982210652658153521e-02 
 2.418478954333720399e+00 -5.532901463150882021e-02 
 2.412346081515277074e+00 -5.195662159732088864e-02 
 2.410382387975222418e+00 -5.818383577718422989e-02 
 2.452681943359845906e+00 -4.442499712409060664e-02 
 2.401002031376866963e+00 -5.980845051049391015e-02 
 2.413889545861459762e+00 -5.834024215225885185e-02 
 2.405302048823565464e+00 -5.734145339638082456e-02 
 2.428017028805263600e+00 -5.310342024673479072e-02 
 2.436307982123941507e+00 -4.960966081585396065e-02 
 2.409598951260528032e+00 -5.779998787132336474e-02 
 2.427623787463177418e+00 -5.164995515286746608e-02 
 2.431774017828618462e+00 -5.272285958733100020e-02 
 2.404449918855697810e+00 -6.441394384895282599e-02 
 2.414694856258722488e+00 -5.752160747793789997e-02 
 2.426962190769549998e+00 -5.336449347438587676e-02 
 2.391911025776772171e+00 -6.437479008884935960e-02 
 2.400105848758812499e+00 -6.388161983163515023e-02 
 2.410286157359589065e+00 -6.069986671557738023e-02 
 2.428002983895923617e+00 -5.438665488345372639e-02 
 2.405569735740626491e+00 -6.000078874487575070e-02 
 2.402930659543341285e+00 -6.118342043051096940e-02 
 2.426089083513987887e+00 -5.361035111426833838e-02 
 2.423107086266247379e+00 -5.252736955339102481e-02 
 2.415089646318303362e+00 -5.836818022341206530e-02 
 2.433722493329070868e+00 -4.897430357506731002e-02 
 2.392671299648291505e+00 -6.548396905376419053e-02 
 2.378637463435704369e+00 -6.902833712363559693e-02 
 2.400400112592532942e+00 -5.950921433702210939e-02 
 2.391850676399309705e+00 -6.606757837047722015e-02 
 2.429928915855986915e+00 -4.855732110889169478e-02 
 2.407961128975572240e+00 -5.927800081224471329e-02 
 2.399300219055579220e+00 -6.082163547169529283e-02 
 2.418055361679384951e+00 -5.605311174213621628e-02 
 2.408984686963552058e+00 -5.988593534608516872e-02 
 2.422695744110495486e+00 -5.131105582049119013e-02 
 2.417537839162740010e+00 -5.623140510308971551e-02 
 2.405861791007558814e+00 -6.030428006475393315e-02 
 2.425372563422083072e+00 -5.160768723662177704e-02 
 2.412800799502046623e+00 -5.548036182457792564e-02 
 2.416063087739876547e+00 -5.916474832508197140e-02 
 2.392174892885434723e+00 -6.378097151812997523e-02 
 2.443714095889544247e+00 -4.675516335347432162e-02 
 2.423780240075575243e+00 -5.743338578987004089e-02 
 2.413703107195431574e+00 -5.579311601477884852e-02 
 2.412140279279198829e+00 -5.584926521754110529e-02 
 2.431382794637804157e+00 -4.820902943572637905e-02 
 2.414379191496198729e+00 -5.324757472970856331e-02 
 2.432934523949415784e+00 -4.827732878720716880e-02 
 2.416348141962704421e+00 -5.284919834552764817e-02 
 2.431689723535490621e+00 -4.986242035055333394e-02 
 2.383898456349790251e+00 -6.988409296865188969e-02 
 2.414404671383080458e+00 -5.103402497379842112e-02 
 2.393435446971036829e+00 -6.074693964685445868e-02 
 2.424928912240281509e+00 -5.087533104049132837e-02 
 2.442062743972271743e+00 -4.540334153332264283e-02 
 2.410554549311615169e+00 -5.862177893124738415e-02 
 2.380799010028979090e+00 -6.611705441402347672e-02 
 2.416978031902132340e+00 -5.501134643900509880e-02 
 2.416430750667248883e+00 -5.855988586045472039e-02 
 2.395544195512993912e+00 -6.508861979665755970e-02 
 2.398359602044863870e+00 -5.938444200984867305e-02 
 2.397158663994038097e+00 -5.633323851343451094e-02 
 2.399406661031195043e+00 -6.052873767164824309e-02 
 2.419996985080204333e+00 -5.485177143673700129e-02 
 2.387106871031792643e+00 -6.156680153305388314e-02 
 2.425600696376574827e+00 -5.204617825031662010e-02 
 2.414058258640965349e+00 -5.477741069398637391e-02 
 2.403174362479918447e+00 -6.434830819434911309e-02 
 2.386188342199460966e+00 -6.689836976384518075e-02 
 2.414515365481157971e+00 -5.619787230599546796e-02 
 2.417939472212122798e+00 -5.577270447194571101e-02 
 2.431109131216284691e+00 -5.166679690405984876e-02 
 2.422430391480473677e+00 -5.619503030853360143e-02 
 2.394150406462163705e+00 -6.323140752824120414e-02 
 2.405703439744455441e+00 -5.725585230691540573e-02 
 2.434182450228805639e+00 -5.058678450015043765e-02 
 2.393678447835910550e+00 -6.239905665505445648e-02 
 2.401240969883314591e+00 -6.051801210519145574e-02 
 2.420354921873657972e+00 -5.607103972169780876e-02 
 2.433093975106289442e+00 -4.894874349093635696e-02 
 2.379215792957981801e+00 -6.838193842418691104e-02 
 2.408375679026520277e+00 -5.549029566568525196e-02 
 2.424008083576782546e+00 -5.109294464204020003e-02 
 2.381945968836181038e+00 -6.697545083506631358e-02 
 2.444647797450165694e+00 -4.555475577734084680e-02 
 2.406886311708976933e+00 -6.010281123755208815e-02 
 2.424074386377066403e+00 -5.223064777391207836e-02 
 2.432080286710705419e+00 -4.829427363739040302e-02 
 2.429702847755287998e+00 -5.184440230022426682e-02 
 2.449919695686729071e+00 -4.152366805959663981e-02 
 2.405019834179160210e+00 -5.935055675836437700e-02 
 2.418311588768776943e+00 -5.925317299038521113e-02 
 2.407619714818701961e+00 -6.172988451225599332e-02 
 2.438376438480741371e+00 -4.550273847455126031e-02 
 2.405120870171577163e+00 -5.716387525482756471e-02 
 2.445923734866241706e+00 -4.149159426736698936e-02 
 2.408715829089958849e+00 -5.510268195728498797e-02 
 2.437990060501950218e+00 -4.673910746955063644e-02 
 2.377488864168297411e+00 -6.506915973956967081e-02 
 2.434762022618540911e+00 -4.740052849068814023e-02 
 2.419137745419266849e+00 -5.595821958226890325e-02 
 2.428296471313712068e+00 -4.749755014992102647e-02 
 2.438454984065826725e+00 -4.874266885170536190e-02 
 2.434158077359841243e+00 -4.698665939536866842e-02 
 2.391474847590091546e+00 -6.702144382644520393e-02 
 2.418920010208860827e+00 -5.235226630408735399e-02 
 2.388660665652612813e+00 -6.662031877004218061e-02 
 2.418256355219024822e+00 -5.791653313334075431e-02 
 2.423982650624090240e+00 -5.516020864108080873e-02 
 2.416009689642667269e+00 -5.812663695334937403e-02 
 2.399517173578171736e+00 -5.664438569959932140e-02 
 2.413870606432065191e+00 -5.711889830242432298e-02 
 2.408060100837829953e+00 -5.790202609160578079e-02 
 2.392968271390337964e+00 -6.616887818046825187e-02 
 2.384548203416077872e+00 -6.766347667338397376e-02 
 2.408955055784965271e+00 -5.735081068990402486e-02 
 2.418586287827224179e+00 -5.530155435026423705e-02 
 2.400036037020353952e+00 -6.103985345514626598e-02 
 2.413143402896697598e+00 -5.423847984202641304e-02 
 2.420828172752934826e+00 -5.092441856036380304e-02 
 2.424024067799253945e+00 -5.185475360093758090e-02 
 2.410627363869150663e+00 -5.843270226033038528e-02 
 2.409133541949876278e+00 -5.920231669125600171e-02 
 2.408764799223463537e+00 -5.849664010153680926e-02 
 2.413457657497100950e+00 -5.957265099944709930e-02 
 2.424947617182067638e+00 -5.123257238826358501e-02 
 2.391740969948767059e+00 -6.427593566533512659e-02 
 2.434045176565292401e+00 -5.015656616666899076e-02 
 2.427253747661703542e+00 -5.399105226285179360e-02 
 2.426174866010278208e+00 -5.190031451450688449e-02 
 2.411900218894402315e+00 -5.964073032366292576e-02 
 2.401665331161969341e+00 -6.154499515172724006e-02 
 2.407518059940047195e+00 -6.011547794660134642e-02 
 2.396526623068470752e+00 -6.130893962332078367e-02 
 2.415645985090612680e+00 -5.577989708583364764e-02 
 2.422267160826156562e+00 -5.478272998498843332e-02 
 2.426554794795748649e+00 -5.163828823891493391e-02 
 2.405690089947433830e+00 -5.939901898953425796e-02 
 2.395877367704874139e+00 -6.449480064560596249e-02 
 2.426525402777862883e+00 -5.228427117363323995e-02 
 2.373532686789168622e+00 -6.852062112217024992e-02 
 2.412582782269761861e+00 -5.711950905387162825e-02 
 2.407699700126390674e+00 -5.953262881922412320e-02 
 2.446802817510094208e+00 -4.421111208356751088e-02 
 2.417624209194899620e+00 -5.447335133174430188e-02 
 2.418317653694333380e+00 -5.614633886809826391e-02 
 2.422982420435722428e+00 -5.399900273756600561e-02 
 2.418994100391382407e+00 -5.651106331520835968e-02 
 2.408450631902260497e+00 -5.840035271478982715e-02 
 2.402795691033464021e+00 -6.098957267036980018e-02 
 2.379799339352725696e+00 -6.760716546792173987e-02 
 2.406496059352901451e+00 -5.927732434938172423e-02 
 2.395274576247476972e+00 -6.200216265902488977e-02 
 2.409056402038975531e+00 -5.739176620244199750e-02 
 2.424193077988252121e+00 -5.404759966138608651e-02 
 2.444891096656248486e+00 -4.327947939690544171e-02 
 2.406357642371459882e+00 -5.570298542419089421e-02 
 2.388675473602964505e+00 -6.438226787475465063e-02 
 2.408797099757775673e+00 -5.951347414052123030e-02 
 2.439731103979847937e+00 -4.531964080544112483e-02 
 2.428183134195699644e+00 -5.215273634464327734e-02 
 2.403456698364022426e+00 -5.897552263227221619e-02 
 2.447855920993788015e+00 -4.460147941992185366e-02 
 2.378389915276172051e+00 -6.751404733844589001e-02 
 2.413832872325655465e+00 -5.613115132833638998e-02 
 2.410834559105891284e+00 -5.632747610550153244e-02 
 2.415989571460835261e+00 -5.735879958609495233e-02 
 2.429720663391328195e+00 -4.929417791189821818e-02 
 2.419627542895041561e+00 -5.797872369794829228e-02 
 2.406284203660956855e+00 -5.333040069882347134e-02 
 2.442698416914975912e+00 -4.067434811757401208e-02 
 2.439835870897524739e+00 -4.684950940794326696e-02 
 2.420752448038147264e+00 -5.060640932155815314e-02 
 2.430724297222858432e+00 -5.227219682994699995e-02 
 

==> data/Ech_Parabol_100D_CEm0.txt <==
1.624345363663241670e+00 -6.117564136500753813e-01 
 -4.471285647859982171e-01 1.224507704805498864e+00 
 -4.008781917889266411e-01 8.240056184504076509e-01 
 2.065783320218834263e+00 -1.471156925832624918e+00 
 -1.306534072844018457e+00 7.638048015959200687e-02 
 -1.719394474619523105e+00 5.712099608209207646e-02 
 -1.072964278711644903e+00 4.951586112003165674e-01 
 -7.907999537751677632e-01 1.223722211960109219e+00 
 8.143431291489253709e-01 7.804699297583743700e-01 
 -4.466992034771199993e-01 2.043773949211629692e-01 
 -1.532361617670916776e-01 -2.432508512647113097e+00 
 -1.334886693660606860e-01 1.986565110942400070e+00 
 -5.390325800200370665e-01 6.440999879429353259e-01 
 1.081092993021092186e+00 1.724391719951887003e+00 
 1.891987518250985434e-01 1.223936008916897356e+00 
 1.301224837729161310e+00 -3.123921151914365035e-01 
 2.910045423703911394e-01 1.074899748545103284e+00 
 -1.289130039474920553e+00 1.097829461123511485e-01 
 -1.307971343663687058e+00 1.472396306728568582e+00 
 9.336296282088858423e-01 -1.763774715751290412e+00 
 4.895166181417870965e-01 2.387958575229505997e-01 
 4.825979515241575202e-01 -1.105432353227728814e+00 
 -1.058132694766112381e-01 4.086538652840478875e-02 
 -7.033950585259873822e-01 -9.245095945483304822e-01 
 -2.754810829647253434e-01 1.139053295500416452e+00 
 1.083951978199710675e+00 -1.309541134517357500e-02 
 2.560523861305204485e-01 -7.152321407714558044e-01 
 -4.535031189136779495e-01 -8.209053714367824384e-01 
 -3.421080009260943355e-02 -2.814993205506844953e-01 
 -2.098043769871815734e-01 5.161168844666462752e-01 
 -7.710695686740627608e-02 2.078252673129941941e-01 
 -1.321513378351498957e+00 5.999020417751051992e-01 
 -6.637520050841477781e-01 4.797369191758814599e-01 
 -4.005073642238546339e-01 -2.878781272842831918e-01 
 -1.644618809560858042e+00 -7.966624163339061093e-01 
 2.306405026627654786e-01 -8.545809115340134987e-01 
 -9.881883613583930526e-02 -2.701489675644788702e-01 
 6.137185065396277839e-01 -8.225289528445511866e-02 
 2.874335676098010994e-01 -7.621848279623884004e-01 
 2.981122823695971369e-01 -1.326365703714724731e-01 
 -1.403709948716722888e-01 1.416416728308121098e-01 
 -2.137312179185718808e+00 -2.154916172326445611e+00 
 7.590642983480841988e-01 -2.312601967419694926e+00 
 -1.033309638880713033e+00 -1.870947212272063565e-01 
 -6.981276560292652977e-01 8.335066258955489138e-01 
 -5.513582922609419068e-01 -6.041884179609178229e-01 
 9.935681880160740498e-01 -4.286421105506574986e-02 
 1.274643564400736562e+00 -2.519779111401743155e-01 
 -7.131990756261361586e-01 1.394096679161341557e-01 
 1.350745525800580160e-01 9.686219924223068434e-01 
 -9.247552836219403716e-01 1.128889895412677813e+00 
 2.730845310926886871e+00 -1.374646575284902861e+00 
 -1.666687579321640966e-01 -1.658582874344301628e+00 
 -8.518659417366067910e-01 1.728581786573491819e+00 
 4.827899829113282415e-01 6.660297135522744716e-01 
 8.843229074314836735e-01 4.911772834766852114e-01 
 1.709700855828029775e+00 -1.555525786648019659e+00 
 4.223756539498981222e-01 -8.993054819073936779e-01 
 9.112930517316280010e-01 -5.086174874854467731e-01 
 5.892248550222677350e-01 -1.535370661901396927e+00 
 -2.851069542601939677e+00 8.231234224707913993e-01 
 3.523466080781634813e-01 4.502640572939625718e-02 
 -1.045963477395363661e+00 5.973115396931633070e-01 
 7.353454456382362281e-01 -2.813525028480248769e-01 
 2.045616024165348712e+00 1.476999578568287952e-01 
 -1.557976468124731007e-01 2.378788923161697877e+00 
 -1.026358076372550832e+00 -2.395052710631323800e-01 
 3.652280823483597394e-02 1.046271820693113197e+00 
 5.783687026050750024e-01 3.879468421339409279e-01 
 -8.226029406461407012e-01 1.530100166350900348e-01 
 9.200785993027285059e-01 1.809921046210771420e-02 
 2.231048835781866413e-01 -1.074029092393470108e+00 
 -1.053244815947468993e+00 2.730509872315546871e-01 
 1.106356397072709941e+00 1.185026122467304877e+00 
 4.929476763327376998e-02 -1.265465372768419972e+00 
 -4.065009863091210152e-01 -4.025366561290705247e-01 
 9.881514446061472057e-02 1.033460084424266290e+00 
 4.110331169115074013e-01 -4.601373055041978466e-01 
 9.082720609207942664e-01 1.565256389016542182e-01 
 -3.133810874749474729e-01 -1.449765363090113335e-01 
 -2.219256185512108903e+00 -1.233987187387493911e+00 
 3.365344742138593470e-01 1.064339254029561088e+00 
 6.480281757491392902e-01 8.221835710351167031e-03 
 -6.147276770166447690e-01 6.438125250581169245e-01 
 -1.704651062221896440e+00 -8.085657428652738565e-02 
 -1.848903948327290436e+00 2.515245382428376031e-01 
 4.485507018511152716e-02 3.632509014396881897e-01 
 -2.439393030990006372e-01 5.198053784524700460e-02 
 -1.181628233345743517e+00 -7.610511592984467444e-02 
 -2.984928449473817080e-01 1.186610525911574454e+00 
 6.340254202561290686e-01 7.130013293932251361e-01 
 9.780033835308241663e-01 -1.511091278950039973e-01 
 1.311729332104836498e-01 -7.428041893076494651e-01 
 -5.874208995357257379e-01 1.107213494561380074e+00 
 2.121308958604684394e-02 1.722683065981916173e-01 
 1.368228682372009786e+00 -5.998036468041414437e-01 
 -8.128906429159997726e-01 1.984394819072826666e-01 
 1.379704333183419562e+00 1.386552745027270217e-01 
 7.347920476640129595e-01 -7.115244560850159106e-01 
 2.182601490077268058e-01 -8.654461329906262268e-01 
 -1.224739064923140441e-01 2.281698187881314455e-01 
 -1.461055877716411766e+00 1.474778601742791961e+00 
 -4.748645721130552166e-01 9.242388076546482756e-01 
 1.440754691409493748e-01 1.505971396802813445e+00 
 -1.370787529259786641e+00 9.686442335967913042e-01 
 -6.253378207898078189e-01 -2.864633953379703613e+00 
 -4.026298394285876547e-01 2.183140752407138063e-01 
 -3.522043355828523570e-01 1.657213224709739863e-01 
 1.156169063951780318e+00 -6.767633019928606108e-01 
 2.450770404271457870e-01 -3.547377369614888587e-01 
 1.351321107607982297e+00 -3.483504691706253986e-01 
 -1.397654299382479426e+00 1.863317186547487125e+00 
 1.495432961466640176e+00 -1.068572801749419487e-01 
 5.473776309229563819e-02 2.091362768268178574e+00 
 7.021543167024085763e-01 -6.908066841308315720e-01 
 7.542391459946199417e-01 1.232393004682509341e+00 
 -1.232636329312055024e+00 6.901395276901295395e-01 
 -1.119198108546741066e+00 7.492117032690384093e-01 
 -9.897626411363651122e-02 -4.246647289155424665e-01 
 5.591866313712573477e-01 -5.173451261750697805e-01 
 2.410516095351523946e-01 1.112254845392560698e+00 
 -1.085115555338759918e+00 -5.070231358305714586e-01 
 1.146611158912973633e-01 -6.260704643892671672e-01 
 -1.280851592974107112e-01 -7.747449615888787333e-01 
 -3.460969475425233477e-01 -2.839457729840431988e+00 
 -1.843650550026681545e+00 8.656333325023297665e-01 
 -9.548825564904503960e-01 -2.586737079182796495e-01 
 -3.928157940382239754e-01 -2.119414720498296878e-01 
 -1.127933048148003659e+00 -1.410917273809574990e+00 
 -1.416042502086672039e+00 -1.740263143381588273e+00 
 3.892035474168086262e-01 -1.052142779433186126e-01 
 1.384909596401801224e+00 5.036247070194127540e-01 
 -8.795006260465897396e-01 -2.091843644961920212e+00 
 1.743060366829792818e-01 1.189508097066502845e+00 
 -4.773366127247916646e-01 -1.438394816195712744e-01 
 9.111679736876772129e-01 1.431810333246796851e+00 
 1.367463648636247031e+00 -1.611229186264644397e+00 
 -2.983665444051587734e+00 -1.683510277638375241e+00 
 -7.618351041915152333e-01 -6.782045683950753689e-01 
 -8.157422632931379258e-01 8.981909174374830274e-01 
 2.100723731910227876e-01 -4.299816090351255005e-02 
 4.373729796452757723e-02 9.456187543263882000e-01 
 5.095435212167637173e-01 -2.560172982292509558e-01 
 2.379152935399698188e-01 -9.682524017150302698e-02 
 -1.781850389519056499e+00 8.603962126148758660e-01 
 -1.084765211146038189e+00 -1.175028441465399531e+00 
 5.409455736588281161e-01 5.064905731745749096e-01 
 -5.518677436125745128e-01 9.808593422424639607e-01 
 1.889572204979524050e+00 4.038979068547614987e-02 
 2.764766519717677618e+00 -9.757009352619718801e-01 
 8.506348471565876590e-01 -1.093944556496627918e+00 
 -3.010242771096789394e-01 -8.053069588127628742e-02 
 5.714706775818929607e-01 -1.354352885687890307e-01 
 -1.919395488720550880e+00 1.154213167381002020e-01 
 1.048118497938629767e+00 6.559129006996874400e-01 
 5.373343795535104883e-01 -1.058937476369616881e+00 
 -4.560303813515623750e-01 2.284537287027876007e-01 
 -1.394034884143523279e+00 -1.212434935519942414e+00 
 -4.745565862664826162e-01 1.532281177005010653e+00 
 8.536712447394598779e-01 -1.371839907236108713e+00 
 -1.705486968055131280e-01 -1.142314453242155636e+00 
 3.972403520681176414e-01 -2.668907927457766505e-01 
 8.103095586851617044e-03 -8.360776865895691579e-01 
 -1.416471484682655102e-01 -3.403200271763878737e-02 
 -6.063095804550970858e-01 -1.216468340932055137e+00 
 -1.869026037967570053e+00 1.565339429274104743e+00 
 -5.814677651884376797e-01 2.537585604679285511e-01 
 9.373845124605619805e-01 -2.851958422822841177e-01 
 1.963724977804722327e+00 -6.737456023248532544e-01 
 -3.101183288114793268e-01 -7.529406046275548547e-01 
 1.337838384887614085e+00 -1.529944577720074195e+00 
 -1.436027361245410416e+00 -1.063217405675629168e+00 
 2.254294248914794796e+00 -1.198713663439164190e+00 
 7.872317606033396586e-02 -1.762722472482756375e+00 
 -1.470931646991189057e+00 -1.319707018977885671e+00 
 -4.800745283513371126e-02 -6.341102046098840983e-01 
 -3.596177258765352880e-01 5.512438939383456082e-01 
 7.195708069901712856e-01 -6.291351381694976208e-01 
 -1.778717732351312364e+00 -7.549122008488452773e-02 
 -6.762305669022755650e-01 -1.545764474149187606e+00 
 -3.204064450346126858e+00 -4.675362892615773092e-01 
 1.893397320432346209e+00 1.108751325858238213e+00 
 -1.911950805933439801e+00 -1.361304679436845244e-01 
 7.762928237875846849e-01 8.584230377070252160e-01 
 -1.394817826367136471e+00 -2.820011591445460430e-01 
 7.203331133613333215e-01 1.164165836398200204e-01 
 -1.131204151103989419e+00 5.335458391054583860e-01 
 1.244161241927044026e+00 -6.074989218936868163e-01 
 9.520005943604460397e-01 6.872536210570099335e-01 
 9.653804604302447245e-01 -3.317998044919981404e-01 
 4.483948785232282352e-01 4.598493342687438590e-01 
 1.841954509782503857e+00 -1.121676615566387980e+00 
 7.512553230719765107e-01 -2.085533868041109240e-01 
 -6.416670408118497759e-01 1.190697033618486778e+00 
 -1.464546069566678155e-01 -2.539507510553689951e+00 
 1.346463154888337677e-01 6.077403044519712472e-01 
 1.919650834436510412e-01 -1.123646747149333186e-01 
 1.211014460641259838e+00 1.083707062729159842e+00 
 1.332455400031069992e+00 6.044463410938929471e-01 
 -2.952697331934385216e-01 -2.073191196759048616e+00 
 -1.931563889781590104e+00 -1.604261190560692663e-01 
 -3.479317590634625201e-01 -1.826764894920979376e+00 
 -1.304238964828114078e+00 -6.867076187080034533e-02 
 -7.966038783408848634e-01 -1.406610748304838676e+00 
 -7.191069930583359193e-01 4.982735483816632116e-01 
 2.307970863861130706e-01 3.642964129018045893e-01 
 -1.268044118395116548e+00 -1.700277774359077454e-01 
 9.440092348058130023e-01 1.492505382923619284e-01 
 -4.309268035963797483e-01 -1.970865879906517737e+00 
 -2.264635701543993296e-01 -2.406040615350930167e+00 
 5.366424222774132113e-01 1.531979887820183184e-01 
 -9.401318157039680878e-01 3.337842708300505223e-01 
 7.850565178997430671e-01 6.478577758642775075e-01 
 1.452462238616714307e+00 2.278460662841040207e+00 
 -9.831114807102406816e-01 1.717391088866207616e+00 
 1.093952837775819420e+00 9.619131127596626252e-01 
 -1.107184833518959355e+00 3.941702077541496263e-01 
 -9.647714572576090442e-01 -6.680511644403007709e-01 
 -3.564267618523078163e-01 -6.773915827922651900e-01 
 -6.565404745840285050e-02 -1.939061525191987101e-01 
 5.236086449045012081e-01 1.283871050970323724e+00 
 2.286730048227483714e+00 8.164934190795354318e-01 
 7.880808042313581785e-01 1.111012099417822280e-01 
 3.965053738451410625e-01 -6.153136492249716705e-01 
 1.527528641977037971e+00 -2.016807453062488265e-01 
 -8.722723743072127722e-02 6.945906794754891367e-01 
 3.515354551879827927e-01 6.170193263127184968e-01 
 -1.234010064990272770e+00 -1.894795816752582740e-01 
 2.794275655948664117e+00 3.748246555260392188e-01 
 4.326669487812499493e-01 8.743018128806067102e-01 
 1.044513135158139372e+00 -1.102220026452311430e+00 
 -3.892708752329205324e-01 1.113513534658526760e-01 
 5.113143231654883047e-01 -1.250965554006213232e+00 
 7.070076470454292883e-01 -5.171188841015149640e-01 
 3.950884415005463945e-01 -1.345649106230291991e+00 
 -5.365037683339907160e-01 -1.623463461802048924e+00 
 9.173009485804859420e-01 -8.833958653711526665e-01 
 1.512404570275492632e-01 5.785347996062236708e-01 
 3.945980811385463860e-01 6.685582492458187476e-01 
 1.344877548009373092e+00 -2.134428315362978612e+00 
 6.961393519749966563e-01 2.311543076803836971e+00 
 -8.134851753223533433e-02 1.678909337250690526e-01 
 1.492691965090453321e+00 -9.246694898268762453e-01 
 2.206852387164887741e+00 2.150845002506169557e-01 
 -1.143081180804035729e-01 2.103220621563806514e+00 
 -5.757307111785407716e-02 -4.293642945289165569e-01 
 -2.820464636841589989e+00 6.580733747542936163e-01 
 6.809965096745879132e-01 1.425730377679761685e-01 
 -9.514629623776802436e-01 -2.496541122151945680e-01 
 -1.603078413410840286e-01 2.987036933488613322e+00 
 6.999084240670081503e-01 -7.784953982059814592e-01 
 7.339401052926857183e-01 -4.589460042926716832e-01 
 -9.390887527508353511e-03 -8.276862376133559129e-01 
 3.983582240471202351e-01 4.230874676998435113e-01 
 2.560685232927933375e-01 3.784296384791437373e-01 
 1.049236538535958774e+00 3.386155753262838353e-01 
 -4.037700122433393601e-01 -7.897069476028751867e-01 
 1.039422056438170788e-01 1.375724413023780013e+00 
 -7.981800307507330716e-01 -3.202641979850261222e+00 
 -2.640217066639779286e+00 -2.745286891702888865e-01 
 -5.841491622528158789e-01 -7.616153685642450544e-01 
 -8.475503439070071199e-01 -1.018944847415651944e+00 
 -8.932838394772613100e-01 6.130047958109040573e-01 
 1.359353691256932839e+00 2.029830052934437079e-01 
 1.311655999147231244e-01 8.442819672055112967e-02 
 -1.073977813049953545e+00 -2.227889841102719259e-01 
 -4.324220931143994695e-02 8.225960471941056174e-01 
 1.316661411978935492e+00 3.084615227335353871e-01 
 9.817172713755623059e-01 6.323144601625585448e-02 
 5.578873470977773197e-01 -1.128273580018670952e+00 
 -3.402541414085693550e-01 1.223578872295069564e+00 
 -7.343552304264406860e-01 -4.344325047520933847e-01 
 1.125870512517379796e+00 1.474415362983079847e+00 
 1.139123994378760329e+00 8.647059063588373728e-01 
 -9.453285634835315587e-01 1.393345409717826611e+00 
 -1.202420202146550654e+00 1.431939414349994721e-01 
 -1.007281873538550254e+00 9.539555243894248804e-01 
 -2.796215276592644572e-01 -1.481533703871981515e-02 
 -2.962695192527768362e-01 2.572576769640920746e-01 
 1.341784569920499104e+00 -6.985822830537273820e-01 
 -7.752889276762510162e-01 -8.664463591219773164e-01 
 6.857396144233032786e-02 -5.031161416360815375e-01 
 7.474017198164957243e-01 -8.845714370601672760e-01 
 5.141338638111191406e-01 8.133453785946278547e-01 
 5.370165683468265394e-01 1.299225986960298451e-01 
 1.200796673938319792e+00 -1.999745352127929587e+00 
 1.449926533481487034e+00 4.765603964334781950e-01 
 3.532343109522400465e-02 3.561893592847499290e-01 
 -2.400009778409249783e+00 -1.054892098898711827e+00 
 -1.043911214074827454e+00 -4.479917551807487824e-02 
 -1.135216835670764146e+00 1.100681798284648183e+00 
 6.022943784077704477e-01 -1.201562868647886084e+00 
 3.502147108797157848e-01 1.845862731025685322e-01 
 6.692339094028607605e-01 1.602386340248702912e-01 
 1.123050872353061003e+00 -4.845690377735364929e-01 
 -3.463761057409070476e-01 -7.845995925102004775e-02 
 9.162819157893911104e-01 1.433979851420263074e+00 
 -2.169146393445487708e-01 8.123672911529841167e-01 
 1.560823025857692059e+00 -9.801442107710450768e-01 
 1.494248194069517088e-01 -9.750934849034389451e-01 
 3.860549596686622120e-01 -4.991523238373780647e-01 
 6.708713921432044591e-01 -4.943721773102841555e-01 
 5.537481389589093972e-01 -5.049072383284977095e-01 
 1.194515503717698435e+00 -9.563458163778602861e-02 
 1.596487479672736576e-01 -8.413690058360584478e-01 
 6.559253787455655571e-01 1.238814680206842045e+00 
 6.862067568310394310e-04 1.625450792626399743e-01 
 4.040452879451681967e-01 8.880276332320821142e-01 
 1.079885927726487616e+00 6.149259970371959705e-01 
 -2.025731039738712713e+00 -1.339532955897996258e+00 
 1.496272485995461921e+00 -1.252430340957935817e+00 
 9.540265279415374167e-01 -6.365065870553224259e-02 
 1.732367295164704765e-02 -1.943224630918966300e-01 
 -1.761039151315789031e+00 8.846312760151805454e-01 
 -3.446463678364901639e-01 -3.512492067748784197e-01 
 6.039005469723877917e-02 2.411428650826379916e-01 
 2.706510308767761108e-01 -1.606171285176612562e+00 
 -1.958692311389935714e-01 1.070159965931398949e+00 
 -2.680102755950229398e-01 -6.711487620335345738e-01 
 1.128514782905322811e+00 2.552356572678466939e-01 
 1.516062568524769727e-01 3.378244894885812921e-01 
 3.680988991069998328e-01 -8.400492789772010527e-01 
 -2.499173855331950356e-01 1.861217085211833711e-01 
 -1.943139940593247017e+00 6.572178671679121398e-02 
 -5.891114978687849169e-01 2.108980413638530393e+00 
 3.688635447420344216e-01 -3.040018242714144225e+00 
 -1.177020032694362284e+00 -5.460763474018679453e-01 
 2.074918634624059732e-01 -2.235279178868076477e-01 
 -2.878160448834380158e+00 1.397625615629302986e+00 
 -1.027361392675338214e+00 9.219614585363770098e-01 
 -1.232949678769144353e-01 6.001562746193869202e-01 
 2.285259358553567210e+00 -3.664582233648098764e-01 
 9.237644131486657528e-01 3.329423744229886850e-01 
 -2.501823245777426763e+00 -5.017893137063620390e-01 
 7.532277637853664887e-01 7.960355219151029615e-01 
 -2.113012120428731766e+00 1.389425659325162377e+00 
 -1.965483980053288615e-01 6.306225213861271772e-02 
 -3.628324269307076633e-01 -1.577173954965831015e+00 
 3.945244064645747617e-01 1.726401178063725173e+00 
 3.720410127797424416e-01 -5.013587774038520406e-01 
 -9.742171731705698834e-01 8.238275070872496109e-01 
 -4.742995005519795582e-01 -1.286364116319289375e+00 
 8.378206369119279850e-01 -1.749112365944635483e+00 
 -2.895273960545898251e-01 1.650070440493804247e+00 
 5.404526641210808530e-02 -1.085429667536385034e+00 
 -1.337091704908341727e+00 1.382466248958980348e-01 
 3.916780773043995745e-01 -5.815670123628500221e-01 
 -1.359183492340765742e+00 -1.002850480524246191e+00 
 4.715744952131533108e-01 -1.801361744338901172e+00 
 8.294108581531236535e-01 5.551717941802548628e-01 
 2.508836030099295566e+00 6.730360063257825320e-01 
 -2.269873389316364176e-01 1.340022491332360177e+00 
 -5.951363504715802000e-01 3.920433866422117219e-01 
 -1.471434035586978162e-01 4.924332320083789072e-01 
 -5.648564791210605174e-01 -3.711154804580000799e-01 
 4.730394363988814077e-01 5.503655796506704556e-01 
 9.079960335151375794e-01 -5.910574760354357915e-01 
 1.313569872434297459e+00 -1.347957213658007580e+00 
 2.457087835168273449e-01 1.241542000930580425e+00 
 -2.482538138248790993e-01 1.205350897288455458e+00 
 8.798687924625554491e-01 4.705611721622613985e-01 
 -8.957854180268972621e-01 8.132195717003910529e-01 
 6.359514955824586285e-03 1.300029293889110593e-01 
 -8.397669718930939053e-01 2.558716816797652061e-01 
 1.134737351440399555e+00 2.859205192228099213e-01 
 -1.282625602477436066e+00 -7.963302813981822936e-01 
 9.384141390459967147e-02 -9.504820591401176300e-01 
 1.772559444037850318e-01 9.276674042179841040e-01 
 6.774304371435035943e-01 -9.800193922317512740e-01 
 8.949460716682996475e-01 -2.631387929329243036e-02 
 -3.249895137826533942e-01 -7.274824545151324928e-01 
 4.310475297000973538e-01 1.487618967953688420e+00 
 1.198274978211527175e+00 6.383368291137400119e-01 
 6.498454163729500133e-01 -3.143561183084066513e-01 
 -9.768797672590814885e-02 1.032209103718147725e-01 
 1.424124100400195880e-01 1.909431090556952260e-01 
 -4.957325316755278322e-01 2.449167385541932973e-01 
 6.836654581904771932e-01 -1.193623207500614097e-01 
 6.658892254545388800e-01 1.373196003248649821e-01 
 -3.698272018481368884e-02 2.189942157969145264e-01 
 2.095014088335778180e+00 2.535156320672734331e+00 
 3.309643844998611528e-01 -1.375225888146251796e+00 
 5.793430943579140902e-01 -1.826201762280269758e+00 
 6.315449768338907699e-01 -5.395897356020959990e-01 
 7.563875477942165748e-01 -1.145751313319449904e+00 
 7.651768851237181757e-01 3.659223006723587301e-02 
 -8.789135780442463020e-01 -5.652901174359776792e-01 
 -1.576378928312876626e+00 -1.814527417826860445e+00 
 -4.227239542030539199e-02 8.219271188787873328e-01 
 9.946081850449433048e-01 -1.204173494242775977e+00 
 -3.433356687173730881e-01 -1.270230905754083039e+00 
 1.819920712045252964e+00 5.596986437825538507e-01 
 1.126413611643505064e+00 1.050852240119747316e+00 
 9.575263258678975431e-01 -1.391054846519525823e+00 
 1.626442399245999759e+00 7.924827940123127523e-02 
 1.564192661566098153e+00 8.019773559583800449e-01 
 9.909666868748343016e-02 3.401213668151042892e-03 
 1.569974353321021088e+00 8.535712068853463785e-01 
 1.524369980306063965e+00 7.108692740361133300e-02 
 7.226992248491984627e-01 5.690090106442430296e-01 
 6.501800552072188877e-01 -1.764946829521282012e+00 
 -7.723733038621147795e-01 -2.614738882660201824e+00 
 -1.170338513659783253e+00 -1.486992706395147135e+00 
 1.843325768904541029e+00 2.855506242729557442e+00 
 1.121346304734397448e+00 -1.043386468067685202e+00 
 7.095873846270828178e-01 -7.574839278878038318e-01 
 -8.920701205909662423e-01 6.447865440846025642e-01 
 1.338970820452952681e+00 2.926514815354014920e-01 
 -1.323446774747763621e+00 7.566064835803421040e-01 
 5.319685985595121736e-01 5.086172793903160905e-01 
 6.510685525770132376e-01 -2.580894874937345040e-01 
 1.519353243794008268e-01 -2.478607804753356902e-01 
 1.475730662372223945e+00 1.593963051692213195e-01 
 6.084014955748811015e-01 -9.972288872517561797e-01 
 -7.845493829154803755e-01 -2.957452607119821497e-01 
 1.879046152682632309e+00 -2.063012894332236502e-01 
 -1.414082463932559541e+00 -5.509390068344596214e-01 
 -6.709358930959803402e-01 1.004755159391660824e+00 
 -8.907420669017379611e-01 1.512418146594760371e+00 
 1.101551944083514201e+00 1.314951433410661008e-01 
 -1.484311499735800621e-01 1.241308582236704955e-01 
 6.385837399035929618e-01 1.089969822160938184e+00 
 -7.310389715850841297e-01 6.417789326720104714e-01 
 -2.257190547229943334e-01 -3.161192130503277520e-01 
 1.397224439272958252e+00 -1.250088082577199611e+00 
 -2.488842133986945981e-01 -5.978979043416954298e-01 
 -5.209469005673884601e-01 -5.975098951016415416e-01 
 -1.477269503042222820e-01 -1.215165887560335500e+00 
 1.292679674839647408e+00 8.027358676842014096e-02 
 1.081819647189090183e+00 -9.550860520669283982e-02 
 9.410019481479346970e-01 -1.524367846255329395e+00 
 5.953220375461079072e-01 5.399157726595535944e-01 
 4.465448540051230597e-01 -3.162004125779128705e-01 
 5.418796507245124960e-01 4.701566550535051237e-01 
 -2.204672900635627375e+00 -7.986470334715564112e-01 
 1.600987111438867627e+00 2.891852203573055946e-01 
 1.178302328388822318e+00 2.635649952720508712e-02 
 -8.585849337115440683e-02 -5.987404214769630195e-02 
 -4.039747181982770718e-01 6.237296577941860848e-02 
 -1.438972672409475351e+00 -1.481845160417815388e-01 
 2.847251514950884660e-02 -5.002682354327248060e-01 
 -1.272995374242160693e-01 -1.344992559764015994e+00 
 5.735985250286112364e-02 6.432261603887456936e-01 
 -9.597072681338015832e-01 -4.533514806488597726e-01 
 3.027030306552963568e-01 9.922545781312481772e-01 
 -1.028092272685642072e+00 -1.661313326698934834e+00 
 -1.331158501031101560e+00 2.751866969424554554e-01 
 1.091104573894664309e+00 -7.951672020141359321e-01 
 -8.709847512986971241e-01 -2.302026956681432868e+00 
 6.665594545715117780e-01 1.136217555950001845e+00 
 6.002941383354071236e-01 8.692752450577458934e-01 
 4.993606816374884239e-01 -1.416311908431496125e+00 
 1.239493138306233755e+00 2.336817891269155345e-01 
 6.428435377973956699e-01 -2.260577548063041897e-01 
 -7.608899138203540913e-01 -9.118545090447920387e-01 
 -2.104916623144752919e+00 -8.443051503309608741e-01 
 -1.020997185269266971e+00 -5.029303545247960638e-01 
 8.998409606029501573e-01 1.050029772609769152e+00 
 6.590645305984149660e-01 6.942897293468057729e-01 
 1.845165875577154946e+00 6.138164979049475223e-01 
 -2.774667339404559563e-01 -1.215391725518813137e+00 
 1.617019731503620550e+00 -1.272282683546501203e-01 
 -3.517179708132852078e-01 1.147915331522393556e+00 
 1.094697953989870243e+00 -4.697736289650951691e-01 
 -1.718182502975244885e+00 3.234651882604649309e+00 
 1.133197731129278241e+00 -5.973116961574644890e-01 
 -8.447092573870093046e-01 1.998420538592457163e+00 
 4.157018625858201893e-02 5.975632543253993623e-01 
 7.356158102372433172e-01 -9.580054388989013292e-01 
 2.561255183278351444e-01 -3.963183570701238612e-01 
 8.095331101530975904e-01 -1.718461349072353483e+00 
 -5.363876396964011306e-01 1.099661714639970644e-01 
 3.592808119727167182e-01 3.254963736691497411e-01 
 2.257067330542029460e+00 -1.423443472176593394e+00 
 -3.627983922351496471e-01 2.298260183666453127e+00 
 -1.068610549932552251e-01 -4.261525272878236709e-02 
 -4.281051710245382114e-01 -1.098212548161987323e+00 
 -3.881855778285698503e-03 2.990426819422576689e-03 
 -3.395014792681348981e-01 -6.861818459262112313e-01 
 -5.111920234160457488e-01 2.284447273381271237e-01 
 -4.591279760850744962e-01 7.278247329892832962e-01 
 2.007528037483786498e+00 1.230772254924321629e+00 
 1.158797006743221836e-01 5.270272425784147119e-01 
 -1.155067431794380317e+00 3.944431843102431112e-01 
 -1.886054534267478378e+00 6.336044853345371708e-01 
 1.056715954436005633e+00 -7.015332233141977070e-02 
 -6.145775556908611437e-01 6.355833308935355808e-01 
 -1.072564955067000225e+00 -6.234851409637715003e-01 
 -3.408653721290862415e-01 4.976607456796320883e-01 
 -2.450906671095268941e+00 9.589393858020179850e-01 
 -3.819452115681174487e-01 3.725000296205919770e-01 
 1.053744509581111766e+00 -2.633851635656593970e+00 
 -9.115565670781868857e-01 2.538064181617029000e-02 
 2.507343373289233068e-01 -1.943193535479555700e-01 
 1.207238662228540038e+00 7.371067565137986444e-01 
 -1.478578820333464439e+00 -1.131660136759835567e+00 
 4.716381625302552560e-01 -2.072507375727040468e+00 
 5.751579443917631540e-01 2.545029172547483287e-01 
 8.624019644879405977e-01 -5.801480500625587622e-01 
 -5.294429302279680255e-02 3.553219014964037470e-01 
 -8.938848314539573625e-01 -3.718898114147480838e-01 
 -2.033790402310868273e-01 1.184154147827330306e+00 
 -1.339182718203537903e-01 -7.343658984041632198e-01 
 4.263546560041108213e-01 7.254689144435007009e-01 
 -1.794553541003993669e+00 -7.227444865847953981e-01 
 -1.717444533297736831e+00 1.782781576417047653e-01 
 3.057476550705919699e-02 -2.716051774937230934e-01 
 -9.532874224400615937e-01 -1.774848718866578690e+00 
 -1.597484068401576973e+00 4.221781668565718348e-01 
 -8.178279254153103528e-01 -9.273577775362769060e-01 
 -7.703257498230606792e-01 8.359478139895778481e-01 
 1.144226145767854863e+00 -1.245299311186977287e-01 
 4.569595219512841838e-02 -1.342463256659041981e+00 
 -8.110512598536380180e-01 6.724275585194190441e-01 
 -1.979464777119918917e-01 -1.133026455530472987e+00 
 -1.503000889646665561e+00 8.829066643297923678e-01 
 4.005577873893680363e-01 -8.106301348408988527e-01 
 -2.222820670968524703e-01 -1.678595466978577977e-01 
 3.239666595289673601e-01 3.038362857906101500e+00 
 3.564513368178172659e-01 7.299323275089845131e-01 
 5.943813663429134975e-01 2.644726969929087068e-01 
 -5.581196923235567375e-01 8.595720038362645310e-01 
 2.661533261425672592e-01 -2.891215851116656577e+00 
 4.055123843207704137e-01 -1.355645134866331203e+00 
 2.273644873162243563e-01 7.016491632664751954e-01 
 -2.308352160276580245e-01 9.930289043646812752e-01 
 -1.743875193416044356e+00 -3.710676933095472529e-01 
 5.988735493301016177e-01 -7.533145583432551140e-01 
 -2.986487184417255802e-01 -6.863164000279614596e-01 
 -7.027165973525653087e-01 -9.434427529814438662e-01 
 -5.588703324481746337e-01 1.853295703024770091e+00 
 -1.075935228774117958e+00 6.648174018085928338e-01 
 3.655611794054056118e-02 -9.567614833688659060e-01 
 -1.129649961571071115e+00 -2.108143694541336988e+00 
 -9.602200784253174526e-03 4.591139839388105326e-01 
 5.021112328233523492e-01 1.036990130738778770e+00 
 -1.321109250027384385e-01 1.616589643538781651e+00 
 -2.951228272291074872e-01 -8.609627172363913672e-02 
 -9.080615824888959020e-01 -2.468018931600203247e-01 
 1.500229207173915169e+00 -1.356119133391120724e-01 
 -1.141231829190364699e+00 -1.363365428334406326e+00 
 -1.062481428506006770e-01 2.028116204590229898e+00 
 4.913534413369101128e-01 1.239929488483093173e-01 
 1.435814342344341910e+00 -3.025766459289925825e-01 
 5.663044817042175438e-01 8.251305635237832226e-01 
 7.386149144679021727e-01 -1.111295812556106100e+00 
 -1.183153106480470784e+00 -5.215918993601493386e-02 
 -4.552842645160345425e-01 -7.586748091764776714e-01 
 -1.434462664450694147e+00 -3.129403921111973963e-01 
 1.730464353164841818e+00 3.480730643895949550e-01 
 -4.554626966014646006e-01 5.475870505535320731e-01 
 5.248982256137870728e-01 1.007878355541163895e+00 
 9.469706763362254476e-01 6.113390823584821110e-01 
 -6.636563460130572023e-02 -5.515694863713261897e-01 
 1.988719782349305465e+00 -1.371837463887278785e+00 
 -3.049503109480869445e-01 1.649093547833901274e+00 
 9.229839740134951898e-01 -2.173046237113418488e-02 
 -1.944584990014103898e+00 6.934198431191654910e-01 
 -1.090403980489957680e+00 6.344970354055898820e-01 
 -1.475873326293354770e+00 4.616479981651726572e-01 
 -4.898159543434827956e-01 -1.625646539426510051e+00 
 2.116698605513374076e+00 1.375423981439243860e-02 
 -9.967803653782553175e-01 -8.738006704072344144e-01 
 4.404852044020213242e-01 2.220378008480726473e-01 
 6.878292820106673977e-01 3.874327589155384111e-01 
 3.933589720299208170e-01 -1.680447110877015746e-02 
 -1.089364757358495028e+00 -2.183170365761837317e+00 
 -5.517633174248641748e-01 1.008278066915998805e-01 
 -6.082944029945923647e-01 5.275589715744068986e-01 
 1.450344231522684657e+00 1.168364789238387269e+00 
 -8.413640760333528368e-01 -4.601515950098676311e-01 
 -4.752638201363232340e-01 5.009490069898445697e-01 
 8.655361672566165288e-01 -2.938561147788874561e-01 
 -2.204393219183494512e+00 5.463990671463957449e-01 
 -2.749615280304901765e-01 -1.773772043507387597e+00 
 -7.004629417018933824e-01 5.478010504240686529e-02 
 -1.596572601379511624e+00 8.948479765673091404e-03 
 5.467091947794180395e-01 -1.342285620038657701e+00 
 1.037227088912779510e-02 1.275097407275831707e-01 
 7.044355691827305366e-01 2.757249707014631568e+00 
 -1.957771333817755199e-01 -1.223890578256286998e+00 
 1.036801067937309639e-01 -5.778012177680771355e-01 
 -6.123792368054553625e-01 -6.422366459913356751e-01 
 -1.593439606005688236e-01 -2.846460125000278008e-01 
 2.552981004074932753e-02 -4.241132957746913124e-01 
 9.646588277205750961e-01 1.207724913864280047e+00 
 1.479168524199755419e-01 1.370475220967722008e+00 
 -1.223074989768917487e+00 -8.963627140693720963e-02 
 2.400360271894975028e+00 -6.333355155912201440e-01 
 2.873712927583086940e-01 1.405245263288555480e+00 
 2.513843810511010357e+00 -1.173353680353641071e+00 
 -1.444327280183761664e+00 -4.402611889043792637e-01 
 1.581066230516203097e+00 -1.319534504847247991e+00 
 1.061316658921725553e+00 7.977887027949608356e-01 
 -3.617244589760462703e-01 4.173232741546406555e-01 
 -8.514096269556969965e-02 6.429663339691260582e-01 
 2.921778156578624941e-01 7.420343757307812371e-02 
 1.558966932943046668e+00 6.571033158971000265e-01 
 5.346767429652332648e-01 2.614094107290806379e-01 
 -3.120866576171564821e-01 1.301763831188307741e+00 
 1.740462646836968386e+00 1.076245509587841376e+00 
 9.542162632209404416e-01 -1.449475636878722717e+00 
 -5.859679430113564624e-01 7.961659577379064379e-01 
 5.663886061259679749e-01 2.007568035480350677e+00 
 -2.472100027802865974e+00 -1.029227325871540977e+00 
 6.322057705360074609e-01 1.544383738646310789e-01 
 -7.126680651822233648e-01 1.873544889852958861e-01 
 -9.698076119424954566e-02 -1.193137681901157016e-01 
 -2.489874156593490984e+00 -1.510081171282914303e+00 
 1.158191053909880669e-01 -1.276510227111182116e+00 
 6.466515947570768974e-01 -1.806468250844219137e+00 
 -1.925398954303108867e-01 -7.844056187202016472e-01 
 -1.200233756943093200e+00 -2.327788756153253980e-01 
 -3.734983308181243078e-02 -2.162073568935923173e+00 
 -4.202817920528708617e-01 5.603675690043038449e-01 
 -4.259730123670163460e-01 -7.902038821312675765e-01 
 -8.523412383366644196e-01 -1.254266561588085693e+00 
 -1.288177153859385360e+00 -1.547334375845187182e+00 
 -4.976085845383717565e-01 7.714836059504545096e-01 
 -1.266981144528161574e+00 -1.700571140672138271e-01 
 1.509649524733306603e+00 1.193785319316123195e+00 
 1.175454550723266101e+00 -3.527371737330754764e-02 
 -6.744287180136924187e-01 -1.280973928203756051e-01 
 3.863564854828687722e-01 4.858109707652678577e-01 
 -9.672610490973767572e-01 1.050692189610506144e+00 
 1.555914620714133445e+00 1.830369600891935955e-01 
 -5.441416652642208085e-01 -1.799804434696533340e-01 
 6.693773245707232977e-01 1.431437471677260154e-01 
 8.849163772781888371e-01 9.395442204583310808e-01 
 -6.289282592057314769e-01 3.839464547464180866e-01 
 6.738813715878907429e-01 -1.899507832333986179e-01 
 1.660799637624573943e+00 3.651490123719973724e-01 
 6.181905971922744270e-01 -5.178589904933188909e-02 
 7.791049860345079514e-01 8.166962184469565844e-02 
 8.996778491751051821e-01 1.629477021365763334e-01 
 7.840508298806979637e-01 7.601153588846745190e-01 
 -1.637060175294861586e-01 8.723300633732895548e-01 
 1.939038347608818214e+00 -9.939466226134459348e-02 
 -5.116489411173107404e-01 2.290096927059706466e+00 
 -1.319001882156165317e+00 1.022924546636101439e+00 
 -1.541582412872930241e-01 4.961681236626088731e-01 
 5.810202607440735356e-01 -6.219396511614279088e-01 
 7.703842011700655634e-01 -8.773152296417707774e-01 
 -1.263077039472333851e+00 1.100243702405205415e+00 
 2.342204382382283567e-01 -2.602974480776002256e-02 
 -2.550095080061574038e-01 1.324306934347208919e+00 
 4.007846971965434157e-02 -1.201378501107745356e+00 
 -3.488994544372155809e-02 4.410363904127341250e-01 
 -8.408872250569320306e-01 -7.285896200057088157e-01 
 1.628317299840574897e-02 -1.058342725426240777e-01 
 1.447681354314281688e+00 1.188324022455893969e+00 
 -8.969548813378170893e-01 9.991293875483450160e-01 
 -1.551212043834200527e+00 1.169334019076200049e+00 
 -1.806530726218920746e+00 3.169958508700118083e-01 
 -6.872036594113603014e-01 4.216891454655002924e-01 
 5.650438961338101473e-02 -2.525547031026141864e-01 
 -6.230776931337472790e-01 1.130085182690870882e+00 
 -2.258414587646592420e+00 3.679559478327975253e+00 
 2.925447846391412421e-01 3.486496215863965631e-01 
 -3.852277025429128310e-01 -7.429325047151565109e-02 
 4.896418042271271642e-01 -6.088398425250308721e-01 
 1.154923859004939990e+00 -4.592312580250459408e-01 
 1.972695169743887700e-01 5.261627084541253829e-01 
 -1.354354843397745922e+00 4.699034915858757988e-01 
 1.129694531988297612e+00 2.492737440065303733e+00 
 -9.259310279383985431e-01 -8.486731062153701766e-01 
 -1.259498168707129828e+00 -8.693169601445271955e-01 
 -9.752054431477272800e-01 -1.407099776405397851e+00 
 7.940054201138599943e-01 7.306993652532952632e-01 
 1.161440063910979426e+00 -1.729336405399287679e+00 
 1.436865300253722166e+00 4.935631308207713008e-01 
 -4.660032913162870938e-01 1.324483660955517172e-01 
 -8.320938238958769384e-03 -4.896941302465158130e-01 
 -6.330849298608965947e-01 6.184551319208188014e-01 
 2.639068840466659349e+00 2.379295846121822211e-01 
 6.745837116408849310e-01 1.952409365146067000e+00 
 1.851633798446615131e+00 7.090796884085823759e-01 
 2.153326580334770923e-01 -8.886728257038738199e-02 
 -1.077353676555630635e+00 -3.866213934028699950e-01 
 -6.780029056415736166e-01 2.830140436529374193e-01 
 -1.189098474759729296e+00 -7.992508555593957897e-01 
 1.659604904478266529e-01 1.974908577289013145e+00 
 3.172042814929805221e-01 -4.986339126615476069e-01 
 -1.117700993435210288e-01 8.278673808654476440e-01 
 -1.080609236811837182e+00 1.191817700610453779e+00 
 -7.820934453880460380e-01 6.301586594121910689e-01 
 -5.176712168069341757e-01 6.199381857661688811e-01 
 -2.555552851555833893e+00 3.786965869307648447e+00 
 -1.413348981070180921e+00 1.700198412253981495e+00 
 -2.958441411092214701e-01 2.449373964190828534e-01 
 -6.941203575114297530e-01 -8.023160613545622377e-01 
 5.141799797679192929e-01 3.026579643085350879e-01 
 9.996676971785425359e-01 1.190267309934661011e+00 
 3.801419373614697839e-02 -2.268650840641518174e-01 
 2.361675742430015212e+00 -2.365277622241216959e-01 
 8.452236474354946072e-02 6.153649949666015750e-01 
 8.274752719780655852e-01 1.222702711119770358e+00 
 -2.945859215093448169e-01 -3.990549650481574062e-01 
 -1.274205963606645842e+00 -5.061554896791677777e-02 
 -7.352595263391794589e-01 -6.458308411377974290e-01 
 -8.974134314566075687e-01 1.926194520387499165e-01 
 1.309361234398804363e+00 4.864282461739186658e-01 
 -7.384577543453770820e-01 7.480237639418613194e-02 
 1.024817844300936753e-01 -1.549415611124911329e+00 
 -6.297727875047528512e-01 1.731592200175385399e+00 
 -1.598130108927606208e-01 -1.609822290396503430e-01 
 1.763921239040442679e-01 -7.600006074976973780e-01 
 1.232516068887213878e+00 7.188448982688778743e-01 
 1.770973745636372998e+00 -7.642532496066980485e-01 
 4.034263581363994322e-01 -3.561627176208782775e+00 
 -2.723799407318826596e-02 7.731007462822514498e-01 
 3.546743772630070457e-01 2.213069541946613317e+00 
 -9.228990231037001446e-02 -3.827256692598989818e-01 
 -4.266136713135371683e-01 7.561541328699289410e-02 
 2.391811265208049209e-01 1.405763326513210343e+00 
 -1.561291055934813210e+00 3.492469412884041113e-01 
 -9.203163337448474479e-01 1.342868595818372368e+00 
 5.003118756227485919e-01 8.729925565172799162e-01 
 4.620949699818630019e-01 -6.757065393104482176e-01 
 -1.951826644185965520e-01 -3.373562630505512749e-01 
 -3.070644146272800690e-01 5.626337646056771558e-01 
 -4.955814020305251977e-01 -5.893825217254203830e-01 
 3.081677393617812122e-01 -6.636506627801816438e-02 
 1.403385097019782257e-01 4.258835039401583367e-01 
 -1.491378776573619724e+00 6.712000257502734879e-01 
 -6.283194640180266299e-01 6.971682026209259364e-01 
 8.823208926986531031e-01 -3.861545051613632373e-01 
 9.703043972586335997e-01 -1.987662872638689571e+00 
 4.412060753302105565e-01 1.782235801230088457e-01 
 8.294061734118306495e-01 -2.200842895682779965e-01 
 -1.434045288154607967e+00 -1.301574779460141773e+00 
 1.358211447838943431e-01 -2.782254668643113771e+00 
 -2.607496750671066121e-01 5.905071564915284066e-01 
 -1.787978671600760405e+00 8.334211854774448147e-01 
 -9.713803131064505658e-01 -6.703654941995780270e-01 
 1.065709525182743228e-01 2.324422088887569515e+00 
 1.159838339900653548e+00 5.207111707022810121e-01 
 6.702531699269943521e-01 -1.682688143885975318e-01 
 -4.384647436081651750e-01 -1.132730183162199200e+00 
 -1.071718594020689919e+00 -1.061190785246402646e+00 
 2.000400841098725735e+00 -3.218564683282439803e-02 
 -1.019897009117030073e+00 -5.500597442678972770e-01 
 3.658908108972917517e-01 1.391551642405378209e+00 
 -1.100603687625161475e+00 3.007786871400562889e-01 
 1.007864301948675267e+00 -4.103534931434996147e-01 
 1.093546580247019673e+00 1.183723580480988830e-01 
 4.172548104154402693e-01 -2.179349627631375963e+00 
 1.091897043550711155e+00 1.112508101976872554e+00 
 -6.465952196822063458e-01 -1.877181017141007768e-01 
 4.125743323610446822e-01 -8.886727092475785184e-02 
 -4.341958481538609194e-01 -8.314897774782792350e-01 
 1.937068506853227179e+00 -8.028604554707824414e-01 
 2.052684105069382259e-01 -5.134189406089617602e-01 
 -5.504911978272251094e-01 -7.927241896766642482e-01 
 -1.503334152812491498e+00 9.510413425433944523e-01 
 -1.324745888236190217e+00 3.874800488801184439e-01 
 1.632906601924353884e+00 3.234140751392009516e-01 
 -1.482799784546262045e-01 -5.428610297096857495e-01 
 4.018001813767143049e-01 3.542985795670697824e-01 
 -2.445214958407148087e-01 -9.778861597005812367e-01 
 2.428341863621112484e+00 1.096537709351607104e+00 
 -6.924595085283955509e-01 7.480057935775347167e-02 
 9.617003244441749699e-01 1.051858753161883708e+00 
 7.503090365384934568e-01 -7.296317345194838211e-01 
 -1.549739171371671054e+00 1.012378446161504408e+00 
 1.123148787468149834e+00 -5.692716143498824932e-01 
 9.295961315897605104e-01 -2.033666327220843950e+00 
 8.631707635651527655e-01 1.526568382977980809e-01 
 -7.003248344622307053e-01 4.749249458000486257e-01 
 -6.374065753131551437e-01 -5.544212613543074708e-01 
 -1.765332401661419581e+00 2.944201469386201753e-01 
 -3.855865994586413215e-01 -5.907308684183200098e-01 
 -8.147792743358245326e-01 -1.556138016061045182e+00 
 5.453239831493422729e-01 2.093835400717340145e-01 
 1.414028074236510557e+00 -6.837549026701452703e-01 
 8.624569816129940003e-01 7.985130336489650871e-01 
 -5.726314864485233525e-01 1.604822642342407513e-01 
 5.166995097838501527e-01 -2.738133876932858701e+00 
 4.734259262312329741e-01 9.749379244509462916e-01 
 1.904435527840828035e+00 8.211235434519421617e-01 
 6.273760868073108288e-01 2.927218146700411583e-01 
 -1.905136968271498865e-01 -1.988326287078381605e-01 
 4.311182706632364359e-01 -1.163101475707228050e-01 
 4.186773999182403228e-01 2.473317973443178719e-01 
 -8.015329974941793889e-01 -1.325525632782801611e-01 
 -1.444216787064901419e-01 -5.423335420906572057e-01 
 3.019140134883122606e-01 -4.926930502627203945e-02 
 -2.072507333629626469e+00 1.868085869358911411e-01 
 3.862382394276065445e-01 -2.026304644659637777e+00 
 -3.482695505288617155e-01 -3.062582740067636977e-01 
 -1.659025685738129974e-01 -1.786091719450864979e+00 
 2.402013681127369849e-02 -7.131614074093152178e-01 
 1.061875944219627943e+00 2.719471620742165974e-01 
 1.046399590682544067e+00 -1.357588045453254066e+00 
 3.189760336958328835e-01 -5.546184360193141538e-01 
 -1.186228053154754436e+00 -9.805314170887591274e-01 
 -8.853934836123844576e-01 -1.858187428751971293e+00 
 2.350126919014375870e-01 -5.274058579652950440e-01 
 1.229211056322636386e+00 2.413521849151354925e-01 
 4.329796073480347562e-01 3.484345607760024333e-01 
 1.279006769773340935e+00 -1.616226609357155897e-01 
 -5.341387049786473495e-01 1.415259512503512118e+00 
 1.639659503699820442e-01 1.266270058704023427e+00 
 -5.671476388161155180e-01 -7.866104520796001198e-01 
 -1.767049575025162245e+00 1.295864166094425063e-01 
 1.095279199508905510e+00 6.451702130059047136e-01 
 1.231589179343716367e+00 6.216211547693610839e-01 
 2.040487444576646325e-01 5.704642473892588272e-01 
 -7.469054404132012825e-01 8.918426470628223468e-01 
 5.586770451617903976e-01 -2.551906829009341626e-01 
 4.234182436702250696e-01 1.184459495640059368e+00 
 -3.473131524682671056e-01 -7.872644999226754980e-02 
 7.190178828496940344e-01 -1.087932153109386207e-01 
 -1.138922763129933458e+00 1.903122589858660396e-01 
 1.707513161281139502e-01 -9.369771511221033911e-02 
 6.326933310109409403e-01 9.668419462412262133e-01 
 4.764345378195029568e-01 2.064274750446885687e+00 
 1.487684257176620894e+00 1.317993148579649887e+00 
 3.508636200771613756e-01 1.597598570083425651e+00 
 1.704111546960388912e+00 -1.089889108726466382e+00 
 -1.781537606159685261e+00 5.021478497659878082e-01 
 -1.439862303535030641e+00 -9.187912110029073931e-01 
 3.109344566347731487e-01 -8.214410788759705095e-01 
 5.575352624753079356e-01 6.379648958086157895e-02 
 -1.039550659102211005e+00 -1.161531551440624366e+00 
 4.423926699551594122e-01 6.851682279483181648e-02 
 7.850187323614862267e-01 -1.875276978849274023e-01 
 6.207097376745881467e-01 5.735161750358256511e-02 
 4.027563820057939448e-01 1.434569545639733379e+00 
 -3.933167695031940941e-02 1.279279652058250782e+00 
 1.608924840724766048e+00 7.838488823108492598e-01 
 -1.634564516350519137e+00 9.574267337810733469e-01 
 -5.649846906256655865e-01 7.508866083200431696e-01 
 1.191382938435977756e+00 1.266177388941148951e+00 
 6.907980068995669409e-01 -5.625517798727996954e-01 
 1.423478341209008180e+00 1.222414272797228030e+00 
 2.402796999233894060e-01 -7.774867010260718692e-01 
 -4.063329941059433126e-01 -2.641515953798787564e-01 
 -1.325048569026182343e-01 -7.987116223639660895e-01 
 -1.607292039348768409e+00 -4.277998498210264233e-01 
 4.985672257308441657e-01 9.939830689067175040e-01 
 1.316532630359710465e+00 2.541885650704830635e+00 
 -1.157452808751440410e+00 -5.263687323219229386e-02 
 -8.931645997187296349e-01 -5.637909215225420656e-01 
 -1.782937459582024653e+00 1.344533950025358568e-02 
 -1.094000652795797057e+00 -2.258190849394806410e+00 
 3.775334111907148182e-01 2.744016761235642532e-01 
 1.363109627547708369e-01 1.313075313455895232e+00 
 1.186175230999545027e+00 -4.723681362534451478e-01 
 9.209668490666044205e-01 -1.405326681270392841e+00 
 5.962406023545074873e-01 -8.968791157141170478e-01 
 3.907403457078363895e-01 2.061376848856238730e+00 
 -3.280145760098672758e-01 -8.044942542603804592e-01 
 -2.777827679950720663e-01 1.036342323551369571e+00 
 -2.096304026485680261e-01 -6.596487844787304322e-01 
 3.322163036698014965e-02 4.162407715252171569e-01 
 -1.096044252990038048e+00 -2.352003414223887923e+00 
 1.399595465596623935e-02 -7.413414553764530179e-01 
 1.830114100018012335e+00 -3.977372329715303523e-01 
 -7.008118856881230263e-01 2.386823104334570900e+00 
 6.347494791459220576e-01 -1.002087776830526744e+00 
 -4.297706503332357486e-01 8.853697016185398949e-01 
 1.762983217980476303e+00 -7.790391914972298604e-02 
 -5.823357987329473850e-01 -3.018960469180024253e-01 
 4.928319642751122220e-01 7.179632905414924382e-01 
 9.706505029336054413e-01 -9.953496276583775337e-01 
 1.481861114067095198e+00 -3.864331745228142823e-01 
 -1.426048863027757241e+00 -9.397474973718239477e-01 
 1.555236486823873721e+00 -3.009344373050243382e-01 
 -9.997235238602627527e-01 -2.934261339580274797e+00 
 1.275318059786050506e+00 1.370934245282777297e+00 
 9.744168422287587950e-01 2.529369469469683884e-01 
 2.027110191039794562e-01 -7.124205916645082182e-01 
 -2.704610772858347945e-01 -1.005651351585713948e+00 
 -1.254172372406183067e+00 9.816144882269375316e-01 
 1.237454574328285872e+00 -6.361758096925669292e-01 
 1.243965361662356939e+00 -5.555504873140119093e-01 
 -1.161896011328818618e-01 4.911347931755853380e-01 
 -7.544080744105548242e-02 1.457839537237740624e+00 
 9.890067279552879898e-01 -1.065147213816118432e+00 
 8.886350928599916488e-01 8.804173291483320396e-01 
 -2.893098636912026511e-01 -4.526499907898324238e-01 
 1.314944733959860335e+00 -1.420405428500355616e-01 
 1.724620128218041337e+00 -1.480809682671971883e+00 
 -4.907965581961388768e-01 1.940025522315732776e+00 
 2.993301914932627525e-02 -1.175947227914404980e+00 
 -1.668139368785757526e+00 -1.344351964273424072e+00 
 6.968547217899860868e-01 1.274488999529986399e+00 
 -5.623042599418559551e-02 1.672355176482463179e-01 
 -8.655668127384625876e-01 -2.231287305629616469e-01 
 -6.039314699761277883e-01 1.128521752397932953e+00 
 -1.470885412475436027e+00 5.972190383486510878e-01 
 1.994450301911144363e+00 1.678631732663894427e+00 
 -1.223320653421683113e-01 -1.410030852687126357e-01 
 -3.214941913746272029e-01 -4.047307867486660826e-01 
 -9.641152566693860226e-01 3.986498031844521589e-03 
 -4.478805098125798745e-02 3.209933433780671752e-01 
 -6.207334886661508566e-01 1.036539630091763003e-02 
 1.567960105965301665e+00 -4.969249118883876104e-01 
 1.863227378507636978e+00 -1.604062662196948263e+00 
 3.790860481728648979e-01 3.923332542831455827e-01 
 -2.250188930497115936e-01 -8.770552507463589276e-01 
 1.238965025635829331e+00 -2.858687006554043730e-01 
 -6.243483399416418361e-02 -1.726869193925623935e-01 
 -2.151532880558479022e+00 7.585593340805409923e-01 
 -8.069946790290207783e-01 -1.362110939712697144e+00 
 -1.786395876399454075e+00 -7.000296624314854554e-01 
 1.251923478520132749e+00 -9.329289121395680784e-01 
 8.207853709595929192e-01 -2.016184635193514652e+00 
 1.710321957101027246e-01 -1.047443045097045111e+00 
 -7.936695985500505923e-01 -3.994084742052435993e-02 
 -1.247829018629571740e+00 1.533354423340934670e-02 
 2.476818575839056236e-01 -5.986805686669762760e-01 
 -2.014551251146508848e-01 -3.252440632341002669e-01 
 1.015825807126848890e+00 -1.073583244407444015e+00 
 -4.859180029083182140e-02 -5.912690031468093022e-01 
 -5.690997825550944134e-01 -8.918093119304636440e-01 
 9.647941919141965472e-02 1.055103006234904495e+00 
 3.132773356896067368e-02 -2.897672011717897345e+00 
 -1.449212280532384545e-01 3.085492504218216303e-01 
 -2.423602518545784346e+00 6.965887136936396162e-01 
 -2.276749690001713955e-01 -2.612389239468356633e-02 
 1.027065676961010504e-01 1.244369926813504668e+00 
 -5.152185328481442284e-01 -1.495066399344665342e+00 
 7.915611223163836196e-02 3.978353105696705305e-01 
 1.211802334735677250e-01 9.471285823981949736e-01 
 2.581985066473805879e-01 -7.287247244617788278e-01 
 1.145466986384779728e+00 -5.462135044025518971e-01 
 5.145940847731055312e-01 -6.319060895666195332e-01 
 -1.329388290024619224e+00 -1.209411794363882686e+00 
 -9.246296195410627083e-01 1.001628702055106457e+00 
 4.050520436971218885e-01 -4.957066593648532665e-03 
 5.539761903234546869e-01 -4.974894301325509804e-01 
 -1.643829440365791816e+00 4.592127405959867126e-01 
 8.946240190505440337e-02 -2.750299870148409376e-01 
 4.258369681240282978e-02 -1.022008873817809166e-01 
 -8.115398862242004796e-01 -4.888991129696744209e-01 
 1.356082919337525894e+00 -5.973420938719574691e-01 
 -1.422213343353535275e-01 -8.058321985881857774e-01 
 -4.583925840464012080e-01 -1.354793911854442978e+00 
 1.693277645486240546e-01 -1.153189588794388681e-01 
 1.497799576582459880e+00 2.968406626894439793e-01 
 -4.553546358554023121e-01 8.501691674373517138e-01 
 -4.747109628286642069e-01 -7.831018241046746597e-01 
 1.319501597684502592e+00 7.954230336465897833e-02 
 1.444160284516670556e+00 4.461445707299342700e-02 
 2.029996846910100849e+00 6.771359314763597537e-02 
 -7.799871096402857251e-01 1.276039509895604773e+00 
 -1.156322804881306343e+00 -9.428416791687405096e-01 
 4.167118124980675464e-01 -1.110004859422999646e+00 
 -2.194166570124573279e-01 8.434125871455386836e-01 
 4.737334255590490706e-01 6.908178036516168796e-02 
 1.008190507323099228e+00 7.048975357481788162e-01 
 2.435972049334087786e-01 -4.565059724918464346e-01 
 1.516717898589887425e-01 -1.618655918652449177e+00 
 2.884374450934723000e-01 7.555273404827582695e-01 
 8.425833894690102355e-01 7.986798686640048106e-02 
 1.326651348187391388e+00 2.265349488162668123e+00 
 -1.619270855878689241e+00 6.514141364405670043e-01 
 3.467861904868648204e-01 -9.533518866457186824e-01 
 1.857252876982213030e-01 8.838426643771557512e-01 
 -1.317787129077530317e-01 -6.449303397387675663e-01 
 -2.682416624522598186e-02 1.831915340013569260e+00 
 -3.481693518222951922e-01 1.335909457974627790e+00 
 9.073765863747687010e-01 1.217861742206480136e+00 
 1.120317328369725349e-02 -9.742619136888229503e-02 
 8.834691144914147420e-01 -1.049446093400523659e-02 
 6.011428816977559819e-02 -1.113180603989048834e+00 
 3.577910704443033052e-01 -1.042586329178626592e+00 
 2.188503912154223130e+00 -9.470765735343925629e-01 
 2.668198107661422513e-01 -1.228980012694350643e+00 
 3.428186528576441794e-01 -4.769653352423803283e-01 
 -2.609186970745825396e-01 1.867671733078475060e-01 
 5.498372338687100846e-01 -7.152314728433282198e-01 
 2.031699504282973301e+00 6.812338309210529408e-01 
 7.601182399017927249e-01 1.602790135392795579e+00 
 -4.191077030436831108e-01 -1.049263272083130527e+00 
 2.232964155322369582e+00 2.680745887151474438e-01 
 -6.056088960362620427e-02 2.453394000088224558e-01 
 2.205340359558825014e+00 -8.016014194532898873e-01 
 5.648192738509351107e-01 5.190179824801465225e-01 
 -2.581268996049584930e-01 -1.092765668380076688e-01 
 2.548509207587611458e-01 7.993951354740110871e-01 
 -1.226830310891289466e+00 -4.754497828979817320e-01 
 -2.453464765299252726e+00 -4.505250377068394374e-01 
 7.681342140402681595e-01 1.728257443012330141e-01 
 -1.009402528582559633e+00 -2.707470198441518372e-01 
 1.535678461111925353e-01 1.822721149694128684e-01 
 2.342324404179729314e+00 -2.777238048907200718e-01 
 -3.689110133029689376e-01 -1.507748272656167510e+00 
 5.948342743789983844e-01 2.444706815830924584e-01 
 -5.621618237305041621e-01 -6.985980952833487079e-02 
 -1.113312163715728609e+00 -1.640751428250992461e-01 
 1.108263111962692338e-01 1.562153574008705303e-01 
 1.485778299154877358e-01 -5.659943049001870952e-01 
 -1.834690032264625903e-01 1.248945890048464680e+00 
 -4.566325546415243332e-03 -7.115063739042873925e-01 
 2.594094543828529886e+00 -2.594301824954160285e+00 
 1.102071010297812625e+00 1.847884068158546222e-01 
 -4.101570807859782342e-01 -1.064511017768295445e-02 
 -2.252118359519573065e+00 6.056870495841683022e-01 
 5.639744755666229459e-01 -6.072203929171924308e-01 
 1.759318965252045119e+00 1.898764607377373181e+00 
 1.398794575143714525e+00 -9.515964919192191340e-01 
 1.029258522750790661e+00 -1.455783058741897396e-01 
 4.426568578470553850e-01 -3.808288533514341268e-01 
 -1.022597706308400189e+00 -7.233332223620105861e-01 
 6.368743214454953838e-01 9.427793999870115460e-01 
 -2.210584762849250762e+00 -5.200407281572814178e-01 
 -5.875480037955487234e-01 9.628668479280717563e-01 
 7.170985705737035198e-01 -3.447039302488195678e-01 
 -7.591050682681105277e-01 -1.903571368763083083e+00 
 -1.017499224307346850e+00 2.084323570784913926e+00 
 5.212566041318265064e-01 -6.988943569016055068e-01 
 -9.825251147856048917e-01 -6.679267714501078979e-03 
 -4.159927171954940217e-01 -1.562888336232446829e+00 
 9.183262775104791276e-01 -7.323509641183495456e-01 
 2.557783922426751580e-02 2.059547884520620750e-02 
 1.183434277908124388e+00 -2.405829612426309438e+00 
 -8.696624967716278798e-01 -8.650856424400270306e-02 
 3.740941444858263965e-01 -3.060270332214343747e-01 
 9.625956852559818255e-01 2.960376546684009152e-02 
 1.723330211650921484e+00 -5.790955478162419512e-01 
 -1.179391585867412218e+00 -4.445132393913990565e-02 
 -2.078741366306754434e-01 8.759681916471460106e-01 
 -3.604063986007310372e-01 -4.700024325891143384e-01 
 -4.919002331467792200e-01 1.331010819608748452e+00 
 3.247100168801298481e-01 1.841429562669333997e+00 
 1.211623984498409135e+00 1.241286825924389436e+00 
 1.207844178875620678e+00 -1.055089061724177935e+00 
 1.706712646439950687e+00 4.615061472504136675e-01 
 3.295697946289403157e-01 -6.894578250232580308e-01 
 2.455279388216490555e-01 5.496422923010019918e-02 
 1.155698115819058791e-01 -5.775724707676335168e-01 
 -5.264601393299583876e-01 1.050316225664780445e+00 
 -4.949271623354831728e-01 2.098003688715710802e-01 
 6.816843272412537180e-01 -3.087712778463870267e-01 
 -8.471473994118378092e-01 2.763491435197956703e-01 
 -6.828820919789138078e-01 1.306734047469997995e+00 
 -8.786340543831568928e-01 7.030737667540332136e-01 
 1.019233294782541516e-01 3.074455833696924656e-01 
 -2.493748382209275694e-01 1.759107663725123505e-01 
 -3.623014547806635011e-01 -9.572977930451979922e-02 
 -8.531544686305739811e-01 -1.292788472880443129e-01 
 -8.303059974993850512e-01 1.221040419749078287e+00 
 4.012703809606698591e-01 4.901642084150022172e-02 
 -6.708596451704221253e-02 -3.165765371637653813e-01 
 -4.262959408423879770e-01 -1.217517592823447403e+00 
 2.133061229159543437e+00 -1.003519211622969864e+00 
 6.439305050772798911e-01 5.318363639339312998e-01 
 -8.220152713924138155e-01 -9.697532407297236590e-02 
 1.101908892503066228e+00 5.096777846626796560e-01 
 -7.626400330461577393e-02 1.484985318981621116e+00 
 1.644488517024593088e+00 -1.763428197738992953e+00 
 1.358986814774717722e+00 8.496845311008574195e-03 
 -1.381194020304364223e+00 -1.900847345786092601e+00 
 4.840606516356456002e-01 6.192247635782371917e-02 
 4.404449582792498985e-01 -7.020535033470702846e-01 
 -1.090190663428730611e+00 -9.647148734633045897e-02 
 -1.414556959553443960e+00 -4.188617242225883275e-01 
 -1.771934162773364518e-01 9.792509318810970198e-01 
 2.674805180343671762e-01 9.610945661071685908e-01 
 4.688712105314585266e-01 2.709330429130232254e-01 
 7.768795858147838906e-01 1.295704708542093408e+00 
 -6.089853273102888709e-01 -2.936497029091005295e-01 
 -3.391262911246600287e-01 3.165706581540050357e-01 
 -1.833894896954236797e+00 1.864475925026143122e+00 
 -4.135140201016643258e-01 6.372327845132624152e-03 
 -1.210957825487037676e+00 4.352339171750337354e-01 
 4.218181636760955262e-03 -1.017566596037201787e+00 
 8.186025638960224560e-02 1.003358954994085783e+00 
 7.273007591216651413e-02 4.720215940077948646e-01 
 -3.064229101932299248e-01 5.661302257594823528e-01 
 -1.784159808009433967e-01 2.173777303894590229e+00 
 3.827429538452153390e-01 -3.753719195723806967e-01 
 1.070182762729291692e+00 -4.363848985913399980e-01 
 2.236855105737261873e+00 2.049363076220339863e+00 
 -1.319597597391615418e+00 1.563073348168110555e-02 
 3.807769647437618254e-01 9.749013730237486852e-01 
 2.765956786651900257e-01 5.219950077182561321e-01 
 2.915169754818386361e-01 1.337263046075175543e-01 
 -3.293060914093409730e-01 -1.904707878948341815e-01 
 2.873706710917549832e-04 3.609377289585673498e-01 
 1.155803782732256035e+00 6.515896924274436897e-01 
 1.569785921595726608e-01 -1.141139878927819762e+00 
 -5.331520754017758934e-01 5.950049708574794982e-01 
 -6.566663333266357094e-01 -2.232546243571066347e-01 
 -4.680425773670682799e-01 -1.181288391004056360e+00 
 6.498177744271628649e-03 -1.034035781450615366e+00 
 -3.886795118634825963e-01 1.548249528055486435e-01 
 -2.770527773020811102e-01 9.653408173876474319e-01 
 4.723503378251083240e-01 5.766811497615685900e-01 
 2.326634397333870452e-01 2.626281526935280386e+00 
 -1.330042106968842841e+00 -3.113489929873460293e-01 
 8.638927073296123194e-01 -4.782252395033719239e-01 
 8.316062489924279655e-01 -9.809103814540367505e-01 
 -2.478002894748167206e-01 2.010593186451384851e-01 
 1.406179458749161615e+00 -5.176495781551086750e-02 
 -1.148764169256039525e+00 -7.041085181731886466e-01 
 -2.630208767648809509e+00 -9.210797955169099938e-01 
 7.564302897223605937e-01 -1.453404454056642092e-01 
 1.230246583863783938e+00 4.034797804609647764e-01 
 -5.942313092129387908e-02 -2.323301208594743539e-01 
 -5.553840780994014903e-01 -5.204070443459425377e-01 
 1.501507938882961746e+00 -5.507875303486050589e-01 
 -2.264848250785442385e+00 -2.242078575637864446e-01 
 6.699179698441537489e-01 1.396612343671808087e-01 
 1.259789345464860322e+00 4.619346702868515342e-01 
 2.145669821274827527e+00 -2.773826502941882932e-01 
 1.398430275613701257e+00 -8.484151944545410551e-01 
 -6.651446929243550743e-01 -5.447933897001676351e-02 
 -5.406983091102086636e-01 -4.713607770841362066e-01 
 -8.751174870562489216e-01 7.338033911336887538e-01 
 8.520267596362344209e-01 -1.857509157020951207e-01 
 -6.037537732045452632e-01 2.321572661260343562e+00 
 -4.141011938994331731e-01 7.879203343839326357e-02 
 8.790937323103958922e-01 -1.256605797346533659e+00 
 -2.627008123265787143e-01 1.497858551809783112e+00 
 -8.613805924845152617e-01 -1.636004348405289077e+00 
 -1.283618679905690563e+00 4.464327659968578277e-01 
 -6.858075627180428846e-01 1.407563205981494869e+00 
 9.939066853556310921e-01 -3.135647000818934105e-01 
 1.316062596310231925e+00 -5.746702139730264225e-01 
 -9.853512534412499635e-01 2.383681735442712835e-01 
 -1.951784160821923297e+00 -8.502578599315822050e-01 
 -2.466205870576202219e+00 -2.164821300803653426e+00 
 -1.658405165573321849e+00 1.634769580666040945e+00 
 -1.462004265333450181e+00 -3.288170178327163296e-01 
 -1.671528063141866305e+00 -9.282437550655502356e-01 
 7.506497613049563089e-01 1.869755440565505356e-01 
 2.823390408471065927e-02 -9.262982399803211531e-02 
 9.054674441874376312e-01 7.222195961273171205e-01 
 1.408857963066422636e+00 -8.025385181888863850e-02 
 1.744026461367504721e+00 -5.893999300826480159e-01 
 -1.114738313545617698e+00 1.808029799748741839e-01 
 -1.286309311858889304e+00 4.892316184429667536e-01 
 -1.763952214629395110e+00 2.486980115025455573e-01 
 1.503306113963886581e+00 -1.749161138871542898e+00 
 9.201258443589885316e-02 -1.016044125200727288e+00 
 -1.522771467239167009e+00 -2.498188925563308016e-01 
 -2.676463801966668526e-02 -1.249802319793096306e+00 
 5.198932057750523805e-01 9.047457678744235121e-01 
 -4.131811983416616707e-01 9.615460681626171180e-01 
 -3.409743249225605788e-01 5.868562078413779304e-01 
 -2.706972336785183342e-01 -3.942110011164343120e-02 
 2.074779606487168748e-01 5.534784767553233703e-02 
 8.275104968203337297e-01 8.929623296991943127e-01 
 -4.918373087229691021e-01 8.598004927649269824e-01 
 8.756887737712432118e-01 -4.919970576938147433e-01 
 -1.516225865081697044e-01 -8.455259389144668958e-02 
 1.840911055638480009e-01 7.095903674708353703e-02 
 9.103264353699812572e-01 3.995739537433319333e-01 
 -1.012791705195416503e+00 1.610753118379647297e+00 
 -5.408274913035594489e-01 1.494880054541646963e+00 
 -2.007528565967131029e-01 -3.821428960695838484e-01 
 4.627427388538439268e-01 6.109053009308961224e-01 
 1.196749624385777810e+00 7.140520583027895052e-01 
 -1.695678701516543541e+00 -2.009748813568948744e+00 
 -9.261353363232119884e-01 -6.371862986629596159e-01 
 -1.760275136553880460e+00 -3.915857135053771310e-01 
 -1.962600105271162132e+00 1.035145073152506034e+00 
 -1.388247351131828067e+00 -4.230349526888695921e-01 
 2.895790773167453702e-01 6.665224731862710861e-02 
 -6.759392702969071465e-01 -6.145202824016199328e-01 
 -1.032454832446703108e+00 1.406195461203647856e-01 
 4.216284248944343616e-01 -5.297332707176011235e-01 
 -7.194668623431368371e-01 1.472642167719379946e+00 
 -1.766937251667944075e-01 -2.041524775205007525e-01 
 -1.798924727201196117e+00 1.018044007192127509e+00 
 -1.142242289346733441e+00 7.185500561311586321e-01 
 2.095880841884349977e-01 -4.403517244346046855e-01 
 6.762746763971194675e-01 3.489572887935956103e-01 
 -1.096719668549186011e+00 -4.655194113940269718e-01 
 1.219784334227477673e+00 1.259907419166848896e+00 
 1.980824165126023217e+00 -5.874308912877421740e-01 
 2.835777604620941528e+00 3.951351527906846073e+00 
 -2.410040919012161609e-01 -1.296229513951767220e+00 
 -1.459159654283291307e-01 -9.801450837454062093e-01 
 1.169595766521425717e-01 -1.183543909566469932e+00 
 -3.695763546050252479e-01 -6.199037445735366969e-01 
 -1.696413928071391908e+00 9.986894465397972986e-01 
 -6.430336085414091185e-01 -5.311671649716530608e-01 
 1.306511053322011895e+00 -4.940187572140146699e-01 
 2.503272248701493563e-01 -4.124393898641786071e-01 
 -7.141542043422479669e-01 -3.605641595796016952e-01 
 -2.209297998596663481e-01 -2.354846252496466674e-01 
 1.242826236627270431e+00 6.894182226593378315e-01 
 -2.131786512881851670e-01 -1.189626770900079400e+00 
 8.382917211509945954e-01 2.581229883644101664e-01 
 -7.687779305623689829e-01 8.762138944340980284e-01 
 -2.789766038831289041e+00 -6.265025709569121970e-01 
 5.076029971031963406e-01 2.279383770189774339e+00 
 1.514570585385193735e-01 -4.605230593154963081e-02 
 -1.431008723122999093e+00 1.943376426899454446e+00 
 1.332075491749228568e+00 -6.418762478031534435e-01 
 -5.633479177906886015e-01 -1.672615395887824041e+00 
 -9.449901018205536518e-01 -1.675282398229147596e+00 
 7.596746016095132781e-01 -9.130946541369820979e-01 
 1.439324960888117566e+00 6.562719682172161173e-01 
 3.902519324667839129e-01 5.384099433907744148e-01 
 1.247296421659656263e+00 1.823933040391055027e-01 
 1.910699454230117889e+00 -1.007921813864116833e+00 
 9.341254154942215671e-01 -9.068965768676862105e-02 
 6.833194589503603922e-01 4.330491181831483405e-01 
 -1.025873763649464809e+00 -1.407077581385474341e+00 
 -9.920984836257394635e-02 -6.832011756461877638e-01 
 1.517008446051693271e+00 -4.019267979671073410e-01 
 -5.480098054884794539e-02 1.467412729903201929e-01 
 3.323080831312925643e-01 -3.060823599019335539e-01 
 -8.219326931130003233e-01 1.518453537261252838e-02 
 1.556849973118251906e+00 -1.142882623915011164e+00 
 4.908779164070631862e-01 1.189672179165246702e+00 
 2.231498456114779649e-01 -6.958084506572924377e-02 
 -1.366519426217892352e+00 5.502028127942515390e-01 
 -2.974206350576819591e-01 1.150792724390661492e+00 
 -3.477710028875724002e-01 4.220073948525864260e-01 
 1.190886106589343241e+00 8.485250840277596129e-01 
 -8.538776058274859526e-01 -1.538055743296434519e-01 
 6.993845616246602281e-02 -6.442786004445986148e-01 
 -6.159422233521190115e-01 1.665713395792701723e+00 
 2.606049297042309365e-01 -2.321344530080817620e-02 
 6.563881342523181228e-01 7.393849031469802435e-01 
 1.483022400266949647e+00 -3.499329048148844268e-01 
 -7.188223411733025703e-01 1.151037478098607680e+00 
 -4.156028492641021810e-01 6.026719316393939208e-01 
 2.164410916294962905e-01 -4.881843669415620313e-01 
 2.537960199397771843e-01 6.103924430051713701e-01 
 3.668119561958050889e-01 -1.052540026125680317e+00 
 -5.200026368881688343e-01 1.082952746578868419e+00 
 2.697802849013052340e-01 5.492198902632825647e-02 
 1.197364555166834377e+00 2.613274009384337848e+00 
 1.542096918153107010e+00 7.784070227760591099e-01 
 6.586328906713859732e-01 -4.797520903654005076e-01 
 4.522084909291372301e-01 2.979457214825765865e-01 
 -1.556999311984512691e+00 -1.083517027256644560e+00 
 1.907308099861414197e-01 -1.630898172820443692e+00 
 -9.862152980740672426e-02 2.275308049299959556e+00 
 2.954703410289114540e-01 -1.313698693438162701e+00 
 -3.329413417687616117e-01 5.160400226440144955e-01 
 -1.267391298396866595e-01 -5.270599773977200364e-01 
 1.719045288002109872e+00 -4.511619372167011144e-01 
 1.383067883974879120e+00 1.016656827840431543e+00 
 6.363284902010601929e-01 5.415615966403603682e-02 
 -3.636403183278105744e-02 -1.245348027748154340e+00 
 1.821686503203478580e+00 1.386513398111290929e-01 
 3.556835211608251335e+00 7.714622224640320658e-01 
 1.191413047734629194e+00 2.150654613877046525e-02 
 1.758368321214011099e+00 -1.810024090197250857e+00 
 -2.215157065170485939e+00 1.360642599236272732e+00 
 -6.070363063658026359e-01 -2.046323606142049556e+00 
 5.532343433081909900e-01 -1.066971119068499618e+00 
 -1.387700614689890033e+00 -1.173914255843965027e+00 
 -1.403371593781389093e+00 5.158028279976430985e-01 
 -1.178477902179503323e-01 -2.017995734527022300e+00 
 3.092300052214617123e-01 5.119189517053161775e-02 
 -1.040880360162965007e-01 -5.007977042996341055e-01 
 2.116290010168032087e-01 3.935986299312762421e-02 
 -1.086368828846191598e-01 -2.798016623340326969e-01 
 3.170940356845192709e-01 2.904036512415750781e-01 
 -1.828791169376002210e-02 8.052629182896169358e-01 
 5.390554831425136140e-01 -1.119045818476907206e+00 
 -1.067028630653217153e-01 2.159854267920974513e-01 
 -2.037455546559499564e-01 1.953427326963334876e+00 
 2.557138966919050294e+00 -7.978723412208380550e-01 
 -1.496945910478001407e+00 6.812367592933356031e-01 
 1.951918496198864705e+00 -2.472340255435180045e-01 
 -2.411261296745994820e-01 -1.113861854722746569e+00 
 1.628741642830203951e+00 2.780945270505084110e-01 
 7.953712890183797235e-01 -4.063315955375136346e-01 
 5.063430581251489038e-01 7.877950716222831273e-01 
 1.661207863330320667e+00 9.033564139039067520e-01 
 -5.900634494824701370e-01 -6.445783253582338945e-01 
 -1.243563975521303933e+00 -1.074980399623313598e+00 
 1.522560780776471168e+00 -2.710931113514724600e-01 
 6.642339765213695069e-01 -1.803939802607442910e+00 
 -1.439867935358553286e+00 5.032533924231160638e-01 
 -8.031194386411628638e-01 1.119782076723105702e+00 
 -1.550422271869578816e+00 -1.047536537091562359e+00 
 5.401579943669051476e-01 4.501908337491513645e-01 
 7.044297668706837046e-01 -2.573763271191584212e-02 
 -7.038321490190703189e-01 1.133120353051458196e+00 
 1.569894007741700293e+00 -8.783129750065027386e-01 
 2.491720913638889034e-01 -1.243674012615278324e+00 
 3.429683051374304847e-01 -4.862192002965724513e-01 
 -1.078552343885182951e+00 -3.932998793786176561e-01 
 -4.879848151459328931e-01 3.467399840901645436e-01 
 -3.263432858353470523e-01 -8.961189630508777926e-01 
 -4.880185924111754558e-01 5.563816311063963793e-01 
 -2.613031276497044697e+00 -7.890252897305918833e-02 
 -1.742579755829384514e+00 -1.001759837722488861e-01 
 1.153609693843576575e-02 -2.882378140723702020e-01 
 2.372664225743210120e-01 -1.156242290089705138e+00 
 2.849546768713424605e-01 1.006752652627484146e+00 
 6.533739665960627274e-01 -4.342299192405074670e-01 
 1.828830496946863171e+00 -1.215073013299917681e+00 
 -1.262488309519733676e+00 7.084717984001892566e-01 
 8.703054997360616385e-01 2.491290541504915801e+00 
 -3.401112146098387856e-01 1.170804261390518519e+00 
 7.087577416908168448e-01 8.731800136342113827e-01 
 -2.203821746003998605e+00 1.105667821007777274e+00 
 1.345386707960524841e+00 -6.039606145722218322e-01 
 4.703077866490423253e-01 2.989910511422371742e-01 
 1.875043142537529406e-01 -7.549832459563587950e-01 
 9.054541354580148971e-01 -4.579367473066679461e-01 
 8.500841677413821795e-01 -1.790155036862724203e-01 
 1.416370416500878360e+00 3.366058923063020014e-01 
 2.362483234163631485e-01 -9.531872339478125733e-01 
 1.188528588911937467e+00 9.396251481727927457e-01 
 -9.480584930512958586e-01 -3.089926936134785862e-01 
 2.018655357779743031e+00 1.063620556414624829e+00 
 -8.907561407732533798e-02 -1.102736559623329615e+00 
 -8.791281998586378266e-03 1.827109381818078082e-01 
 -6.491978554401282020e-01 -5.033689509787251382e-01 
 5.892467848816832499e-01 1.278365693874582501e-02 
 -6.268785694815861564e-01 1.017937503788126641e+00 
 -1.305440226259389491e-01 -3.269749169421632962e-01 
 -1.560710974533272788e+00 -8.454512887677008148e-01 
 -2.372021565639242102e-01 1.519971440080392089e+00 
 2.209172527343308268e+00 6.425803942506558286e-01 
 -2.151503163839993515e+00 1.500847948232330864e-01 
 -1.428516121762515301e+00 -1.168618856790118732e-01 
 -1.508193582682092471e+00 -4.378599491170612756e-01 
 1.909878093502415108e+00 1.444672744357370808e+00 
 -2.604959519642203736e-01 9.625295865885162838e-01 
 1.543365809479367856e+00 -1.598544834015276139e+00 
 1.644484051007757963e-01 6.950549868664159803e-01 
 1.114706311810191863e+00 -3.857765372091616074e-01 
 9.794008509232693394e-01 -3.738908163257638195e-01 
 6.051135666176158390e-01 1.658017638562471197e+00 
 9.645411006611548377e-01 6.797901037484597175e-01 
 2.300455300259495850e+00 1.816110129349853830e+00 
 4.931687159396691555e-02 -5.772589252341021604e-01 
 -1.083855220902816940e+00 -1.151354900159230921e+00 
 8.703766501253085847e-03 7.593161879165145900e-02 
 -4.224323074629681707e-01 -6.805301331720796654e-01 
 8.004186131082546840e-01 -1.654108439194940772e+00 
 3.981845906266984203e-01 6.967029693047740446e-01 
 1.916567969600644794e+00 1.100044220118331584e+00 
 5.445441118774823064e-01 -3.063793781694245655e-01 
 4.919253323162811609e-01 1.332048757781479464e+00 
 1.251621394368647833e+00 -3.000435636690921837e-01 
 -2.585570297784718363e+00 4.112382390012010447e-01 
 5.834317727155000632e-01 -2.014440375321560950e+00 
 -4.859118505974763247e-02 -1.363299075164080554e+00 
 -4.009658024462263715e-01 -1.828810603584047831e-02 
 -8.349923478714215141e-01 8.436998376132052169e-01 
 -4.101879691108396009e-01 5.667372422271652610e-01 
 8.963435590140284015e-01 3.288260896960258362e-01 
 -1.111483361794468161e+00 9.411939251372759552e-01 
 9.477750411128089691e-01 4.406289148610065820e-01 
 2.342982707374589690e+00 -6.455473507268383315e-01 
 1.564206127462166585e+00 1.293160221490270878e+00 
 2.160806726221612628e+00 -6.621481700464526554e-01 
 4.410593231335134257e-01 1.774277440010841589e-01 
 5.461605125203018440e-01 6.968308653734753833e-01 
 1.021868125122419035e-01 -6.456858734960742030e-01 
 -9.906224476926217548e-01 4.177614921183235297e-01 
 5.139699063806328905e-01 -5.300878129282234896e-01 
 -1.496178183600832545e+00 1.779663000614316370e+00 
 -1.014957831890802131e+00 3.919300036821311561e-01 
 1.300743759915966580e+00 1.041780544018620969e+00 
 -7.794112688236450870e-01 8.355952946742377652e-01 
 1.098328693241028831e-01 -2.448161141652648587e-01 
 8.854155693797549631e-01 -9.294604387368926579e-01 
 -2.058901633074336768e-01 2.273804489199555690e-01 
 4.467863291229286493e-01 -1.146195296088203142e+00 
 5.857792708218293454e-01 -1.349989527842876402e-01 
 5.215869430932315032e-01 7.206549867520722907e-01 
 -7.446814289869224668e-01 -2.669913332234463699e-01 
 2.129188748904664585e+00 5.847085489287038307e-01 
 -1.388056601018433200e+00 -3.959443474656819117e-01 
 -1.797998479265666250e+00 -1.912969000736861380e+00 
 2.125958120254782813e-01 -2.386265033549474501e-01 
 5.505557821545624675e-01 -1.167806410224343366e-01 
 5.524890651030426314e-01 8.594073763675728062e-01 
 -1.936036670331648391e-01 9.364849892741373971e-02 
 -4.217740651155382769e-01 -4.066618015805825714e-01 
 -2.063700884213030551e-01 -7.836035162118303310e-01 
 1.268183116825752688e+00 4.821868937574011471e-01 
 -1.736437862760226603e+00 -6.210290236535760400e-01 
 -2.584770906117191291e+00 4.909563014691206706e-01 
 2.238920832955040574e-01 -3.536424104949786873e-01 
 -8.318360990436916846e-02 6.015827885728944890e-01 
 2.182546576337409228e+00 -7.272203340733086885e-02 
 -1.168195589609910323e+00 5.740244830613925320e-01 
 1.381171615213365511e+00 1.092386505835049038e+00 
 1.220844442149804226e-01 -1.757672321564063056e+00 
 -8.355656979955339292e-02 9.477731979112427041e-01 
 -6.066904428665864657e-01 -2.696788627997566690e-01 
 4.993549318137073256e-01 -6.340430862423579450e-02 
 -6.160552363509732565e-01 1.562101413911864523e+00 
 -1.306204374803436041e-01 -6.137533560755760176e-01 
 8.900491102883424377e-01 6.927087684389174882e-01 
 -3.393154029563263396e-01 6.276977099260981907e-01 
 -6.180838891979135719e-01 -1.289749477377879705e+00 
 -6.965170955292366850e-01 -1.953981348976674137e-01 
 -2.880267721681021437e-02 1.010271979025700428e+00 
 -1.571831654342297435e+00 3.196831609683936093e-01 
 -4.474669404759985814e-02 -1.941676341467297062e+00 
 1.436319204240601222e+00 -5.413511618396912306e-01 
 -4.371961190306226652e-01 -8.050689861157485083e-01 
 -2.538708979588077397e-01 3.754434634766991574e-01 
 -5.739876378150381431e-01 2.762287750943254849e+00 
 -5.801193735099136051e-01 2.431813176741006999e-01 
 4.893910131869336211e-01 8.245387158154373619e-01 
 -3.308023088000586753e-01 -4.646960500658622317e-01 
 -1.910011661676284112e-01 2.184886942997139314e-01 
 -8.616727681162204000e-01 -1.428706442063627069e+00 
 1.353828785873514517e+00 -1.030708309821680491e+00 
 -1.253982952194891753e+00 2.704587366172883089e-01 
 1.085701201097886592e+00 -1.531314968463945159e-01 
 -8.872808775300418116e-01 -1.267915656429126958e+00 
 2.760173078260222401e-01 1.688139244874238831e-01 
 1.150569403161307847e+00 -1.563995396827504658e+00 
 1.086311037687588410e+00 2.145513822062408593e+00 
 5.253437436330621324e-01 -2.404579108137492593e-01 
 2.013696587526656381e-02 6.574913970451201628e-01 
 -1.150656135055747820e+00 -1.072479559310765218e+00 
 -1.714551295336851133e+00 1.536231894211725346e-01 
 -2.530696298649731668e-01 -1.497105386912290115e+00 
 -9.850996133786057429e-01 4.855770550956888254e-01 
 -1.461535342225561029e+00 5.201575087125510644e-01 
 3.461197552025759849e-01 -1.356263037908449931e+00 
 1.035622791070547111e+00 -1.432804697766116853e+00 
 -4.030474978371209049e-01 -7.713328717084340092e-01 
 -2.113757748758573474e+00 1.642297968034181821e+00 
 7.189532794376690683e-01 -3.939583956157551858e-01 
 -4.084849214643663795e-01 3.394070679949715008e-02 
 1.132377112082462584e-01 5.362664565285363283e-01 
 3.305046023669453437e-01 1.977369747464650107e-01 
 2.929936456959262303e-01 6.642298377159741030e-01 
 7.217116663622892281e-01 2.850604141687264725e+00 
 -3.279849986387721184e-01 -4.850681757205290157e-01 
 9.521534778687849865e-02 -2.894985728287088333e-01 
 -7.538001044472214529e-01 -1.570936004217765580e+00 
 7.212908677157662263e-01 1.589145687712736343e-01 
 -1.115247066260904862e+00 -1.321180223203484827e+00 
 -5.747802869214188037e-01 -2.336730073566634369e-01 
 -1.301944597698727890e-01 9.240868825306032264e-01 
 3.447545261874024325e-01 1.958628953948925666e+00 
 1.264206935853327884e+00 -3.185296878855958802e-01 
 -2.035171925915038593e-01 -3.385559286147671321e-01 
 3.168977325955280033e-01 -5.047934829734315176e-01 
 -1.540702671534862400e+00 4.419426216466983415e-01 
 -1.519810515029386799e+00 -1.670157602987714984e+00 
 -1.577151722473204121e+00 7.507058691311078169e-01 
 6.562023383799815424e-01 3.612626785098465576e-01 
 1.432313366836317048e+00 -3.175099153808015329e-01 
 3.561917837941511733e-01 -1.385264937054605294e+00 
 2.566691974397190545e+00 2.577688526373469902e+00 
 -4.388463889528762714e-03 1.952316259645685115e+00 
 -2.128905638986239648e-02 -4.530767682329668866e-01 
 1.008831192058137205e+00 -1.147955536782292230e+00 
 1.949219750925404782e+00 1.551658825947296039e-01 
 1.602127554885337979e+00 1.957734543066994348e+00 
 -8.323643381200422908e-01 -1.179173618615494856e+00 
 -4.520871404671965021e-01 9.081214855415990772e-02 
 -9.933129503282587258e-01 -2.834325766306901029e-01 
 -2.498628273549006740e-01 -4.587264810295912931e-01 
 -8.110113234382705372e-01 -1.115311056203486473e+00 
 1.337670835235999611e+00 -1.055841879978424380e+00 
 -1.466373963791364865e+00 4.669335451665184156e-01 
 -2.488666936851016143e-01 1.255367941714016222e-01 
 2.213555209091246478e+00 4.532067641473594977e-01 
 -1.677252293107889036e+00 1.312733596692679416e+00 
 5.573804353254450117e-01 4.844870339306404233e-02 
 1.665463587962904279e+00 -3.283727502192775871e-01 
 6.512910128784463737e-01 1.348798885921007162e+00 
 7.956710767030871212e-01 1.157271387306597843e+00 
 -5.386207158497990921e-01 1.248052482493209103e+00 
 2.369475453307396395e-01 2.021486959573552955e+00 
 -1.322985375872383074e+00 -3.833989639380924741e-01 
 2.932238569991818533e-01 1.177006115459989122e+00 
 -7.428603842530869805e-01 -7.676944859210428351e-01 
 9.632055472915689032e-02 -1.796745464504226064e-01 
 1.409612355516068449e+00 -9.601857827957296365e-01 
 1.403022754759056356e+00 1.450614003877023217e+00 
 -1.420560775565486322e+00 5.117677033514467233e-01 
 1.102815381281243123e+00 9.790988995524100291e-01 
 -9.141435230996304284e-01 -8.262773042441502458e-01 
 9.586816599798044791e-01 -1.016866520230123916e+00 
 -2.753111479410568774e-01 1.367600949638416941e+00 
 -1.671286599158542163e+00 -5.787920044654405460e-01 
 -1.835011885180233837e-01 -2.061666266180529838e+00 
 1.168433733174927935e+00 -4.907335333725219573e-01 
 -7.480283302081390806e-01 1.910969168830292331e+00 
 -7.845866371026177788e-01 -1.328675943298591067e+00 
 7.898440112506780464e-01 -7.986573649791393059e-01 
 -2.068787145296121732e+00 1.571305843528955304e+00 
 2.352138007202423664e-01 -3.122026755613159510e-02 
 1.742133428157393027e+00 -4.976993561850266978e-01 
 1.329319622058415584e+00 -5.697256839962351327e-01 
 9.449903073958842992e-01 -1.019811306930324957e+00 
 2.306402832888528653e+00 -7.713839281234041723e-01 
 8.096987124188802509e-01 -1.348946120167310747e+00 
 -1.140299453566997023e+00 -6.536072617002439689e-01 
 -2.507584382697366499e-01 -9.274818062776934990e-01 
 3.736576086066531466e-01 -2.652009008722862049e-01 
 -1.347624687150698719e+00 1.444401031420725179e+00 
 5.555109371410218433e-01 -6.691871097273083269e-01 
 

==> data/Ech_Parabol_100D_CEm1.txt <==
6.317296233661285898e-01 -1.007882896454954214e+00 
 2.161828914893152209e+00 1.832012553999591842e-01 
 2.039695015629351627e+00 5.584188455419030195e-01 
 1.059280292190723394e+00 -1.626728485903199850e+00 
 1.100090800139411851e+00 -1.928200736348480770e+00 
 2.345731738432478064e+00 1.215787728012953650e+00 
 1.357514712658608236e+00 3.404825579916217482e-01 
 1.649303201768791638e+00 4.970772978019201149e-01 
 1.099094613254077979e+00 3.824083663801057797e-01 
 1.450494343657048546e+00 -3.464592170311434627e-01 
 3.432302331942247431e+00 7.959896169885007922e-01 
 5.405291993389417238e-01 -9.086666876915524549e-01 
 8.710220575786984387e-01 1.304934158142549316e+00 
 2.357542222256412412e-01 1.710084732154183440e+00 
 1.870470269390409168e+00 -1.901994533699463474e+00 
 1.604355382112080175e+00 4.007597817562829068e-01 
 2.255276227926095611e+00 -1.522746562552071969e+00 
 1.150403254505798945e+00 -5.056278079311339324e-01 
 1.258416550980515636e+00 6.986028276145734850e-01 
 3.307902763273864899e+00 -2.605947355382017605e+00 
 1.374938992251143022e+00 1.116033479692889907e+00 
 1.858973952288065945e+00 2.001408750190373897e+00 
 1.127024020302061613e+00 2.919364033408625714e-01 
 2.050459907702838702e+00 1.073467339575266966e+00 
 8.914597264219271677e-01 -9.596936337395127747e-01 
 1.223122351964964327e+00 1.235054412144714897e+00 
 2.633885639687521873e+00 9.102194079862404585e-01 
 1.803524524451131539e+00 -3.630469572927902400e-01 
 1.000991666829807558e+00 1.579450914529145100e+00 
 1.427149035434710944e+00 1.608594677439048715e+00 
 1.541546726436770376e+00 -8.790307208433683073e-01 
 1.343873568934377039e+00 -4.377524104489691759e-01 
 6.478046585477159613e-01 -2.544971913752011039e-01 
 1.726771206893036315e-01 1.723558648313882280e+00 
 1.523068798435424975e+00 2.064633648568487079e+00 
 1.652824193396822405e+00 1.566309077811562644e-01 
 8.241539602378661344e-01 1.045059065592474523e+00 
 1.705453615229184150e+00 2.348664829669748488e-01 
 1.276720182060270048e+00 -1.956068141456540621e+00 
 2.044424153128760580e+00 -9.372458857802216936e-02 
 1.773424522600510533e+00 -8.008072223316110572e-01 
 2.277530981504610086e+00 -4.218204691221730807e-01 
 2.420825413416996419e+00 -6.037948103860917293e-01 
 2.194687577072438334e-01 5.291026189212031383e-01 
 1.266870497049451982e+00 6.501917317282560616e-01 
 1.652101986719308302e+00 1.443562100423273042e+00 
 1.989664581247141406e+00 1.013621649833105626e-01 
 1.961131143283712408e+00 -4.681836620018201556e-01 
 2.562781671737890399e-01 -8.386083196904561832e-02 
 1.761663194900072504e+00 -8.878931374311486158e-01 
 9.858002439645680015e-01 6.519936313620597890e-01 
 1.420582125306820043e+00 5.466743097551755026e-01 
 4.917351163100179834e-01 2.669982975188167629e-01 
 1.465117225090467601e+00 2.483044866031028919e-01 
 6.362296592066374323e-01 6.984375280337341563e-01 
 1.194579366100945172e+00 1.265813343236624977e+00 
 1.140811111140749512e+00 -3.674043845812204750e-02 
 6.132138166478271479e-01 1.000207090190158077e+00 
 1.918031413884356162e+00 1.214789735358271283e+00 
 1.189209073098927316e+00 -4.023043189216336801e-02 
 1.644281528564931039e+00 1.255056572414901428e+00 
 9.366336080879420489e-01 9.626437645050772707e-02 
 6.905798869422700159e-01 7.527481553200470188e-01 
 -4.409342141951491101e-01 -6.161147135422950782e-01 
 3.072928881420526004e+00 1.620602358220189221e-01 
 1.141697505790182587e+00 1.355627990704845631e+00 
 1.812606377393620294e+00 -9.834777027541855565e-01 
 1.467178969657503274e+00 7.850561779422193798e-01 
 1.838829179075038178e+00 -7.693570673396538107e-01 
 1.660885749336331152e+00 1.950377836708981238e+00 
 1.610779928738375499e+00 -1.935295451239070486e-01 
 1.837042748432532902e+00 -1.645302316276768817e+00 
 2.313381274868511195e+00 1.996938760466856255e+00 
 9.495134452160398641e-01 -3.367529714423997955e-01 
 1.788812735162643497e+00 -1.693357208116653023e+00 
 8.804844914461789074e-01 -1.144337448989694694e+00 
 7.518953699951566039e-01 2.320723196713351033e+00 
 1.018204275904134537e+00 4.901193220058769340e-01 
 1.162964854333788267e+00 -1.004122831413755579e+00 
 1.456934322715778496e+00 -1.799776502011698254e+00 
 7.158173657872799467e-01 1.108267142187864679e-01 
 1.328582526244158402e+00 -6.096173214334436041e-01 
 8.362685681156941664e-01 -8.038136218996465576e-01 
 1.057977961951332091e+00 1.871570252709233051e+00 
 1.154882222239255629e+00 6.047216374732753419e-01 
 1.358081430029660641e+00 2.269813458138413287e-01 
 4.024273067505433898e-01 -8.247660908571960992e-01 
 8.184119181161866319e-01 1.082260640806760460e-01 
 1.254879953541516713e+00 -1.966530552461668302e+00 
 1.143928731074661309e+00 2.193052896613731928e-01 
 1.308293741937479160e+00 -3.032404151514265234e-01 
 9.384303037194877684e-01 -2.196825461572198712e+00 
 8.785086644607942308e-01 -4.210031673556423604e-01 
 7.637714929984066314e-01 2.606998784151546289e-01 
 1.499531434542848762e+00 -5.522869147835273163e-01 
 9.495541160782603463e-01 -3.581758480959499336e-01 
 1.846509947221576908e+00 1.617542277966609043e-01 
 2.289191246832824156e+00 1.703448069870926451e-01 
 1.760491659300392975e+00 -1.233849551732225103e-01 
 1.892493950095830435e+00 -2.396243709803393129e-01 
 2.022248870410463972e+00 2.859662949720902514e-01 
 1.333520537519046423e+00 -8.475188973468180675e-01 
 8.076484579623379734e-01 -7.356691590715370710e-01 
 9.773459689762988845e-01 -5.685542480148046973e-01 
 2.081474131850607368e+00 -9.648244664759996203e-01 
 1.944971376676771779e-01 -8.523169944651610985e-02 
 1.333556391328911239e+00 6.253983284664844655e-01 
 7.159879135269634487e-01 -2.239774559342993410e+00 
 7.269667367579437656e-01 2.337200468568256251e-01 
 9.988075729030325700e-01 2.929910350879726399e-01 
 5.883885265192312364e-01 -1.902120558607504730e+00 
 1.422703041832576565e+00 -7.491524433443401687e-01 
 1.171007742784445416e+00 -4.048171671787847981e-01 
 1.132495032401606094e+00 -7.641090648017579978e-01 
 2.226559101163034349e+00 1.073578649346409453e+00 
 6.666707658985798757e-01 -1.523917933707878980e+00 
 9.704497144612775905e-01 4.576968168957491478e-01 
 1.261194051990242482e+00 -9.684347074807310163e-01 
 -8.058271437653097280e-02 -1.904795207647907107e+00 
 1.601956511767300695e+00 1.954396354095543631e-01 
 1.030503326694180544e+00 -1.267975439746114930e+00 
 1.319093215507320505e+00 -2.394019826503592352e+00 
 1.558558023452165431e+00 -1.411207203714170966e-01 
 7.408974349079261446e-01 5.037224780631500698e-01 
 1.734270938310096710e+00 -1.861177673038728331e-01 
 1.194880454469404718e+00 -8.437576010060932052e-01 
 1.343553584532544143e+00 6.949624039643754747e-01 
 6.678254456644500126e-01 -7.785299799512348518e-01 
 2.213265632161411922e+00 7.998468315455705691e-01 
 1.368995341370102370e+00 -7.739451931170426846e-01 
 2.389468248452173427e+00 -4.329023915594704119e-02 
 2.228768798986475286e+00 -4.287291040379880361e-03 
 1.377309799242913968e+00 -4.054381795786587972e-01 
 1.868156144169847988e+00 -4.595691250975765252e-01 
 1.312413837540411299e+00 7.294238496793443716e-01 
 1.589076472838797827e+00 -6.060800897343761040e-01 
 1.734214466210709960e+00 -7.514311160025693992e-02 
 1.758453027988055917e+00 -5.154344277419705689e-01 
 1.403201751484347115e+00 1.720250559331458540e+00 
 1.271561055504246474e+00 -3.378468946046863097e-01 
 2.218507732447334568e-01 -4.306519555277692479e-01 
 8.377194527200972907e-01 -6.806814301929396960e-01 
 1.528120598268468688e+00 -1.366055286280511538e+00 
 2.888153848703005622e-01 7.987597533200420097e-01 
 4.448366815213324887e-01 -1.590007681885325097e-01 
 1.805448624018475723e+00 -7.530343271153768780e-01 
 1.049880427657282400e+00 -2.502018786839563802e-01 
 2.244337647323912499e+00 -3.654588774177516264e-01 
 1.900488076186133357e+00 2.275124620005132048e+00 
 2.683491921298151617e+00 1.744662632789704571e+00 
 2.828289374695123648e+00 -3.711750071310420118e-01 
 -3.963073925402824660e-01 2.067446659475616677e+00 
 1.473684304801923028e+00 1.031666251846987459e+00 
 5.560794124701002872e-01 -2.334099011131000323e-01 
 1.487133435260092451e+00 2.465748873280704245e-01 
 1.369391773010240287e+00 1.069318168086777820e+00 
 2.117732697202722392e+00 -9.206174672606041165e-01 
 8.039749065720753762e-01 5.846065521679735255e-01 
 1.237353313525799248e+00 -6.183972406533197463e-02 
 1.413255120655400265e+00 -9.961435373489371248e-01 
 2.368252791490727205e+00 5.040294548157521204e-01 
 1.516762713915328575e+00 1.174357861001087411e-01 
 1.256314517102283146e+00 -8.958938837635980201e-01 
 1.110393280811013517e+00 -1.764604191403872813e+00 
 4.175360333928632706e-01 5.748045557387309046e-01 
 1.321501761651773910e+00 1.462294154783419620e+00 
 2.057607574817757801e+00 5.756560626649025458e-01 
 1.491801009666722022e+00 5.852560901968179019e-01 
 1.362658137418975457e+00 8.801943230893815029e-01 
 1.287192586269248373e+00 -7.443377014286572946e-01 
 7.704093379584842083e-02 2.427234110757351682e-01 
 8.442090380776918757e-01 -9.011893527509087232e-01 
 9.428775038849865897e-01 -9.440942309107718255e-01 
 9.993026398928129828e-01 2.152458208107815185e+00 
 2.543714904927373954e+00 -7.485000632081768579e-01 
 9.957619506316757185e-01 9.102062395669052730e-01 
 1.190209352684147071e+00 1.250916122705577060e-01 
 1.087806087731194360e+00 -8.543089833050847293e-03 
 4.973268301206416053e-01 4.689322820177560525e-01 
 8.288186331995239797e-02 1.438504864350778290e+00 
 5.086290106756252705e-02 -1.545615746959514869e+00 
 1.769400425093565765e+00 1.055014784892627677e+00 
 3.037059138219500021e+00 2.185602066049979531e+00 
 1.927673772368596605e+00 -4.747282638798182575e-01 
 1.952500517892428400e+00 2.043201049766031563e+00 
 1.976869529450489882e+00 2.194418884973638129e+00 
 9.018512025813290034e-01 4.940170153539548137e-01 
 8.028868944648259731e-01 -9.512045182244872610e-01 
 2.715471441852783663e-01 1.585404446737821993e-01 
 1.761301400859977884e+00 5.426209577291728481e-01 
 1.007181281655972649e+00 -3.911198122843912994e-01 
 2.215585398037792864e+00 -5.645138304641011961e-01 
 1.064497801683842892e+00 1.682518868793453581e+00 
 1.861418381574613479e+00 -8.522861504550017786e-01 
 1.413782253013444290e+00 9.128849468857886951e-01 
 1.319410903079393238e+00 -7.572371177847919688e-01 
 1.549197732356547785e+00 -1.391261761888699988e+00 
 8.076993627603387127e-01 5.645582413761877916e-02 
 9.649935547819988857e-01 5.578341712915488859e-01 
 1.648311998882386220e+00 -3.819443511045358397e-01 
 1.912511320709650242e+00 2.513548919848437868e-02 
 -9.814527839248738950e-01 -1.912077442509823255e+00 
 1.129295378721863807e+00 1.267350522216738717e+00 
 2.175255551340041116e+00 -5.613204399744988748e-01 
 2.088820713299761156e+00 9.847484423603633519e-02 
 1.930618012348604307e+00 -9.837770330064891933e-02 
 1.211079597659386664e+00 -8.353691266365758095e-01 
 1.674908777901783719e+00 -3.209815918676794944e-01 
 3.757643152594473124e-01 7.979721032295135075e-01 
 2.860276418256466613e-01 7.824317525092946424e-01 
 2.146801449679053952e+00 9.287923407969457257e-01 
 1.351799814961279322e+00 8.851856699632164593e-01 
 2.794767755333489756e+00 8.756004573996225560e-01 
 7.916975019285552584e-01 -1.176548892089023912e+00 
 -4.761761786575524624e-02 -9.934126585699216694e-01 
 1.316190547121363297e+00 -9.691240703818838897e-02 
 2.281622366325659623e+00 -9.957960421015179531e-01 
 -9.125944651482087444e-01 9.158756073325741154e-02 
 1.543238128123064268e+00 -7.618412503877275421e-01 
 1.830037639821759043e+00 -9.530093147024072397e-01 
 2.148763930488818197e+00 1.429562543720561685e+00 
 1.358465173535426729e+00 1.923909598106188445e+00 
 2.075181009179515534e+00 -1.726291102945618272e+00 
 8.367469283344819431e-02 6.222838510400036105e-01 
 2.254679479694196687e+00 -1.168029164284493382e-01 
 1.699169506381600581e+00 5.871495635162329307e-01 
 6.042250745064513540e-01 1.546556893605563143e+00 
 1.664744456419877894e+00 -9.478620010823390896e-01 
 1.197544769771781814e+00 1.496123156817750488e-01 
 1.834384249481217477e+00 -5.677143395590539265e-02 
 -4.100149581246537167e-02 8.180294950455833103e-01 
 2.237248684305980895e+00 5.102045859607707845e-01 
 1.089651540330215829e+00 -9.437106903552979764e-01 
 1.283161354186462155e+00 -1.486599395840429993e+00 
 9.775927865863430766e-01 7.062219527655182461e-01 
 1.451729788103172547e+00 2.313514893206797041e+00 
 1.157907341744953023e+00 5.464761177563947081e-01 
 1.903819508617656808e+00 8.773021493039196983e-01 
 6.729738561911190464e-01 8.938995556649707852e-02 
 1.652122637920170334e+00 -6.320758223059814718e-01 
 1.230193493470003840e+00 -2.019260815082798644e+00 
 1.165597541088962963e+00 -8.665330028999125300e-01 
 1.040056963012943259e+00 -3.870977930526340316e-01 
 2.240433870084614476e+00 5.480112479848938678e-01 
 1.362958199233874401e+00 -3.546816407056687659e-01 
 8.879835896454184585e-01 3.852315927039294818e-01 
 1.458118113141608108e+00 -1.778133145330065279e+00 
 1.228233453792738850e+00 -6.794952381703529554e-01 
 1.892090311381207535e+00 4.806102286445965710e-01 
 1.317830316990313833e+00 -3.903939742735756946e-01 
 5.343496248822496852e-01 -3.972508523762462440e-01 
 1.526905453551228309e+00 8.385228335141593492e-01 
 6.705055513824944580e-01 5.926100132613171256e-01 
 7.528428745980667580e-01 -9.386347689672404071e-01 
 1.134343924132960701e+00 1.893530764882780659e-01 
 1.592267408566587772e-01 -2.665525901283473109e-01 
 2.004214601677576368e+00 -1.784435659603436641e-01 
 1.860513731553266492e+00 1.533973408211746214e+00 
 2.833181717180661252e+00 1.036480346243405126e+00 
 8.463044202966059082e-01 -1.176007448268324707e+00 
 7.626014038239391502e-01 -7.991412626860296964e-01 
 2.186969601127165319e+00 3.383951795061405088e-01 
 7.819422015260005798e-01 3.823592233520499706e-01 
 -2.049589968230427495e-01 1.762050344426820681e-01 
 1.049589265947826089e+00 8.415046498961151755e-01 
 9.662942297296669425e-01 -1.863750762046640919e+00 
 1.162227916191933552e+00 2.210334237344751429e+00 
 1.582952491815293072e+00 2.655903067457795474e-01 
 2.278922723679843720e-01 -1.281533311996811086e+00 
 1.054695790219915219e+00 -1.838315020721591475e-01 
 1.645695912178928078e+00 2.252162605326189504e-01 
 2.158485320753462666e+00 2.488691425908176880e-01 
 1.776712354158147100e+00 -2.932564615626699622e-02 
 1.818626695675866767e-01 2.130223235878339505e+00 
 1.776129238247011077e+00 -1.284044652898833405e+00 
 2.306230475855500561e+00 2.432954298360680223e+00 
 6.420604830145905106e-01 8.554962667186813974e-01 
 1.089994601392262563e+00 -7.830152856479524193e-01 
 2.200050631070495477e+00 -1.011904594380467343e-01 
 2.397313755152605808e-01 7.521052086856941932e-01 
 8.273482341227200720e-01 -7.208200404503006808e-02 
 2.342871663209826316e+00 -1.699874601391172746e+00 
 1.168669953348708601e+00 -1.912882068296610782e+00 
 4.896150918664607943e-01 -2.172201409004671735e+00 
 1.294509303302136871e+00 -4.565073054650831130e-01 
 1.389533626418383516e+00 5.264214895312858966e-02 
 1.377368035731884710e+00 -8.313545942859275062e-01 
 2.722053327463291872e+00 -1.122182655720642686e+00 
 6.757328294965940785e-01 5.071741298061689385e-01 
 1.154150308644414258e+00 -7.425025793096591276e-01 
 2.168741094468274788e+00 -4.849436629036141255e-01 
 9.201158597029427400e-01 -2.453488254542211422e+00 
 1.701649674212853292e+00 4.537433810121843658e-01 
 1.390454437117743414e+00 5.104267182158174210e-01 
 7.285817129973419792e-01 -1.448952432140171165e-01 
 1.076075531683899911e+00 -7.241604477092460357e-01 
 1.356286791700384464e+00 2.215196828790409356e+00 
 5.458563073775324348e-01 7.308948856880378431e-01 
 1.378424442167156538e+00 6.808995366252397208e-01 
 1.628280220369013431e+00 -7.952208333030622023e-02 
 1.672538910495413367e+00 9.730206569802625494e-02 
 -1.551688491043523577e-02 -4.336732308075834652e-01 
 1.154161967807754596e+00 -9.570262954617945184e-01 
 2.315102393077964393e+00 2.041904648898333896e+00 
 6.955887416394612721e-01 -2.109477399325042635e-01 
 -4.588781847602683150e-01 5.802294939256982809e-02 
 7.343790803558788438e-01 7.357469211668020703e-01 
 1.860294188975074370e+00 7.834767159845928974e-01 
 8.875500429384062251e-01 -5.736297194014559064e-01 
 7.474409810062540016e-01 -4.149373225656897979e-02 
 3.695978886069207769e-01 -4.247159686229876607e-01 
 1.289568647068142893e+00 -8.882642872938190104e-01 
 3.055898133806653760e-01 -1.959327546839713663e-01 
 1.229336519240065595e+00 8.404530231190616707e-01 
 1.693347873802613979e+00 -1.682503588945123418e-01 
 1.878081220949491481e+00 9.032218783579021304e-01 
 2.085916369069692244e+00 -6.072534130667127661e-01 
 1.646705821494889310e+00 -9.879713291538918529e-01 
 1.906858578293917805e+00 -4.584815100075431693e-02 
 7.634617782289788712e-01 1.608507834620638510e+00 
 1.799165371015233106e+00 2.523684461461395134e-02 
 1.379708311803034215e+00 -2.755581655205384006e+00 
 1.377977163405337713e+00 -6.378700705026115747e-01 
 1.467057222490048884e+00 -2.448979596473895626e+00 
 1.126914145396370026e+00 -1.581894323227154953e+00 
 2.080415539271640579e+00 1.499411805397008912e+00 
 2.452745141865459111e+00 -1.225414801669202802e+00 
 1.947748720901842479e+00 -1.190106262080352417e+00 
 1.375633067987321212e+00 5.779849887214123516e-01 
 1.237287172870163543e+00 -4.032543793421675682e-01 
 1.214332281612344522e+00 6.807490156104795131e-01 
 4.093535954045202097e-01 -5.479267366192842603e-01 
 6.448407871714302297e-01 -1.041926781060189128e-01 
 1.226447901638163529e+00 -4.094749806594911723e-01 
 -3.264194085945826274e-02 9.078128166654425568e-02 
 -2.813457340506095861e-01 8.198241490209436932e-01 
 1.834706229900168406e+00 -7.255502224661872779e-01 
 2.032731917503927122e+00 -5.919534063282944070e-02 
 1.816197908797294147e+00 1.948733752663846408e+00 
 2.155817373088463551e+00 6.003569557488614566e-02 
 8.238249131201119679e-01 -1.109724498459915276e-01 
 1.688487344931880241e+00 1.664703124483836394e+00 
 1.248500556321502586e+00 4.513585492675317168e-01 
 1.183456875932239249e+00 -4.639987333389500312e-01 
 2.993448371104727723e-01 8.228279280382748695e-01 
 1.087861358289302416e+00 -2.384164445848065417e-01 
 1.336359177094601725e+00 1.554539647388175183e+00 
 1.272489799310279057e+00 -1.036405226090872045e+00 
 1.249030412319163341e+00 -7.204302620247149402e-01 
 1.846546088397775121e+00 1.191540898629943612e+00 
 1.532747132567291004e+00 -1.910421479335272732e+00 
 2.446379843267699528e+00 4.949774160390427724e-01 
 1.199139102240144306e+00 1.066118954539900576e+00 
 2.024237069983783055e+00 7.126347785187314710e-01 
 6.672604776963882989e-01 1.268673632968444709e+00 
 1.921575919583586423e+00 9.512814969033178691e-02 
 4.919710341115798302e-01 -8.410121754634271030e-01 
 1.202263221220423173e+00 -1.313051622518448758e+00 
 8.624266838187274464e-01 1.996914501507004169e-01 
 1.400708137448627877e+00 1.161817599105087195e+00 
 2.582368494932956615e+00 1.053826964121731269e+00 
 9.430881918712920031e-01 -4.298319204606609878e-01 
 1.447922326239504009e+00 2.790473454808934939e-01 
 1.892920822056680885e+00 -1.941460140864680550e+00 
 2.141646921253899549e+00 -1.083647136977123004e+00 
 3.368344487711905089e-01 8.559576478059750526e-01 
 7.038869394312623484e-01 -4.899746814481917845e-01 
 6.622661777715599385e-01 1.995389256809664280e-01 
 1.359555393434547899e+00 4.571359570764573776e-01 
 5.210823469584171530e-01 -4.271666633859788620e-01 
 -3.578855204041022642e-01 6.998165501540074551e-01 
 3.149989988696475951e+00 -1.163713962766074472e-01 
 9.068361797714364902e-01 1.600866770038842812e+00 
 2.820660312556834803e+00 6.299261058523124568e-01 
 6.080650734139775304e-01 5.372667660878421847e-01 
 1.234006852880337846e+00 -1.270607441437986651e+00 
 2.092410532448745641e+00 -1.121627492707411688e+00 
 1.049979346426517468e+00 -1.427954395213905769e+00 
 1.587970713839758741e+00 4.238320620071641676e-01 
 2.019467549828977138e+00 -5.119609268659285339e-01 
 1.196337799608609753e+00 1.872290644974657428e-02 
 -8.300413652390496999e-01 1.739952678995778879e+00 
 3.041511218740593492e+00 -1.960004477753557461e-02 
 4.283417364657686743e-01 1.592598666035275112e+00 
 1.586559173963868474e+00 1.560219659704307482e-01 
 1.529127356971482943e+00 -2.122860450938415244e-01 
 1.268542929013467546e-01 4.759309527310833232e-01 
 7.531975967245279069e-01 -5.451044789160759407e-01 
 1.284500831613121230e+00 -2.304995540297975598e+00 
 1.481660509839878515e+00 -6.745466309179705133e-01 
 1.896542141704098849e+00 1.040221790312869876e+00 
 2.843904783961876959e-01 -2.956317772314911996e-02 
 1.097813714150264630e+00 1.676772681881913085e+00 
 1.206290063456776585e+00 1.910243807922983872e-01 
 1.719348463868165755e+00 -2.817781809321577846e-01 
 7.991531804559034446e-01 -2.013516839103401956e+00 
 1.204957571792135695e+00 -2.454094627162796360e+00 
 1.954382258153998908e+00 -7.134904512215244354e-01 
 2.475771327442799041e+00 -1.312672505962226843e+00 
 6.567847204533745487e-01 -2.028719664728198813e-01 
 1.320109528804314092e+00 -3.141298064003579249e-01 
 1.717540183797838127e+00 -1.964748831226746706e+00 
 2.539458355389121014e+00 -7.376840652379144103e-01 
 1.387184976025571004e+00 -2.826897647537286451e-01 
 1.559353530406212274e+00 9.943621847970018912e-02 
 1.158472707659563561e-02 7.295469469645029514e-01 
 6.921183906410279807e-01 1.521800409211022664e+00 
 1.803433552046199040e+00 -7.751063220632592454e-01 
 9.900027921821046295e-01 8.085187987322206560e-01 
 8.370444208217221460e-01 -1.526682328647738229e-01 
 1.199565069258554884e+00 3.139694435632484071e-01 
 2.248958135589672835e+00 7.722583078199519724e-01 
 1.560084658516924572e+00 3.068194267304635847e-01 
 3.895889104316021534e-01 -1.171021520062528243e+00 
 6.569475904238162300e-01 -5.868716617016558335e-01 
 6.999907082880781894e-01 -7.795407936985440656e-02 
 1.758252209967363200e+00 1.842124524969333543e-01 
 1.022286407785315099e+00 5.616755799598962540e-01 
 2.467323420270769674e+00 7.869011548817682611e-01 
 1.346470881986101098e+00 2.868594618078357250e-01 
 1.273350719306974410e+00 -2.230062307403921640e+00 
 7.085727149243919998e-01 -7.043133398339490592e-02 
 2.075607596881650974e+00 -3.338475256479388475e-01 
 1.695540189584377355e+00 1.987428134255727841e+00 
 1.968706954050209568e+00 1.962017231260906325e-01 
 1.573987676241400013e+00 -1.618326383353418274e+00 
 6.198338552606668106e-01 5.690103818009282222e-01 
 1.518223158210738166e+00 5.219193117264087078e-01 
 1.290255000079844061e+00 1.339206507698133430e+00 
 4.934521041097735816e-01 6.122990963125241048e-01 
 2.031355882431279181e+00 1.405577933259199441e-01 
 -4.467512440976297849e-01 -5.468250726138067230e-02 
 1.928754575848507402e+00 9.705499219556511514e-01 
 -5.831848733697255760e-01 9.782155224409406769e-01 
 1.536654243671497388e+00 -3.580352291768280626e-01 
 7.228590073096619051e-01 -8.389744720913216991e-02 
 1.929012302440926252e+00 1.320563183766874982e+00 
 9.431595789013317299e-01 1.381305275038503255e-01 
 6.149164473051547120e-01 -3.760612083878777101e-01 
 2.683828636699887582e-01 1.059629174209991920e+00 
 1.544727813298147012e+00 -7.139651075679540604e-01 
 2.017518628028632133e+00 1.202608346046565080e+00 
 8.570028873772845834e-01 -2.844847036333917334e-01 
 1.462529260407317677e+00 8.737185786054133541e-01 
 2.109125175063871982e+00 4.587210750764044720e-01 
 1.006005741961595534e+00 1.111601501092940758e+00 
 9.079064064668269651e-01 1.542519671491288547e+00 
 6.133253656446320257e-01 -1.234861805552512015e+00 
 4.236850609643039167e-01 7.608309844006116984e-01 
 2.398328323461079492e+00 6.874467272021538289e-01 
 1.661214299810396033e+00 3.996851515713938374e-01 
 5.388499388244382127e-01 -3.710349687217895376e-01 
 1.120629216831166897e+00 1.293712759431736581e+00 
 5.096413312791039374e-01 1.843669778568876039e+00 
 1.705689285098686891e+00 1.554842546071919518e+00 
 7.354123878558098681e-01 -1.777896135608741102e-01 
 1.225474756240867880e+00 1.135850198543833178e+00 
 1.553750134682075457e+00 -1.904516321554383218e+00 
 2.138593467650752977e+00 -5.497901775267940994e-02 
 1.735747773763719026e+00 2.363377203903036655e-02 
 1.611509707638455247e+00 -6.981676809521233373e-01 
 8.904832357121567066e-01 1.284196715919227183e-01 
 1.360702324686343889e+00 -5.747984499927474289e-01 
 2.377667949724658669e+00 -1.145901163805506107e+00 
 8.220144945295787542e-01 3.931729410248925305e-01 
 1.285379005001399344e+00 -2.602800575547332240e+00 
 1.577533840099056173e+00 8.193879374416939143e-01 
 1.793042042693729687e+00 -4.978721109660653177e-01 
 1.192824067942089838e+00 7.389841608582867760e-01 
 9.542743612851076751e-01 -2.620301594118368271e-01 
 2.242109593434885362e+00 4.929081746894385663e-02 
 1.522167230992481413e+00 -8.654945108522758002e-01 
 1.702194916830565008e+00 -7.597864870079644728e-01 
 2.065680902673792563e+00 8.207945286708510091e-01 
 8.335352865649054976e-01 7.604777166704096425e-01 
 1.051591572127209329e+00 1.496431304295679499e-01 
 1.238358005294377895e+00 7.047908727026932496e-01 
 2.300757059318253805e+00 2.193390715074363673e+00 
 4.708208722666573642e-01 2.787139415294452860e-01 
 8.540369234112122898e-01 1.103778389479247002e+00 
 -4.780653502554075285e-01 2.440648321780562457e-01 
 1.721519117991371139e+00 5.680475510130504890e-01 
 1.544962162412626849e+00 4.064515789634473575e-02 
 7.576116090666549230e-01 -3.271747386770154087e-01 
 2.485128274742943066e+00 4.803002908336778676e-01 
 2.030361144572203180e+00 2.199880313366531670e+00 
 1.175166031979328674e+00 3.286465567805917365e-01 
 1.186282432360123318e+00 5.044151127039190330e-01 
 1.552623988265843913e+00 4.678150080340767181e-01 
 1.159131535893536125e+00 1.075021498061709879e+00 
 2.004995716694318197e+00 -3.840691843255783500e-01 
 6.542023931266566228e-01 7.084671492796217329e-01 
 8.366950745163693748e-01 -3.668070365516993281e-01 
 2.793676751143078896e+00 4.205277081761977787e-01 
 2.944362154788575214e+00 8.579032599136618975e-01 
 1.920393896675833822e+00 3.570271900840022994e-01 
 1.516496431475078399e+00 1.420520370188867176e-01 
 3.079101880329517815e-01 -7.891739410818446876e-01 
 2.596626096539330852e+00 3.236102134297784705e-01 
 3.504184007112749466e-01 -1.877868913854562893e-01 
 7.671586323983258238e-01 -1.101658013155542681e+00 
 4.784141071646195176e-01 1.995736048847456257e-01 
 6.854293262306633272e-01 -1.558595556460408593e+00 
 1.401179051002405362e+00 -1.198534454918894099e+00 
 9.994553300393020923e-01 -1.851899427424967270e-01 
 1.566322387002272443e+00 9.791823814623167310e-01 
 1.439010870114860952e+00 -6.281268889592881433e-01 
 1.661680427603431376e+00 9.570040169794602480e-02 
 9.994337248248317263e-01 5.753728503720410004e-01 
 2.098198297123723854e+00 1.284701004128141921e+00 
 3.540823572844046030e+00 4.775903432296949580e-01 
 8.173807202240475078e-01 2.964174378204539329e-01 
 1.883351906712182888e-02 1.215398327387591237e+00 
 1.724902639577029273e+00 -1.017650715627414354e-01 
 1.421729667893468996e+00 -5.097221413008941049e-01 
 5.215188699329835753e-01 -4.156356604228442775e-01 
 8.059664877175737319e-01 -2.617695731378332225e-01 
 1.400658329253634982e+00 -1.402800320816992130e+00 
 7.879861937571172037e-01 -1.154775570558740805e+00 
 1.466196599552878066e+00 1.473829397857121970e+00 
 2.146628458712074305e+00 7.234475657089971534e-01 
 6.569466795746006227e-01 4.613693889913865753e-01 
 1.950140552500839730e+00 1.505932002093627764e+00 
 -5.136300061403642481e-01 1.443581330639543081e+00 
 1.614849602389575534e+00 7.794460771410427480e-02 
 6.044242038388116800e-01 -1.542460039322935073e+00 
 5.713487343786718409e-01 8.114210800449213057e-01 
 2.057918818813170514e+00 -1.508220023137739063e-01 
 3.630310398720291154e-01 2.342402932448305330e-01 
 9.449872497209688138e-01 3.027071916769739218e-02 
 1.336136958166861843e+00 -2.800385017779254859e+00 
 2.323830797097902856e+00 2.548420391257202322e+00 
 3.626420570743769112e-01 -1.331105722553626691e+00 
 2.001160668492856232e-01 -7.684451336161025603e-01 
 9.678017359612391957e-01 -9.683792593703448581e-01 
 7.747354947344806675e-01 -3.384042301896243998e-01 
 7.793383802553186523e-01 -9.893678361997074733e-01 
 2.665713118902962808e+00 -1.513795725985136897e+00 
 7.281553693436272345e-01 -7.835484745693553910e-01 
 4.626331496999163129e-01 3.146734868304620347e-01 
 1.875624904400138071e+00 1.203164925711926347e+00 
 1.017921835798923702e+00 3.234766525087775513e-01 
 1.068712734911320128e+00 8.061757343561662958e-01 
 1.158868090395711814e+00 2.116220232816406477e-01 
 1.600183520913557533e+00 -1.746634110328773692e+00 
 6.427997600957446878e-02 -1.623599087631437232e+00 
 2.403347785218964638e+00 1.168021901259160174e-02 
 3.892179632527797972e-01 1.603602002966538542e+00 
 1.879454635893359260e+00 6.869812767260796704e-01 
 1.742328581154049205e+00 8.460313450983958372e-01 
 1.100111122048946122e+00 5.288750555300302247e-01 
 1.698765038206356159e+00 8.201016954085560418e-02 
 4.367694570546085675e-01 -4.524517982292247664e-01 
 -3.709647886710649711e-01 1.714655400312829411e-02 
 6.697841550448568881e-01 -8.431342879595307149e-01 
 6.827534725087902601e-01 1.529056796781194771e+00 
 2.435057571266280974e+00 -6.729550881824017949e-01 
 1.982699941320862802e+00 6.554916175824704316e-02 
 1.540054156968913013e+00 -1.248389539438000906e+00 
 1.782558331798440587e+00 8.813344576380067741e-01 
 2.017976254366547373e+00 -2.520599337874196433e-01 
 1.577464331881077930e+00 3.498908026907291413e-01 
 1.135377599433562867e+00 1.832417171258595712e+00 
 7.697473403351244858e-01 -1.216473293470096806e+00 
 1.013677285947969242e+00 1.274504050432112567e-01 
 1.472393456831448955e-01 7.122521908542794877e-02 
 2.606091247349115569e+00 -1.305847603074669738e+00 
 7.460534919747149329e-01 -1.243159237553488561e+00 
 1.374862056244658737e+00 7.403266172627328556e-01 
 1.329646983031415708e+00 1.575054560797596093e+00 
 4.112162369301589626e-01 -8.126899648501092477e-01 
 1.080288440745868161e+00 1.453515575660977888e+00 
 1.985181981059961132e+00 1.338376126996253301e+00 
 7.108706084299963868e-01 -1.416891674649878308e-01 
 1.541905457820260228e+00 -2.498727534547618756e+00 
 1.120228117590976957e+00 -1.300333262271766710e+00 
 5.622011888191700280e-01 2.291890196887924169e+00 
 1.484517430555265527e+00 1.152689709589414246e-01 
 1.905119812624014974e+00 -3.949058656371261244e-03 
 1.755226362091523828e+00 8.872208436172529522e-01 
 1.760822249396101213e+00 -3.314616125268308178e-01 
 1.203209057527003800e+00 9.286791633829211134e-01 
 7.007165843539621131e-01 -8.585486609531759461e-01 
 7.948451402765197571e-01 -3.921294094334102365e-01 
 7.634372151980292065e-01 7.101401773827390462e-01 
 3.307628091829517558e-01 1.161306783384717267e+00 
 1.198260634012239700e+00 4.416227499312872506e-01 
 1.229904735870884780e+00 1.093745937539706559e-01 
 4.916056705125402271e-01 2.740974189072516998e-01 
 5.118620705004884863e-01 -6.255309892358625889e-01 
 9.940528530804828566e-01 7.769567055715524972e-01 
 1.687170651372927210e+00 -6.548682628225724889e-01 
 1.534715760504416382e+00 -4.474909065333982916e-01 
 7.172019967774102556e-01 -2.579972348323251730e-01 
 2.099047044765827152e+00 -8.766026729053026934e-01 
 1.495253601084076456e+00 -1.191714490433549711e+00 
 1.846469177725323485e+00 1.569469865516529117e+00 
 1.618467089407040316e+00 2.315602395833383564e+00 
 4.763335363502033681e-01 7.867475401451495820e-01 
 2.275244242617613821e+00 3.453564747584187966e-01 
 1.067282646446927163e+00 -1.015259249152172583e+00 
 9.987158998875491633e-01 4.097127617195177596e-01 
 -6.733357753350510677e-02 -3.878170692563661648e-01 
 9.175286749926523377e-01 2.870607748324057740e-01 
 1.523541781172522702e+00 -6.122141468588744584e-02 
 1.393169416101090796e+00 -5.930513890820850176e-02 
 8.855962890583259917e-01 3.182863052452721275e-01 
 1.163346852939628029e+00 -1.064313797102762527e+00 
 1.485787774826012875e+00 -8.216416127665437941e-01 
 1.167369742781331876e+00 5.556038551772289891e-01 
 -4.210805545493228053e-01 -1.060852860125944819e+00 
 8.780727875197700261e-01 -1.367196863460736100e+00 
 4.678600101923878762e-01 -6.124503503430903661e-01 
 3.016618426414279241e-01 1.682296667573966120e+00 
 1.988394210479473401e+00 3.197769847968933155e-01 
 1.775097986193875821e+00 6.026110242343628576e-01 
 1.687183880813403869e+00 1.750251388322280818e-02 
 3.299779205561877760e+00 -1.220499932147853128e+00 
 1.051524824733473196e+00 -9.710242921053049425e-01 
 9.561066452020534623e-01 -2.295026266793155911e-01 
 2.581852105537687958e+00 -2.012198488953287789e+00 
 9.055498603988552109e-01 1.039285328455557655e+00 
 1.345373178612728315e+00 -6.070707004824655861e-01 
 1.482050411273194701e-01 -3.502207941493538923e-02 
 1.209331735967394517e+00 1.118733679088621091e+00 
 2.044640620081280780e+00 -9.650160091856571087e-01 
 1.810064409579095868e+00 -4.703826643185518019e-01 
 8.561884923272756742e-01 5.107840525534798060e-01 
 1.563776488242116347e+00 1.138380297827404242e+00 
 1.750463984544474050e+00 1.447658938569123199e+00 
 2.173415585639942194e+00 1.066417603218006382e+00 
 2.661959452767600709e+00 -9.811736905296966071e-01 
 7.070163829108685460e-01 3.343889941093578511e-01 
 1.226089083131429724e+00 9.344251019626878541e-02 
 4.287002369642611832e-02 3.403878344784381227e-01 
 1.326975732349341186e+00 9.827079720140624586e-01 
 1.654133879511042515e+00 1.206787889580215323e-01 
 1.614520469750523102e+00 -8.011002127954260921e-01 
 1.368700249037716699e+00 1.023993688746706709e+00 
 1.604798849380640435e+00 2.637748854577390833e-01 
 1.774891482355507755e+00 1.134350805013114583e+00 
 1.781015917532228210e+00 -1.471842926156615577e-02 
 1.375061331187120928e+00 -2.882585752054202949e-02 
 6.843151047983681012e-01 -7.231230499951868396e-01 
 1.999457832279135427e+00 -1.100048312580123921e+00 
 1.388781983457346492e+00 3.054552746959890985e-01 
 1.113326459720881401e+00 -1.392162208814534119e-01 
 1.303742304420030029e+00 -2.628727448688116253e-01 
 2.471918971132394560e+00 1.302323605585299582e+00 
 2.093569648628001989e-01 4.317812079645341194e-01 
 2.330379371750221473e+00 -9.116171411736830876e-01 
 1.668181752812761376e+00 1.969663306333160335e+00 
 1.119390726462020647e+00 -1.337058080870207721e+00 
 1.723004399955283761e+00 1.202193423558089336e+00 
 1.708707425381407408e+00 1.159004523631723016e+00 
 1.164561056591556953e+00 1.247214449970945216e+00 
 1.284084179085607458e+00 -5.655625432022257093e-02 
 1.665829977511305238e+00 5.428706924125933364e-01 
 1.208557074427786482e+00 -1.419112673755571485e+00 
 1.382628211174261157e+00 -2.594210876849523117e-02 
 6.672720971454618732e-01 1.937228192360676893e+00 
 1.153382990743407666e+00 -7.917022911783123673e-01 
 1.457503054063412851e+00 -5.481671762805807591e-01 
 2.120451246539541756e+00 -1.919691435316406292e-01 
 1.162330743384749177e+00 -3.644391564909591485e-01 
 2.455054232752226007e+00 3.256411963244404406e-01 
 1.713800517759625608e+00 9.574674817317415654e-01 
 1.792608320173765701e+00 -1.908639495646066164e+00 
 1.620939174534352656e-01 -4.043818507911203231e-01 
 1.970576569745072781e+00 1.855406825593936826e-01 
 9.255310813484116661e-01 -1.314100274175771910e+00 
 1.274218275218008900e+00 -1.738567272505614492e-01 
 2.519563893030950741e+00 8.816165449526662812e-01 
 1.442328577805411349e+00 1.479823959010110601e-01 
 2.301455248422548561e+00 -6.210694574305339888e-01 
 1.494893497057003806e-02 3.010491023507110286e-01 
 1.305053890911817893e+00 5.904675193364923580e-02 
 2.279630098983341124e+00 6.384065756232734090e-01 
 2.436210617633704167e+00 -2.676948746572259674e-01 
 2.633523949055988744e+00 -5.614512069872633349e-02 
 1.495081589285940371e+00 -1.287712293475396175e+00 
 7.880438481655731575e-01 -2.571936336685348712e-01 
 1.598831377106623375e+00 7.775119821669063125e-01 
 2.444477335011446151e+00 -8.478389198863938159e-01 
 3.712835371346027147e-01 -2.612287398386147208e-01 
 1.476635064443724499e+00 2.054011692231935970e-01 
 8.949885025337304123e-01 -2.098960034747739734e+00 
 1.382977285189166183e+00 6.205860036929113921e-01 
 1.489490583346506636e+00 -1.182480161041554956e+00 
 1.809267806476097640e+00 4.452980768373984155e-01 
 1.597136276912514141e+00 2.075692489865530177e-01 
 1.019542110726297635e+00 7.092072122382184207e-02 
 1.787367250585759404e+00 -4.309657151817355425e-01 
 1.400668193414972729e+00 2.054082286283976377e-01 
 2.029168978473382623e+00 -4.254706841831118469e-01 
 1.873231638112113906e+00 -4.571898444937780651e-03 
 2.082502788391788151e+00 -5.644794908202114270e-01 
 1.514408325928397359e+00 6.264349596134957121e-01 
 7.657415463117298593e-01 2.560045979095975088e+00 
 1.453892318269164541e+00 1.320286283878145506e+00 
 1.740177400018346310e+00 -3.050920993328992692e-01 
 2.180405674585547793e+00 6.712487156708705216e-01 
 2.369705185523260482e+00 -7.814601905743235877e-01 
 3.078924661971193633e+00 -4.843595861590890145e-02 
 8.554422159283585625e-01 -1.004157845214491418e-02 
 1.638627657783658487e+00 7.240534107577107914e-01 
 2.066902361055871218e+00 1.839640000407463338e+00 
 8.423998890387006666e-01 2.008558168380456532e+00 
 4.531324205660189897e-01 6.219218583175182280e-01 
 1.495211739841332710e+00 2.922368080211948937e-01 
 2.361148182684608798e+00 -2.453362488823946641e-01 
 1.757856157071795433e+00 8.891829431645541515e-01 
 2.208392369165091296e+00 7.968264351994908123e-02 
 1.411606706274976197e+00 1.088327613188492471e+00 
 6.770781664735255889e-01 -9.512895133289865912e-01 
 1.587671789583720239e+00 4.115754675637203208e-01 
 8.395766566530359354e-01 -2.642394144642186415e-02 
 1.088138741682000976e+00 3.465502979139131190e-01 
 1.672454734359730466e+00 1.564624075207684539e+00 
 2.010904524794981718e+00 3.730939261981637278e-01 
 1.901185175701626484e+00 -2.654092900225021312e-01 
 1.518712561935702254e+00 -2.711317560893176104e-01 
 5.853062064830727440e-01 1.601914618767560805e+00 
 1.472808614268377170e+00 6.890104972005486328e-01 
 8.206055866654614617e-01 -1.782658577526371468e-01 
 1.884540614061204211e+00 -6.741750559363497430e-01 
 2.256696541022073621e+00 2.854700635362387162e-01 
 8.362730522320482862e-01 6.280534105460797711e-01 
 1.759048726110910676e+00 5.024917258806266274e-02 
 7.423210907632222799e-01 -1.694346744596542331e+00 
 2.068277048880949209e+00 -4.744434430963213600e-01 
 1.436035211530745537e+00 8.407244052055299344e-01 
 7.300176436841080418e-01 -1.814061423012113816e-01 
 2.143016014946460324e+00 -6.927416026372353874e-01 
 1.281241775531913429e+00 1.421023670396171834e+00 
 1.797361038297187630e+00 -7.672856082598507044e-01 
 1.915467078783793298e+00 -8.328090065603672709e-01 
 4.037232145399161087e-01 1.113238394598691006e+00 
 1.306195462290712372e+00 -4.867962850266761565e-01 
 8.783512059931117832e-01 -6.484687283948399328e-01 
 1.590715299467818422e+00 6.217383181478608467e-01 
 1.767075447166191360e+00 -5.360141864844285564e-01 
 1.233677599609339426e+00 1.277070057639787981e+00 
 7.712238337429733193e-03 -6.140328495718215818e-01 
 1.623048413381286359e+00 5.010469189817482460e-01 
 -8.086728553463973235e-02 9.173007058401773106e-01 
 7.423242210185942991e-01 -9.551419876230256012e-01 
 1.858547174154909332e+00 -2.016343309218743496e+00 
 1.288625136660445980e+00 -5.612606628785278273e-01 
 1.976061271374339512e+00 1.034878834627872557e+00 
 2.278161406255748478e+00 -1.703385624586001290e-01 
 1.588693903498913373e+00 -8.356071919230955158e-01 
 9.846075210512883480e-01 -3.749859868498270354e-02 
 1.242576326234847262e+00 3.899915274165687284e-01 
 2.158015959109761184e+00 -1.324620352547338564e+00 
 1.167777024928449592e+00 2.089998029823148418e+00 
 7.126284091398638054e-01 -1.386599182900209448e-01 
 2.126461954304728508e+00 9.452931943349014432e-01 
 2.042226087390866418e+00 4.304891405555685280e-01 
 1.368803859815185708e+00 1.246835602611058524e+00 
 6.086452716608843350e-01 -3.455461675560824730e-01 
 7.150737027144269398e-01 -9.689389423568903759e-01 
 2.413152707378396045e+00 1.234945390300729251e+00 
 1.123115784334901113e+00 -1.310604767988702568e-01 
 5.705466333491673314e-01 1.149928992308282272e+00 
 2.861679977256148533e-02 8.522576024763117708e-01 
 1.455264180487796377e+00 1.527649391907532017e+00 
 1.420468195026068692e+00 7.935929540529280679e-01 
 1.038081851261502653e+00 -6.404623245229561501e-01 
 1.641343449687200806e+00 -6.594332060723030464e-01 
 1.285953096253505068e+00 1.910742970618046002e-02 
 1.450989988250022122e+00 -3.355845246439395080e-01 
 1.122994360428558158e+00 1.713383061136341257e-01 
 8.355901913019390115e-01 -4.350397940310318790e-01 
 1.857504781867793220e+00 -5.618920114606162919e-01 
 2.511690599086302100e+00 -6.047693365061601600e-01 
 1.688831039717098914e+00 2.908155247091986917e-01 
 1.369095158248641031e+00 -7.327986261060420725e-01 
 1.848637876883905351e+00 -2.898652613427089575e-01 
 1.764503528322923565e+00 -8.685721007486303380e-01 
 1.532353461083912238e+00 -1.316702104579308419e-01 
 1.287769352326125549e+00 4.917087122274477196e-01 
 2.236320842264226894e+00 -2.725140075179560695e-01 
 2.642216706458420106e+00 -4.617157950695103263e-01 
 1.775075016343498735e+00 -7.760392855035239679e-01 
 5.291149148893977694e-01 -6.762705055573420276e-01 
 -7.435854756027815426e-03 -1.639753606708305167e-02 
 1.789355312120245234e+00 4.916036510696649708e-01 
 6.995681489120035845e-01 -2.715818530428579791e-01 
 1.299790270234664424e+00 1.183834261692488621e+00 
 2.814987421744416629e+00 -1.842281700251524879e-01 
 1.758022016507531760e+00 3.681017707674122397e-01 
 7.525281976290848496e-01 6.348618239331113022e-01 
 3.160470298385076315e+00 7.697947968204492675e-01 
 1.677305359346386693e+00 1.468669608458665898e+00 
 1.624346590339949437e+00 5.625650556578946082e-01 
 1.606580685595815794e+00 -1.210332263191811197e+00 
 1.046434425458478756e+00 1.471131203091116557e+00 
 1.516656946176141885e+00 6.938543018610850988e-01 
 1.727132233301928110e+00 4.720398299227808181e-01 
 1.273145608713158072e+00 4.251186379374902735e-01 
 2.202806153973183356e+00 2.364493889323433518e-01 
 1.346405697390506306e+00 -6.441393570920932177e-02 
 1.606349519868054854e+00 5.301095789749228349e-01 
 6.284801015799734714e-02 2.259306620807916277e-01 
 1.539527729144804180e+00 -2.505078028146762392e+00 
 1.740191965094096904e+00 -7.662364112972535057e-01 
 5.667028320672977681e-01 -6.858263458360436271e-01 
 1.839021025432869383e+00 5.682730852269928246e-01 
 2.661131227533731991e+00 -3.170167341980569375e+00 
 8.699665349740434150e-01 -8.648973273554648733e-01 
 2.137478483038835364e+00 -1.265158908320391518e-01 
 1.539282280856276497e+00 6.235944744444341103e-02 
 3.754537018664009240e-01 -1.189096518524155321e+00 
 1.716841064849998766e+00 1.087476199617339212e+00 
 1.475876822973019031e-01 -4.237160825249700613e-01 
 1.168167243185489479e+00 -2.929221960518008094e-01 
 1.512913190480356551e+00 3.613871786209025272e-01 
 2.096276665087423829e+00 -5.445768199245950569e-01 
 1.664283513988737750e+00 2.114046140862923195e+00 
 2.034193086955999874e+00 2.741907326025087688e+00 
 1.655662287750203188e+00 8.029062063235886670e-02 
 -5.600761221617567287e-03 -1.351078058851814312e+00 
 8.509605303007466981e-01 -7.669348183834820976e-01 
 5.226760071718365985e-01 1.697545017291339775e+00 
 1.453745596839274512e+00 -8.487880970537183822e-01 
 1.298283631204560917e+00 -3.256810080130357887e-01 
 1.415190276933076197e+00 1.822611387609835543e+00 
 1.844980587306126019e+00 -1.069197328245919287e+00 
 1.222792173505799163e+00 3.413484817150509443e-01 
 7.847613995005001675e-01 -1.986960941243886281e-01 
 1.909339427848101733e+00 1.112755561879467392e-01 
 6.023710755929333471e-01 -1.015921560000764945e+00 
 3.517830058837595475e-01 -1.505810611265145926e-01 
 2.641581977404411585e+00 -7.529647637125936877e-01 
 9.347745146903292390e-01 -2.105574148010173730e+00 
 4.898933514447877391e-01 4.267587395890251045e-01 
 1.055917168235784187e+00 1.302009685152829832e-01 
 1.611512054068457767e+00 5.854007038249108286e-01 
 2.587438665612911137e-01 6.329003292246309087e-01 
 1.743881969933316789e+00 -1.320481530392051184e+00 
 1.349496363462441728e+00 5.941174218474917224e-01 
 1.402860763211914552e+00 2.284748670693839412e-01 
 2.119682417666250096e+00 -4.251469836409736969e-01 
 1.015081081105587479e+00 -5.275387061593364013e-01 
 1.217213070709773026e+00 -7.133568409898733975e-01 
 2.466615364131722998e+00 -9.035370329768550868e-02 
 1.820329906516741092e+00 1.065485965001029767e+00 
 2.761471329897646765e-01 1.185376157797846997e+00 
 1.875192980456897196e+00 -4.994277081728863976e-01 
 2.280135913381722279e+00 -2.286650970599388849e-02 
 2.512113425840950320e+00 -2.985238483577818958e-01 
 1.556084616275451360e+00 1.602109472397698742e+00 
 1.050653964536141904e+00 -1.257192351632439309e-01 
 1.017516168506490404e+00 1.309064052888316010e-01 
 1.888994798798147468e+00 -1.172873967147808116e+00 
 8.727883588491005540e-01 -2.259216979702802774e+00 
 1.403176334032740780e-01 9.807723852248589891e-02 
 8.369771838212476389e-01 -2.361261311830524345e+00 
 1.822602975029067540e+00 8.639703597213207464e-01 
 2.613935692909638675e+00 4.899941584766303038e-01 
 1.439304945090829069e+00 4.375993817438832423e-01 
 1.423454275059188090e+00 -6.144075936616617550e-01 
 9.544550832791105499e-01 1.278265422674964014e-01 
 2.162968440750698829e-01 2.708663867309017981e-01 
 1.535522413689751620e+00 1.123910523335179379e+00 
 2.203708985538841869e+00 9.113647304341706556e-01 
 1.843499270381150579e+00 9.372156423177013806e-01 
 8.064939412777228922e-01 8.719870283512633213e-02 
 1.030802511578394531e+00 1.613074553664565425e+00 
 7.296193383324973691e-01 1.336095144803584711e+00 
 1.194893889014953636e+00 1.391716682792929483e+00 
 1.010568004831354783e+00 -3.596111064619740283e-01 
 2.352049072544197372e+00 -1.451567337768873700e-01 
 3.766480055402612326e-01 -1.905270115251116003e+00 
 1.608028896587280876e+00 -1.039652417627092040e+00 
 1.496823723412972207e+00 2.774719608227801171e+00 
 2.750749061274285090e+00 -1.292474520710985786e+00 
 1.072885394346920540e+00 1.298887731946269497e+00 
 2.022238985763046060e+00 2.714126730707707935e+00 
 1.060229110458099866e+00 -3.883905684865319730e-01 
 1.630053747166368527e+00 -4.741255467835892023e-01 
 -1.261560630447819964e-01 -7.727692648455486424e-02 
 1.289322823619194924e+00 5.587215373139897689e-01 
 1.026806762938779594e+00 2.316160164475799199e+00 
 1.068834765011406063e+00 2.334512280613749713e-01 
 1.967405495993177489e+00 -2.310233710074423019e-01 
 8.369078013733637356e-01 -1.752552984323442822e-02 
 2.137002137736328411e+00 3.238911281453830115e-01 
 3.200087695755396755e+00 3.541967076198038189e-01 
 1.293345283276086777e+00 -1.711102787143021775e-01 
 1.924162323083135728e+00 4.349745554379524926e-01 
 1.203178411978669038e+00 2.792975520742169149e-01 
 1.166616565359564150e+00 -5.151060915648462135e-01 
 9.248768476566655572e-01 -1.106489351747526939e+00 
 9.674973614095848662e-01 -1.161319003155045992e+00 
 1.510285814040129626e+00 4.239023885065774655e-01 
 7.219937587562846870e-01 4.576127969404869544e-01 
 2.191530478052088782e+00 -5.032820368872988892e-01 
 1.858342605078583620e+00 -8.289882268253346842e-01 
 1.555259213653683803e+00 -1.320426556758593106e+00 
 1.744860656887743389e+00 3.508791111978175614e-01 
 9.455924904788015617e-01 -7.309092242372284831e-01 
 1.731491062641162593e+00 -3.064942307173876834e-01 
 1.170213112713351489e+00 -1.458244292126005814e-01 
 2.511545189856702720e+00 -3.735628530141784504e-02 
 1.675202115911825551e+00 -1.865569111981546513e+00 
 2.174280764082957784e+00 -1.587518129103614895e+00 
 1.941735667886359540e+00 1.883555238554118771e-01 
 1.347484331956539050e+00 -5.100103708151501047e-01 
 -6.920206741946044460e-03 -2.136921424773734479e+00 
 2.082306643325290363e+00 4.254623530933175912e-01 
 9.609681680781936297e-01 -2.845923079934472577e-01 
 1.526521206470242920e+00 -6.509979385487953962e-01 
 1.402482854733511086e+00 1.833451678528356665e-01 
 1.722784267708348915e+00 -8.732268219799921294e-02 
 8.742945362456807645e-01 1.295787933761358923e+00 
 9.144986215064818680e-01 1.464707491464834616e-02 
 6.029987903531885962e-02 6.429050897730700376e-01 
 1.982224518177821526e+00 -4.846623657263972040e-01 
 3.767240307462569326e-01 1.834822824586441081e+00 
 1.319665917076042305e+00 1.891664996915152774e-01 
 1.770536731485034210e+00 -4.175563724047610670e-01 
 1.054068017259112811e+00 -4.034569110324863761e-01 
 1.187959611665896364e+00 5.557641901551367836e-01 
 1.439704826416791539e+00 1.810003100182303315e-01 
 1.147827302566330809e+00 8.762156240775442750e-02 
 9.278631403769959096e-01 -1.317669844146840963e-01 
 1.483485078810035107e+00 -8.516448360785844329e-01 
 1.334661029065704829e+00 6.187494372302371204e-01 
 1.153951145789440691e+00 4.974839496039933362e-01 
 1.718937128695692707e+00 -4.223220684424259241e-01 
 1.260944026842155230e+00 -1.069714093124568999e+00 
 1.124757803394867084e+00 -1.292170797611096322e+00 
 1.488090506390006951e+00 3.513332920978996521e-01 
 1.963426927895111085e+00 1.016024881491697229e+00 
 1.024256755066656588e+00 6.921751348004376858e-01 
 1.248404308679429642e+00 -1.351559760301829782e-01 
 7.502423647190552547e-01 -4.619025622027935624e-02 
 1.495443682464492330e+00 6.810849627192230304e-01 
 1.641455067183318572e+00 -2.965200282075619587e-01 
 1.569802648233457276e+00 6.559404329994081295e-02 
 -7.506433413210999994e-01 -8.513893252615744034e-01 
 2.323177360618377651e+00 4.313423989946449932e-01 
 1.487436480414042750e+00 -1.039508410465504795e+00 
 3.479566718452928864e-01 4.067204073914451427e-03 
 1.725927750268466454e+00 9.800248696544543447e-01 
 6.288633412223090247e-01 -3.214729284839362711e-01 
 8.299362976302282480e-01 9.518799345307406012e-01 
 2.348496747365446335e+00 -2.201824016725800193e-01 
 2.618239059800277602e+00 6.952775320830069106e-01 
 1.180117998283322978e+00 1.988848776890223824e-01 
 5.834258790929919281e-01 -2.057312959056390334e+00 
 1.745763558530278647e+00 4.028073694166413032e-01 
 2.088839653227196447e+00 -2.463024007288031891e-01 
 -7.691857355865860946e-02 -4.887197489131743788e-01 
 1.131794137360518482e+00 1.047089117632489907e+00 
 1.242953822517590678e+00 9.153601658798172780e-01 
 8.378206321492340791e-01 -9.375559125258722121e-03 
 2.878028517651911145e+00 -3.597821979679860505e-01 
 1.586211790537098931e+00 -1.715386036323446550e+00 
 3.305403145459973047e-02 -9.140738798523232456e-01 
 1.874119163377654829e+00 1.803840936340410428e+00 
 1.677384901856754817e+00 1.870082889778531099e+00 
 1.466172629521207638e+00 1.291266602906280814e-01 
 9.716608153240273715e-01 -5.778025509444659202e-02 
 1.593358587145745631e+00 -3.313335855272534491e-01 
 1.596901793319672747e+00 7.734328429798411619e-01 
 1.365773867366095740e+00 6.798170180185245659e-01 
 5.205421434994677021e-01 1.490341573487951876e-01 
 2.145764683925492911e+00 2.182628990695046678e+00 
 8.026216319868713089e-01 1.433721162573644348e+00 
 1.210454503117496028e+00 -9.978199884785257101e-01 
 2.729703286792903416e+00 1.426855577951851028e+00 
 3.860275235526081650e-01 1.136283142324800099e+00 
 1.578470897950231322e+00 1.215171118569557951e+00 
 -1.278856906907444024e-01 -3.182712373960801255e-02 
 1.366687706916792866e+00 3.830870484424920841e-01 
 1.791477643428597277e+00 4.329551808375903255e-01 
 2.293795826346740174e+00 -1.455255273346005795e+00 
 6.049040502178709700e-01 -6.477296896548998539e-01 
 1.338010316457599380e+00 -4.669866160718727510e-02 
 -1.841005730116451744e-02 -1.343347115543840786e+00 
 1.313590727134171132e+00 3.287172540636921214e-01 
 1.703232405406975847e-01 -2.008181243368253988e+00 
 2.520679917478955367e+00 9.661831579594000186e-01 
 1.317219838978380908e+00 5.053553145938268765e-01 
 8.604317229030067349e-01 8.554202172219235734e-02 
 2.075948200998881443e+00 -1.098488009896513296e-01 
 4.413073473534595559e-01 -1.227126691980202633e+00 
 2.161116898102396267e+00 9.179848778472836646e-01 
 1.793249316993794640e+00 -1.313684606586183135e+00 
 1.480538918162645379e+00 -4.347445339425288768e-01 
 1.035209125722098999e+00 -5.420103415541245306e-01 
 2.135051717310854080e-02 -5.759177695590073087e-01 
 2.170836273264128202e+00 1.057743071380523592e+00 
 1.186637294619467209e+00 1.163977604269255783e+00 
 9.590335549491553202e-01 -1.675557919038308308e+00 
 1.187004949014128119e+00 -3.902476790019677733e-01 
 1.085459382672454121e+00 -9.722713488946754801e-01 
 5.227443365366915007e-01 1.305719229938867132e+00 
 1.520394757461164703e+00 4.798063412137251182e-01 
 1.950594533569288469e+00 -1.050695394194994359e+00 
 5.530628820901769549e-01 7.444252929260858354e-02 
 5.039838799078998344e-01 7.322166697709575622e-01 
 1.078630303794249956e+00 1.513299589921129451e+00 
 2.799913985922497517e+00 -3.699181259200154948e+00 
 1.238822016393545056e+00 8.463790965653890108e-01 
 9.051438941053326914e-01 -4.435237404554529528e-01 
 1.618111169380147762e+00 -4.820691861588222160e-01 
 3.928320432011752628e-01 1.837404761701892930e+00 
 5.537153759732025282e-01 -6.515065333291228389e-03 
 3.001599082032901489e+00 1.926397646028663813e+00 
 1.006677933321320717e+00 7.888066327116252108e-01 
 1.728530784667651421e+00 6.941571562432424791e-01 
 1.793441130422011920e+00 1.947763294075823159e+00 
 1.401895876072615232e+00 -4.255578652985577692e-01 
 1.412801920205299933e+00 -2.431421442147656542e+00 
 2.062420402308636991e+00 -9.732943907392188621e-01 
 1.364239648703326813e+00 1.078502367120365291e+00 
 4.934152228277882690e-01 -7.792420076481181290e-01 
 1.115609698419286477e-01 -4.383671121380463553e-01 
 1.664459608547501634e+00 1.389471642204360480e+00 
 3.594265783825713267e+00 7.017310672657324222e-01 
 1.676701044740947832e+00 -5.680381662739021342e-01 
 1.254643632377312912e+00 -1.127140951957565473e+00 
 1.094357026904744012e+00 -2.076881701785240786e+00 
 1.120203243596501919e+00 -5.254368909078138694e-01 
 1.487703476601831776e+00 1.683145113836880813e-01 
 1.783810666760877517e+00 5.317845039390336481e-01 
 -1.441963856741210748e-01 -1.326565762816830807e+00 
 1.881288202565151169e+00 8.838664740561383848e-01 
 1.566495586198449752e+00 -2.026801038548431966e-01 
 1.402186979175654269e+00 1.712109824797642732e+00 
 1.584353064731866212e+00 -8.196378477877981350e-01 
 1.685370690927078918e+00 -9.386913600729224205e-02 
 1.259202143785265626e+00 -1.076933166764670186e-01 
 1.625862188954646737e+00 -1.112046434431331887e+00 
 1.968451466330030541e+00 1.515999649611475153e+00 
 1.086440931228699336e+00 -4.201983240090990668e-01 
 6.284419361110075153e-01 -6.600468099089827900e-01 
 2.633471937807242647e+00 -5.381209486849255486e-01 
 2.361342990642073758e+00 1.938716574872574983e+00 
 3.788346752374365245e-01 -3.804317285652314418e-02 
 2.742491960531859618e+00 2.101567972321056299e+00 
 1.501281516857538856e+00 1.870985202244789702e+00 
 1.053561310993191391e+00 -2.097561324725564363e-02 
 1.767570332089422269e+00 1.130114610985072154e+00 
 8.646512584123781098e-01 -8.443986761497468407e-01 
 2.369662873599043706e+00 1.419932835165891860e-01 
 1.649757676568362585e+00 1.775742473936174015e+00 
 8.013089594237727820e-01 -7.400482795558827043e-01 
 -1.656174531246044079e-01 9.224105310571950600e-01 
 8.273884719340760530e-01 -5.288419140016091535e-02 
 9.108535515239053471e-01 -1.263524506226128441e+00 
 1.544579424699992432e+00 1.075495895159951587e+00 
 6.882067667333260363e-01 -9.789818875815176069e-01 
 1.397817331955493847e+00 -1.259124807275589397e+00 
 1.331415456025198507e+00 3.688813736688058009e-01 
 2.192665501655190585e+00 -3.134557533889308356e-01 
 1.282433521773245877e+00 5.458934488154419951e-01 
 1.387424645168377824e+00 -1.015566812219559134e+00 
 1.148605491922899624e+00 -3.864412824343450570e-01 
 1.834126596663883335e+00 -7.429727409642243874e-01 
 2.141547221065294160e+00 -3.429953465269109936e-01 
 1.721928327401525127e+00 1.146784012868991898e+00 
 1.201965446502281099e+00 1.482959119396772607e+00 
 1.999333563646378042e+00 -3.571772934065284844e-01 
 9.601674678520819572e-01 5.340560299826095925e-01 
 2.307319774271085144e+00 -1.489303692573441973e+00 
 2.224004386482421047e+00 -5.184226694274591818e-01 
 8.911932141531784257e-01 -3.702800228576352826e-02 
 1.764538197176307888e+00 -1.931686185436626735e+00 
 1.572992271312338985e+00 -5.439064810036545183e-02 
 2.597771413419623254e+00 4.471810572211354362e-01 
 2.047479159734555409e-01 -3.828704675622830456e-01 
 2.301706150828943365e+00 7.532548319520196434e-02 
 2.100338811391680771e+00 -3.523797982246150706e-01 
 9.351823194677376661e-01 -1.178815185068523286e-01 
 1.325766314439069005e+00 7.064396058635253883e-01 
 1.971880873822014157e+00 2.654339097661971743e-03 
 2.109247961370352975e+00 2.008230156375151676e+00 
 5.381821259349279796e-01 -1.114146727475588960e+00 
 2.223029866114929920e+00 -1.773044488607586622e-01 
 9.435246643637104080e-01 -2.147408220364860121e+00 
 8.384218064756184807e-01 -7.657457368022354549e-01 
 1.345024423930316626e+00 1.225856985692038048e+00 
 3.603338203284144337e-01 -1.869290439898484868e+00 
 1.069876161721178054e+00 -9.259711002193161677e-01 
 9.531971306989532877e-01 -4.262299361541596054e-01 
 2.640414131229817940e+00 1.334104571663397687e+00 
 1.056623822272457769e+00 -9.473416657117333939e-02 
 1.753242639615835596e+00 1.168737536315540337e+00 
 6.296207896557028949e-01 2.879878104777551517e-02 
 1.256202588882206150e+00 1.114399883200742014e+00 
 1.740420245351084194e-01 -5.581932685315608156e-01 
 1.272995779249357806e+00 6.605962083796957929e-01 
 6.319676173712839296e-01 -9.831964231105944085e-01 
 2.160752809850193135e+00 -7.819826157583014137e-01 
 6.521436052561717656e-01 -6.011966341503457989e-02 
 1.545558423771840051e+00 -7.995389955989130604e-01 
 8.012602995307730458e-01 9.353942121458491687e-02 
 2.442974686432878961e+00 1.374073824859449178e-01 
 7.544767577304810624e-01 1.872485716055814764e-01 
 7.746648810484327852e-01 1.218440062522512468e+00 
 1.434608112336110741e+00 7.605491132413597644e-01 
 2.683173401336402364e+00 -3.111390616535190112e-01 
 1.703240001540685444e+00 1.552370102820816167e-01 
 1.036994404739934650e+00 -1.577805920667398887e+00 
 7.332138156192872236e-01 8.752946401310066071e-02 
 3.126337570265912635e+00 8.414369622117019443e-01 
 1.931472057295892775e+00 3.799648626259358730e-01 
 1.022828774165660981e+00 -8.464892004754237531e-01 
 2.010071382397865758e+00 2.082092739850198715e+00 
 9.327008214589529445e-01 -9.499802000756980558e-01 
 3.206947944844384946e-01 -3.813052204549138846e-01 
 1.142090419879422836e+00 6.979297948042083588e-01 
 2.205419613748463625e+00 -9.438488933732464004e-01 
 1.232086894420350021e+00 4.309077303480471910e-01 
 1.190557890713320965e+00 -6.701603791919122921e-01 
 1.606361535176660027e+00 9.385393459839709296e-01 
 1.318064378781642620e+00 -1.159462121943727775e+00 
 1.826681760346422934e+00 -5.821414657884660393e-01 
 1.497423565966454539e+00 1.414950720977971255e+00 
 1.075249860113827172e+00 -6.224836435552028036e-01 
 1.276446507065231106e+00 -1.600404323077698310e+00 
 1.422422261836630231e+00 1.257998769904418168e+00 
 2.679587629296789508e+00 -1.347652729509834169e+00 
 1.976450682992813457e+00 1.251122440779617540e+00 
 8.912949600988760990e-01 1.446306831239150825e-01 
 8.997931382652993859e-01 1.546414838891214602e-03 
 1.362061525197507228e+00 -2.254622678548235726e+00 
 1.547267574687434921e+00 5.045672201603311480e-02 
 1.296990813008076282e+00 -7.153530301477438458e-02 
 9.886101031242566783e-02 5.126613363408869528e-01 
 1.615188680080732020e+00 9.696196881697715098e-01 
 1.468228490796646524e+00 -5.104941089822437883e-01 
 1.876063109494532810e+00 -2.404595033392411985e+00 
 1.348432080611885020e+00 7.904197927538861856e-01 
 1.435549199558225020e+00 -1.020249980276913826e+00 
 8.392661963480292364e-01 6.533839088003990936e-01 
 2.733221140919851244e+00 -1.053376149308699938e+00 
 1.463671115950977875e+00 -4.238429424749922125e-01 
 9.071068393553138876e-01 6.151141790228866757e-01 
 1.446594931609912926e+00 -3.285391999453964873e-01 
 1.806967955583651531e+00 -3.984478902724648552e-01 
 1.550567932007569372e+00 1.100671370270373206e+00 
 1.170602110404449281e+00 1.794023705595039431e+00 
 1.843427225861418606e+00 6.068040919432576841e-01 
 2.101173834664420426e+00 -3.745382978036341237e-01 
 1.271685694810377187e+00 1.632602929193734120e-01 
 1.436282308223292281e+00 8.596121565075345305e-01 
 1.315720442117060074e+00 -2.334913928678123085e+00 
 1.900915260989313627e+00 1.185125247460587561e+00 
 2.380557527797563022e+00 8.168298089056357236e-01 
 1.152417493864985598e+00 -1.081546308324182470e-01 
 1.743044143404170798e+00 1.840733798093347584e+00 
 9.000662133176768886e-01 -4.146157339376747020e-01 
 3.211084027909942851e-01 9.464054158863359767e-01 
 1.530010342500815801e+00 6.888645654499633286e-01 
 1.262902498032657528e+00 9.704858039532841818e-02 
 8.697885925505328686e-01 1.891571056746982338e+00 
 2.567224549075323825e+00 1.447402372629597034e+00 
 1.269744903337609365e+00 -1.459797847861910469e+00 
 8.178182925593792119e-01 -1.481774190493547749e+00 
 2.097004324457784286e+00 -6.684424859844064759e-01 
 1.123966671106563453e+00 -7.914702987802783862e-02 
 5.462674067277809575e-01 -1.644131883231420010e-01 
 8.429490079703332306e-01 -4.470444530633951308e-01 
 2.094858508729318558e+00 1.868544324807048240e-01 
 2.786094086483990928e+00 -8.112123102275712316e-01 
 1.527129448427698488e+00 9.689275409973109321e-01 
 1.952578471380231218e+00 7.687662868071233335e-01 
 2.449649570708237079e+00 -7.067235660710279310e-01 
 1.171939367766769102e+00 1.033107717192827346e+00 
 1.856646032789752709e+00 -6.483155220343930769e-02 
 1.801402190446345308e+00 -7.540707978953539170e-01 
 -3.986468022584754856e-02 4.109189811746922771e-01 
 2.294478846877966660e+00 -1.325420476039534057e+00 
 3.723107380786073728e-01 -1.061000958645603731e+00 
 3.939364591289234996e-01 -2.096598507246441034e+00 
 -4.443674704581799251e-01 -6.201232493938177992e-01 
 1.790770839537901171e+00 -6.710525182242356168e-01 
 5.672598475128833861e-01 -6.568200043092243812e-01 
 1.175458998095336494e+00 -8.103541156214197350e-02 
 6.345967095860080009e-01 3.605218773862767234e-02 
 4.180958706328726793e-01 5.779803860127564752e-01 
 1.223663716064579798e+00 -2.515109004622387845e-01 
 7.793439330958064071e-01 1.236262031369654180e+00 
 2.890340955669724821e+00 -2.699123105371969977e-01 
 -9.744268465882388597e-02 3.408256824809550167e-01 
 3.953074623508807672e-01 1.267160405493562791e+00 
 2.274554039500110036e+00 2.425254034548200099e+00 
 4.528505160063633905e-01 -5.611526972856217821e-01 
 2.155261924457012590e+00 -6.537565717793951681e-01 
 2.618607498040054882e+00 -1.008056120877361517e+00 
 1.396688396433755530e+00 5.238317913347920740e-01 
 2.552740452482036293e+00 -6.125039758481491958e-01 
 1.709728133106699133e+00 -1.840573569378373131e+00 
 2.203653203096839874e+00 -1.298392327071262953e+00 
 9.201916902017315270e-01 -2.359063230240501241e-01 
 1.129957307959480461e+00 1.395198901577347605e+00 
 6.906522864354383007e-01 1.953500908370447986e+00 
 1.223674302678423809e+00 8.224955423691241441e-01 
 1.567548157684277577e+00 -6.751962248721427029e-01 
 1.089947575308546579e+00 8.931179113407131664e-01 
 -1.403075430350824160e-01 -5.883976566590587431e-02 
 2.351571313336449975e+00 -2.253065209743613906e+00 
 1.036237482583982628e+00 -7.713082913322885092e-01 
 9.805096618744635339e-01 1.049166973588802731e+00 
 2.516083620526787357e+00 6.564311030641047928e-01 
 7.088327223023385137e-01 -1.771831493743602826e+00 
 1.516543938035771255e+00 1.031710218195505124e+00 
 6.526918724392503091e-01 -1.539213036149469582e+00 
 1.480294620002271078e+00 4.951414397288799174e-01 
 1.102363362112286360e+00 4.636821488735616281e-01 
 5.272771525385622216e-01 -6.556961601127221373e-01 
 1.344326468465989466e+00 7.100630405026367997e-01 
 1.539942729361498674e-01 2.036628940065858540e-01 
 2.247594058140681472e+00 1.236545446700804685e-01 
 1.225928077533433358e+00 -3.529121708752313014e-01 
 1.806322330430409906e+00 -3.624277747434153651e-01 
 1.552825629428557175e+00 -3.265432807768126056e-01 
 9.691247480550073679e-01 1.291402027454372492e-01 
 1.887092077670691870e+00 6.478176558473404123e-01 
 2.346334702291237306e+00 1.914801324421092354e-01 
 9.020168296288653131e-01 -2.617976929855657886e+00 
 1.383084256566877723e+00 -5.932231440632073083e-01 
 8.983100194035726904e-01 -9.113699936489420006e-01 
 2.092408286302863019e+00 1.626632264190154498e+00 
 1.818399393045968093e+00 -2.868073549778356046e-01 
 8.668579994907802400e-01 5.100721866389564818e-01 
 1.073413990445324151e+00 1.273343181178685501e+00 
 2.121943053775556809e+00 2.211900355147856934e-01 
 7.490238801168180860e-01 1.715294234960914377e+00 
 1.909719375124940610e+00 5.098956725824870251e-01 
 2.966945818491917297e+00 -1.012641033318099071e+00 
 1.781668023528662825e+00 1.408540347276331151e+00 
 1.689182638137083359e+00 -1.396050657046282506e+00 
 8.321416174531927057e-01 -1.313152975638775422e+00 
 3.172334114424022466e-01 6.693461785679853948e-01 
 2.652392340350337552e+00 2.225425238687127827e+00 
 1.574926402963120253e+00 -5.267913590242274680e-01 
 1.367545848400999242e+00 -9.117252542008251748e-01 
 2.060844500747246677e+00 2.963638678428323070e-01 
 2.092216616368352433e+00 1.681323949698751763e+00 
 6.414781601379002662e-01 -7.167311655677964521e-02 
 2.158172173108912517e+00 1.583359039390438205e+00 
 6.850413168167425182e-01 8.752073336560556305e-01 
 8.265099185323746545e-01 -3.231042645098473054e-01 
 9.932127270582602474e-01 8.299162019801997747e-01 
 1.852078802832178184e+00 5.264305839517365859e-01 
 1.833623616062137307e+00 1.194818276966209236e+00 
 1.171058425337177855e+00 -1.095496683345645872e+00 
 1.992691842958073334e+00 -2.044417242797907375e-01 
 1.033629480718373017e+00 -5.167739645875472076e-01 
 1.489646134087690088e+00 2.077013205106728044e+00 
 1.052832833500198628e+00 1.004435790119795779e+00 
 1.341601040559263547e+00 7.921283062001406930e-03 
 1.313836919505892320e+00 5.822990964708433248e-01 
 1.928367924286038981e+00 -2.488461946616126408e+00 
 1.635846087521580561e+00 6.960574370038802305e-01 
 1.759511662029879853e+00 -7.153468971371036433e-01 
 1.772611207007570133e+00 -1.049399825177665724e+00 
 1.380635109586434428e+00 -5.519117295960610514e-01 
 1.069767985074126626e+00 -1.613208901304933052e-01 
 8.303485669858694518e-01 5.711714566060609455e-01 
 1.418345508104963182e+00 -3.262507089803974303e-01 
 1.602413410056877430e+00 -3.782335052534969710e-01 
 2.006864695198624204e+00 -1.180622146768871783e+00 
 2.000695786123510178e+00 5.249019969972101851e-01 
 4.964509349751643486e-01 -2.302120919436674296e+00 
 1.004776229921512609e+00 1.083411615942112105e+00 
 5.534702271180054201e-01 1.804132343116541470e+00 
 2.775995967871080605e+00 9.139296834668370062e-01 
 1.507461774453322301e+00 7.119419826465940293e-01 
 1.585514027691499406e+00 6.201722121012321898e-01 
 8.440549549518684413e-01 7.890330391642219610e-01 
 2.043101856227031110e+00 -1.374571078543258995e+00 
 -1.830429729183078447e-01 1.115456527415635612e+00 
 2.751375883380247078e-01 1.365479930998198421e+00 
 2.066012770163788037e+00 7.997655724445631442e-01 
 2.578005600849100354e-01 1.144228810188727463e+00 
 8.548322334930260613e-01 -6.228527247486236318e-01 
 1.660460046319524485e+00 1.207168932568155162e+00 
 1.866936832525436740e+00 -4.081153303164265500e-01 
 1.567698275075601666e+00 -3.519400392733548211e-01 
 8.014308372614526998e-01 1.527686216592716306e+00 
 9.623692292074991217e-01 8.246805408518140812e-01 
 1.518349138285214561e+00 7.846069790057857984e-01 
 2.321729537368490526e+00 -1.934009761805551286e-01 
 2.218823587879292791e-01 6.630050420330848571e-01 
 2.540746307693390271e+00 -1.321417786340715494e+00 
 1.510790421785900950e+00 -1.015850430298522067e+00 
 2.122739418874155515e+00 5.467599666667611880e-01 
 1.452421358212002911e+00 1.354076233543376695e+00 
 2.033633478038385789e+00 -2.435071453603327996e+00 
 4.454846708955576551e-01 1.117398306348144743e+00 
 2.180781526896360401e+00 -7.184973567757471091e-01 
 4.260648181928475831e-01 -8.739944325602536646e-01 
 7.702255763122692889e-01 -1.317189579130496335e-01 
 7.506832501353082332e-01 8.639675744627629828e-03 
 1.512772517451397958e+00 1.874165327239523782e+00 
 1.330643544806270784e+00 5.610093736744576898e-01 
 2.611679429051831924e-01 1.064715730711498054e+00 
 6.820126349437667379e-01 4.300562532925557013e-01 
 1.024358649760623852e-01 -1.301588859243587804e+00 
 1.640222676576990501e+00 -2.499258283418213544e+00 
 5.854095700161007221e-01 -1.142105126798265979e-01 
 1.254451028692264991e+00 4.433216360759588692e-01 
 1.001401759051656182e+00 -1.582103342095500187e+00 
 6.322715010324571061e-01 3.398334299672832515e+00 
 1.161779506466884326e+00 3.485804855318314077e-01 
 1.183112384371269865e+00 1.513458499368513843e+00 
 2.155567693559782505e+00 -1.087495873396314039e+00 
 8.852829175038169351e-01 1.809831923640054407e+00 
 1.539123544968319157e+00 7.496569383980135060e-01 
 6.333848074504866421e-01 -1.342722812371612173e+00 
 1.034568438432858173e+00 -3.575185781184306855e-01 
 5.876304481587137918e-01 -5.225469305907254336e-01 
 1.366751264812864353e+00 7.236543303410970518e-01 
 -6.113784305531293484e-01 -2.399965708147983601e-01 
 -2.390943932617120016e-01 -9.946607821860122822e-01 
 7.654350068705048082e-01 5.082657964550754137e-01 
 1.447308008287617742e+00 4.437443009272580285e-01 
 1.790307856239952589e+00 -1.371896710471044667e+00 
 2.111037678108902860e+00 -4.888250399605374996e-01 
 7.753921553599832928e-01 -4.945639982025541448e-01 
 1.383620359733089833e+00 5.010191729839479358e-01 
 1.587899967283946889e+00 -9.448809689989524641e-01 
 1.234558790155803276e+00 1.094330447994604105e+00 
 2.401249721734202147e+00 -6.841503972765762276e-01 
 1.657519257972208226e+00 -8.159798117609599055e-01 
 1.204098677156751673e+00 1.061017472148647389e+00 
 2.920781122292022136e-01 4.388268593419141217e-01 
 5.751163480446144227e-01 -8.309530559968208996e-01 
 7.751025567021442297e-01 7.013277191621954468e-03 
 2.406013159181615180e+00 -2.461242798798463915e-01 
 9.005922462811581930e-01 -2.400699232143717055e-01 
 9.508656101386389059e-01 -3.987136313239868224e-02 
 9.088317521523365805e-01 -1.899189692783515016e-01 
 8.971702416020970183e-01 -1.163873935293077144e+00 
 2.055769703190117870e-01 4.481165102491103669e-01 
 2.059722958470441956e+00 2.780818227151463651e-01 
 1.353314159459632515e+00 3.099926152167945537e-01 
 1.384930865977121339e+00 1.274101488353025502e+00 
 2.144756621550364173e+00 -8.270906790907127659e-01 
 1.624550033223802536e+00 2.423923258464217301e-01 
 1.834618174337548036e+00 -2.333668528345594628e-01 
 1.591311206339439233e+00 -2.002056877926180700e+00 
 1.291055276675264096e+00 5.297500230098056706e-01 
 1.591299996254528226e+00 -9.633578620977030493e-02 
 2.189965389185101863e+00 9.879777562520503098e-01 
 1.703929936106562515e+00 -3.502061408881297355e-01 
 5.271756388962920425e-01 -3.311551749380069465e-01 
 2.370276292242469829e+00 -1.590788592728922479e+00 
 6.373314480203694510e-01 4.703286645398706556e-01 
 1.095896668816908059e+00 1.195121619799769608e+00 
 3.355717042042182463e+00 6.556833744052478208e-01 
 9.660730372621919582e-01 6.533612668419412906e-01 
 9.265817432832856859e-01 -1.610185927744556711e+00 
 8.621279965190464800e-01 -3.273931497121617129e-01 
 -2.902791930200090409e-01 7.141802489514761376e-01 
 1.232481710369659256e+00 1.355822103022668923e+00 
 8.376150075612365242e-01 -3.658536505798231087e-01 
 1.536549818897805286e+00 -8.777588959825677328e-01 
 1.145801604117933303e+00 -1.789153689278438097e+00 
 1.041874507988579834e+00 -3.516799247513668902e-01 
 1.456057565869055548e+00 1.071647511895958083e+00 
 1.424264987806167948e+00 -9.422465562581564535e-01 
 1.814646185918040944e+00 -1.583969584626061522e-01 
 5.816471167261408892e-01 -1.236520427877033423e+00 
 1.545415056736396231e+00 8.047142067573243018e-02 
 1.144402564937307520e+00 8.879422085444239610e-01 
 1.913552110399358241e+00 1.230013264615285040e+00 
 1.592516054394075287e+00 -5.301040093380466889e-01 
 2.215794712619255868e+00 2.723047012909506348e-01 
 2.321962949505483209e+00 3.222077546642299756e-02 
 2.298136772122071569e+00 8.947223596314395344e-01 
 1.905449618294118741e+00 -3.529907035694846984e-01 
 1.684629430102163816e+00 1.135586370986352511e+00 
 1.779193732640633741e+00 2.843565839771449236e-02 
 8.437351052060243495e-01 9.609895461240404446e-02 
 1.405267904407240698e+00 -3.921040074496284777e-03 
 1.895414404663504193e+00 -3.454175891112244434e-01 
 1.825183347013808577e+00 -6.252802116769707874e-01 
 3.181429640721348484e+00 4.238803715967472963e-01 
 1.116841085724293858e-01 -7.098688111108203413e-01 
 6.956971107128403498e-01 -3.577094944591402426e-01 
 4.433913211429325596e-01 -1.573158294196808971e+00 
 2.244483771326193811e+00 -3.492831101756135315e-01 
 2.903090095246541935e+00 -1.106188296126754622e+00 
 5.721252904840868903e-01 -3.339681224047418295e-01 
 1.433684130190027384e+00 1.166062703268728962e+00 
 2.071524304561352725e+00 -6.701331720479183351e-01 
 2.075387678325808505e-01 8.092608213667580319e-01 
 5.765376049639542311e-01 -1.659507921358983340e-01 
 4.046282953849331676e-01 2.734688585339968281e-01 
 1.115086213732426001e+00 -2.516950048421576769e-01 
 1.178917212527442526e+00 -6.369440511175710196e-01 
 4.639256892010070743e-01 -6.975521767945778162e-01 
 7.674765121377198351e-01 1.299372180108777197e+00 
 1.661678305395288380e+00 3.711581285023450860e-01 
 1.458852137491510437e+00 1.385843168554181215e+00 
 1.079029360380992397e+00 1.584039808004895189e+00 
 1.556470856010655712e+00 -9.455173468714351825e-01 
 1.413669337429937611e+00 -9.171459944235481609e-01 
 1.370692199171041459e+00 -1.768199477184343171e-01 
 6.431420966673867534e-01 -4.227769545242840987e-01 
 1.234266622567034677e+00 -8.252095634243926670e-01 
 1.787544553547596227e+00 1.550435000523862072e-01 
 8.915581640761320870e-01 1.666639844290872974e+00 
 2.234229681294858327e+00 7.145027516049822225e-01 
 1.841965787562858115e-01 -1.382252129867314716e+00 
 2.183239094554250137e-01 -1.611108893548299559e+00 
 1.318241432670591129e+00 -1.681625156033234703e+00 
 1.544982710553223004e+00 1.387766008548872332e+00 
 1.340059640961106302e+00 -3.065928628776737330e-01 
 1.466631259058722714e+00 4.537473841152179777e-01 
 -9.007239826924795523e-02 8.121906754550559659e-01 
 1.370538759857457656e+00 2.902736648499747441e-01 
 2.778092804363614388e-01 -3.310748991009782038e-01 
 5.612254297236376477e-01 8.140451242351469663e-01 
 1.477010467241962166e+00 2.499953813170340933e+00 
 1.844537289625164833e+00 6.210853654148119629e-01 
 8.162937748968784879e-01 1.256721704436422282e+00 
 1.215836303062060253e+00 4.486606430071958806e-01 
 4.295321101276695641e-01 -1.316868072526934608e+00 
 1.910848223133035706e+00 1.115251502936119160e-01 
 2.028031685415035312e+00 -3.669462986389764730e-02 
 6.753268353916505040e-01 2.994130289389093091e-01 
 5.593258782084477021e-01 -1.039901830496302582e+00 
 5.569287002332050651e-01 -5.923460888207194852e-01 
 1.275531672545353601e+00 6.922705095372387596e-02 
 1.821318665454414676e+00 2.879868383257244702e-01 
 1.732422847406474009e+00 1.105200528299969509e+00 
 1.507653160402215864e-01 2.527233021562032889e+00 
 1.882423427300801144e+00 -1.964621525958257231e-01 
 5.090394052369597855e-01 7.910435176261242374e-01 
 1.630012154987621864e+00 -1.848244102726432692e+00 
 8.696173355703906704e-01 6.531649320016857940e-01 
 2.042032479770951703e+00 6.067647921808130285e-01 
 2.271385987416047580e+00 -5.716924564680636589e-01 
 1.885454299422764102e+00 -5.863627828784998691e-03 
 1.874372611089747398e+00 -1.117493693706727687e+00 
 8.279662060081428576e-01 -5.009396872453216742e-01 
 2.076093677193916243e+00 -5.242066161598974983e-01 
 1.422823059197419138e+00 -5.906056896874017914e-01 
 2.726387652984008092e+00 1.016722560711110779e+00 
 1.769207275907229482e+00 -8.192003308151603047e-01 
 1.028111190561178390e+00 7.330934073166601728e-01 
 7.389720909715125075e-02 -5.822301868503582112e-01 
 2.278428727127012277e+00 9.015202985679086067e-01 
 1.721247578803499545e+00 8.773579217152750465e-01 
 1.395658516664573634e+00 -1.503978299264016327e-01 
 2.029740873095767117e+00 -1.030612572079897760e+00 
 1.638894217783154694e+00 -1.094647582997228641e+00 
 1.737679226093090668e+00 6.200209406572979587e-01 
 1.919797540693540361e+00 -5.475013922823456225e-01 
 4.638183560857631615e-01 1.609130135469311884e-01 
 6.983487657822841088e-01 6.803024632479462985e-01 
 1.071711320245930077e+00 -1.069244625573507523e+00 
 1.712528659618910654e+00 5.783331980448070953e-01 
 1.880370559951721310e+00 2.174846510178301440e+00 
 1.579781569238520422e+00 -7.569110295170569103e-01 
 1.472819030163087239e+00 1.090547812523065208e+00 
 1.659524730572297768e+00 1.775643749600988253e+00 
 1.348501148854456044e+00 -2.158275999918782606e+00 
 3.024398239369031849e+00 4.836874650455265379e-02 
 1.323393660432171437e+00 4.545777200243136251e-01 
 1.950417380127085210e-01 1.761196401031316361e-01 
 1.249482071478687173e+00 9.139294593774209829e-01 
 2.126514301902860726e+00 -6.736256743996676954e-01 
 1.901818098115138467e+00 -1.675153539791214008e-01 
 2.154590822716818010e+00 3.139232780715165427e-01 
 9.612071528854952973e-01 -3.101091181008727160e-01 
 1.554187283759023819e+00 -8.224800659108271184e-01 
 1.329876417335836392e+00 -8.908124069023056757e-01 
 1.186014274008269309e+00 -3.999866253866704927e-03 
 1.577211734697265832e+00 1.205259532872357209e+00 
 1.379122143783546139e+00 3.079598067093175517e-01 
 5.462165098291900112e-01 4.235765826010339241e-01 
 1.227781911525603897e+00 4.634527165943538168e-02 
 8.670146636463367251e-01 6.820295942984269111e-01 
 2.138646761085517767e+00 -4.475014394818318531e-01 
 1.713573174075109229e+00 -4.223328511559938381e-01 
 1.295616318601088945e+00 8.633768748957900696e-01 
 1.228939047127988626e+00 -7.597757139812597038e-02 
 1.590183994593623584e+00 3.509188633316236983e-01 
 9.379234460254098904e-01 1.083256620126170189e+00 
 1.212767042140698415e+00 -1.364977904748701620e+00 
 1.444473702188720843e+00 9.805448740260046536e-01 
 1.538371282573423926e+00 -1.073382746761266798e-01 
 1.009381926584645983e+00 1.043315010382861674e+00 
 7.016605583594830442e-01 -6.951041681917623505e-01 
 1.187506259912923801e+00 -8.048012612067665383e-01 
 1.282156560100659481e+00 2.835642366962964900e-01 
 2.034826293144913922e+00 -1.783010548562067532e+00 
 2.279828784476749526e+00 6.797201625836550853e-01 
 1.203319676170310437e+00 -3.246563352171778494e-01 
 

==> data/Ech_Parabol_100D_CEm2.txt <==
1.540691680000467301e+00 1.689726838366016448e+00 
 2.039503999830301506e+00 7.551497377456212190e-01 
 1.169197772561026971e+00 -6.317172691669579176e-01 
 3.055568659334320536e+00 8.352131696668818606e-02 
 3.477907293618273776e+00 -5.793898084817645788e-01 
 2.657775214765867311e+00 -7.719009738871002169e-01 
 1.987724549997346601e+00 -1.881844497892206647e+00 
 2.107783101692685346e+00 8.057553461119655314e-01 
 2.186677064468987464e+00 -1.178549457533089262e+00 
 1.904039435227795840e+00 -7.711284032814307021e-02 
 2.437578398255697110e+00 -5.881594314688848302e-01 
 1.975621666937138476e+00 -1.188768363257857619e+00 
 3.473403280443313257e+00 8.895558077306251477e-01 
 2.142030220626172099e+00 -7.585101401746733307e-01 
 2.089666075326155781e+00 -1.451732673217813296e+00 
 2.033182565883591586e+00 -1.241213348896308188e+00 
 8.764822079754039930e-01 1.843972148280388801e+00 
 1.474560696152949602e+00 1.704300419696662683e-01 
 1.442192835856835220e+00 1.634204476347604906e+00 
 2.980435428335273862e+00 -8.540151454904100214e-01 
 1.173532649905588032e+00 -3.502525971104566982e-01 
 1.682362636281341306e+00 -5.158249918137085555e-01 
 2.431828800915511124e+00 -1.537286566126122134e+00 
 1.606965342364891969e+00 6.479469177211913400e-02 
 2.413365185528093093e+00 7.066595268928579920e-02 
 1.819566715318480687e+00 -2.028443476566519799e+00 
 3.138821554771361821e+00 -8.232609896767536517e-01 
 2.344748279868692276e+00 -1.328127075487030240e+00 
 2.452500782945420177e+00 8.927179037810571982e-01 
 2.728215749769222764e+00 8.162591567848485052e-01 
 2.311936464864097207e+00 4.030518173039571161e-01 
 2.032199144073820740e+00 -1.133051723491649287e+00 
 3.000894604573846269e+00 5.597742312305369755e-02 
 2.219451696547535491e+00 9.676237799109387305e-01 
 2.487686109001693513e+00 -8.849611844707411246e-02 
 2.108840624795357055e+00 2.219438589492220837e-01 
 3.288267683995261592e+00 -1.939327850265224029e+00 
 2.678573742123852242e+00 3.340826938204778385e-01 
 2.861539139924537345e+00 -9.752969766421127895e-01 
 2.655148151688648372e+00 -1.299726290604833689e+00 
 2.311200823639914415e+00 5.028535193175348583e-01 
 2.057318987724632287e+00 -1.272693338408686370e-01 
 1.153749593496854908e+00 4.323004460243975999e-01 
 1.956998009741350408e+00 2.334279460064505041e-01 
 1.991965418373939478e+00 5.264947253617376088e-02 
 1.517079183151905042e+00 9.679462765634182508e-01 
 2.666264642018578268e+00 -2.384993967949767257e-01 
 2.522974858225874861e+00 1.642002915644717564e+00 
 2.368507167238503186e+00 -5.791958022487534441e-01 
 1.931244936791036260e+00 8.842756495797721161e-01 
 2.491745085476981814e+00 4.108506348509916722e-03 
 2.241981155887924793e+00 -8.774799681256146844e-01 
 1.532115777660152389e+00 -1.004284594905216155e+00 
 2.225928082435052247e+00 -7.199954423657584091e-01 
 2.340275383460916458e+00 1.052965648384093900e+00 
 2.036567091283906894e+00 -1.418719675318814488e+00 
 3.053471502948411853e+00 -1.932242717205925997e+00 
 1.707903304131832556e+00 2.800744113777222655e-01 
 1.960072109203283564e+00 -1.068139244963528967e+00 
 3.308269018106263282e+00 -4.307911515044219319e-01 
 1.545521909504743441e+00 -1.403826697180510896e+00 
 2.121292105212721157e+00 3.565731439944974102e-01 
 1.396159028803456437e+00 1.262722090125004137e-01 
 2.927322376224616107e+00 -3.282667235379822801e-03 
 1.816560005308808901e+00 4.815603719268136684e-01 
 1.622259436685324907e+00 7.215624118608304771e-01 
 2.023716760638427647e+00 -1.839166931322909093e+00 
 2.291846116574228098e+00 -7.652173787654279469e-01 
 1.742755962320009955e+00 -2.028647810750154878e+00 
 1.663214099286616232e+00 -8.703928419335832389e-01 
 2.239191342629839987e+00 -1.410443482305283158e+00 
 1.532266147852697991e+00 1.428244539948555270e+00 
 3.777362149909892608e+00 -1.564216589559150328e-01 
 1.731796256625203201e+00 -9.713992397940794943e-01 
 2.605720774669291195e+00 6.710075235075522171e-01 
 1.838542519856141144e+00 -6.462792422042749063e-01 
 2.158086755749970109e+00 2.989215006556499299e-01 
 1.457594634709609149e+00 7.126624723933991934e-01 
 2.755370157632031969e+00 9.089746503209058526e-01 
 1.361728865729151305e+00 -5.505862596297149691e-01 
 2.263467306648574873e+00 1.308432376264938857e-01 
 2.083784512924046872e+00 -3.428324046148017445e-01 
 1.981838131029267869e+00 5.911541961614045215e-01 
 2.098898244348575748e+00 -1.687339105409294326e+00 
 2.281473366631122435e+00 2.441879317402061503e-02 
 2.635957637341298287e+00 -1.531183516732418592e+00 
 2.139633473015358334e+00 1.487992319697308607e+00 
 2.809079521123753143e+00 1.121500950489765502e+00 
 2.164526373453873997e+00 2.599752019809614456e+00 
 3.263500718625667041e+00 -1.069614959856742681e-01 
 1.242690908047304532e+00 5.631904342358841076e-01 
 2.786493731243911309e+00 3.363344381129965144e-01 
 2.412683756185312056e+00 2.058698813017990556e-02 
 2.298118156564479708e+00 -7.401227382242273611e-01 
 1.568418598829688815e+00 2.574312831112040567e-01 
 2.271200233391882151e+00 -1.871715689895997459e+00 
 1.784983606093172304e+00 5.455093043216772131e-01 
 2.723311711147747172e+00 5.531900109101018925e-01 
 2.407975269961700526e+00 -1.874696089585931924e+00 
 1.919668826144270035e+00 1.041781143905638141e+00 
 2.338465014772740158e+00 2.702530955709567806e-01 
 1.690155552234542391e+00 -5.494245986769951129e-01 
 2.259342611905154286e+00 -5.229362003052711039e-01 
 2.664376011548000189e+00 -1.264192399348609719e+00 
 2.032530247343553143e+00 2.968052232933733880e-01 
 2.277378381468305513e+00 4.010452422290622376e-01 
 2.055558695580992357e+00 -1.373089525027326729e+00 
 1.848179231221138696e+00 1.246859005698268963e-01 
 2.997651316206652705e+00 -4.185353053433328308e-01 
 2.109213553663980889e+00 -2.429219470965841843e-02 
 3.091890767878139989e+00 -8.474236628534775884e-01 
 2.396832837097962798e+00 -1.417309944150028089e+00 
 2.259402971359822931e+00 1.360013071242787142e+00 
 1.879886673489143512e+00 -5.632761489896469520e-01 
 2.372246984076364917e+00 -7.455703096253815110e-01 
 2.533785698981694701e+00 9.999122641863295025e-01 
 2.916846719376076535e+00 2.301254013216032401e+00 
 1.859815453239193728e+00 -6.368295733119887503e-01 
 2.430743068187695588e+00 4.210982351977765048e-01 
 1.538653985484156994e+00 -3.334576175479621041e-01 
 2.067321142733341333e+00 8.581595927152134706e-01 
 2.438400501668958498e+00 -1.150822861030586619e+00 
 1.980286196934140763e+00 1.212417594706943991e+00 
 1.745826959764275488e+00 1.237080589680496168e+00 
 1.953629135694737062e+00 3.214537739746215483e-01 
 2.697146404393509833e+00 5.729786557634211075e-01 
 3.775914731170917804e+00 -2.678032663124901847e-01 
 1.759757799159802572e+00 -1.048814147848263906e-01 
 1.953702407448018707e+00 -1.087411976270066694e+00 
 2.800841541901510467e+00 -5.182904086503320462e-01 
 3.398883451201432315e+00 1.695758987521770011e+00 
 2.331494442332055161e+00 -7.012424578525392471e-01 
 1.968001636209200544e+00 -1.026129890730298477e+00 
 9.664591826407080699e-01 2.290410910639578690e-01 
 2.162906701227670148e+00 -4.456035668596114441e-01 
 2.015530370797490978e+00 2.334687461495659200e+00 
 2.221371646299067582e+00 8.280820097756016462e-01 
 1.987010371490026017e+00 4.866811567964701157e-01 
 1.969238764009248577e+00 3.514389744034598917e-02 
 1.815079117684595733e+00 -1.556103922554784025e-01 
 2.556251181946517015e+00 1.419983430787297995e-01 
 2.118453973502470777e+00 3.443132509325142476e-01 
 3.843166446863321539e+00 -2.927015898355719847e-01 
 3.395875796773462074e+00 1.574495070807247488e-01 
 2.323439080538905799e+00 6.247508716119457572e-01 
 2.409083710538687306e+00 -1.178118118361755340e-02 
 2.003448312531904474e+00 2.607574597705933250e+00 
 2.314838461552569893e+00 8.441583381791886165e-01 
 1.248918581613643219e+00 7.270824788206137201e-02 
 1.870212460382026709e+00 -7.108161945198456788e-01 
 2.102099081372222233e+00 2.336182403039618549e+00 
 3.035646296879115802e+00 7.509542806580472574e-01 
 2.335009919074311213e+00 -2.872524301796974378e+00 
 2.099073587413851527e+00 2.239794233240314791e-01 
 3.363343532626057453e+00 5.458012658774378245e-01 
 2.371884053100839829e+00 1.530659362642754484e-01 
 2.756600612151739238e+00 -1.586592621668572400e+00 
 2.597158065398343929e+00 9.513413393482972324e-01 
 1.891720288520827076e+00 -3.907020764751911179e-01 
 1.684145696998567310e+00 1.010631342279848077e+00 
 1.860283622855072760e+00 3.568482725455631166e-01 
 2.343086454990107370e+00 8.483173063824155369e-01 
 2.951462818654568387e+00 2.383471614071644984e-01 
 2.745175243423711109e+00 -1.809930457290545247e+00 
 2.233167921885252927e+00 4.948568480725585306e-01 
 3.008420052880594220e+00 7.253682366428912953e-01 
 1.666901200501801794e+00 -1.156618408886422866e+00 
 2.086744549831929252e+00 7.803569551857147957e-01 
 3.060200090305931653e+00 -5.233018632467778541e-01 
 2.283635043546614618e+00 -9.597953034729518329e-01 
 2.486957044897625924e+00 3.598549346086988843e-01 
 2.706348902298969961e+00 -7.412921709905441192e-01 
 2.171654887485572782e+00 -5.514450229771465928e-01 
 2.543694478474831655e+00 -4.564025570674766219e-01 
 1.730778329852816322e+00 -7.600624039425833978e-01 
 1.885682142887306068e+00 5.883020971747126016e-01 
 2.590118241714240543e+00 1.053930595049316354e-01 
 1.619098628067348500e+00 -1.398680498997622590e-01 
 2.292982824019579091e+00 -1.383677268367126789e+00 
 1.919848946223716268e+00 -3.028963049292218379e+00 
 7.322043553118400272e-01 -5.427015895930389217e-03 
 2.115549664580454348e+00 9.124847161753072422e-01 
 2.497000296066016922e+00 -3.516290539718144176e-02 
 2.445959892336873498e+00 -9.140346902938477625e-01 
 1.641169159447166237e+00 -3.392926880330447009e-02 
 2.948896608616537574e+00 2.122465665411633062e-01 
 2.543149944911421656e+00 6.985495995723824958e-01 
 2.725527620216690927e+00 6.632821251503218107e-01 
 1.250718043823410230e+00 3.213516842661207629e-01 
 2.228650505035988161e+00 6.109073173129733192e-01 
 2.188906956261091885e+00 -1.913001166266308228e-01 
 2.795969772395282771e+00 -1.554344565877154027e-02 
 1.751771043110102788e+00 2.687888208041229188e-01 
 1.247534187862720856e+00 2.832245693467518380e-02 
 2.232501896672397734e+00 -1.040930905472985168e+00 
 1.830584432588230559e+00 1.339209034465983938e+00 
 2.669119489121578592e+00 1.310506863763627017e+00 
 1.738870583694267946e+00 9.972214141063880932e-01 
 2.202864755189086754e+00 -4.735062629279870872e-01 
 1.565458048814253544e+00 8.164591807757665132e-01 
 1.829827589746010785e+00 -1.153768691097417198e+00 
 2.053114394009427635e+00 -6.008664358484264167e-02 
 1.595268534126029092e+00 4.605355369657628817e-01 
 1.685717916706665376e+00 9.009585978427616659e-01 
 1.904488054987806045e+00 -5.117399581233900152e-01 
 3.302296657104060618e+00 1.979562930454234135e-02 
 2.250268782786787991e+00 1.107904875445404169e+00 
 7.555392968363447981e-01 1.608129053715227075e-01 
 2.925691505287106420e+00 -1.225960227985808615e+00 
 1.957761292754752080e+00 7.942045661909434839e-01 
 2.527886788330841128e+00 -1.604853186498213846e+00 
 1.876900616240790853e+00 -5.832483635604072125e-01 
 2.186081129654904753e+00 -1.394245481949547005e-01 
 3.260462795315287821e+00 1.122050471117807868e+00 
 2.426432544090519450e+00 1.706217889693620204e+00 
 2.254298262576070133e+00 1.215126029978932376e+00 
 1.984348560116624416e+00 -3.159331425314691466e-01 
 2.810543130955360347e+00 3.994534029921044116e-01 
 2.118939037562365346e+00 3.853141349594688680e-01 
 2.507533474038433852e+00 1.917358721371070995e+00 
 2.418758285600006719e+00 1.376285282289115619e+00 
 1.459944397471638844e+00 1.604593198263117859e-01 
 2.557297521420025532e+00 -8.235451882318927108e-01 
 2.263766823502243231e+00 3.438419808314563952e-01 
 3.450900139071123363e+00 6.059287517287023084e-01 
 1.877063113520440751e+00 -1.229454001965329807e-01 
 1.629968096224430507e+00 4.842950552626743566e-01 
 2.563118651838887541e+00 6.924161068381949891e-01 
 1.583507872022278828e+00 -6.743248115867849224e-01 
 1.509968956253316286e+00 -6.263617303718053142e-01 
 1.761334567870659118e+00 -8.506815489264805130e-01 
 2.663092771528092761e+00 -4.714166290195968001e-01 
 2.096595014392264922e+00 -6.186563893119044755e-01 
 2.952361229637959994e+00 4.773104707605986263e-01 
 1.766540892502540983e+00 2.203450651673627192e+00 
 1.928576058769901902e+00 2.615816269926148352e-01 
 2.906571136752269968e+00 1.165401751713831223e-02 
 2.130946740527870364e+00 2.727519104864002397e-01 
 2.293471888727025565e+00 -9.951739177017679960e-01 
 2.484812990527441201e+00 8.649425622311784911e-01 
 8.084947813254619309e-01 1.593842449605302469e-02 
 1.468509864620318073e+00 -6.344997793577330514e-01 
 2.750083196566501798e+00 1.163659796467103602e+00 
 1.633276529805511856e+00 -4.716326836366809272e-01 
 2.211865886315099505e+00 1.049337263814082544e+00 
 2.315048239403766139e+00 -5.689001132945942230e-01 
 1.837698810107213143e+00 -5.227248234163665019e-01 
 1.715883275273595299e+00 1.278519258988071172e+00 
 2.565918426525825247e+00 -3.012715871248043409e-01 
 2.688964153840404769e+00 -8.569687031283084178e-01 
 2.858050483861816815e+00 -3.178248273470667851e+00 
 1.803782586007465216e+00 9.781312202681928802e-01 
 3.220781596093542198e+00 -2.852325517358601514e-01 
 2.295877423303890108e+00 1.095555649620807870e+00 
 7.890703920448107755e-01 -2.677057738119800412e+00 
 2.514204509144537969e+00 2.096351559277152887e+00 
 2.699789695968212833e+00 -4.821645811449974395e-01 
 2.219255197443224858e+00 -9.737558950674127800e-01 
 1.558020375555614345e+00 7.071041581391936948e-01 
 3.287458673830002454e+00 -4.775054606368223653e-01 
 1.725939831483640052e+00 -7.054193458819379980e-01 
 2.072605109429956460e+00 1.381607766471980359e+00 
 1.926428048619734046e+00 1.328670918502540044e+00 
 1.912689893055002033e+00 4.527271546343753644e-02 
 2.184273512897115133e+00 -1.161096102991883150e+00 
 2.002600094571059142e+00 -5.399551000690291369e-01 
 1.847794017116727527e+00 1.826391223584621915e-01 
 2.171303213614196981e+00 -5.137475526204398069e-01 
 2.103165568817992437e+00 7.631477968800468581e-01 
 1.643915657510206074e+00 2.297710505121150160e+00 
 2.464258471969726916e+00 -2.889575860801353313e-01 
 2.475885144769180535e+00 2.120659269710059469e+00 
 2.002300839143329014e+00 7.021761470063586641e-02 
 1.971453705586402538e+00 9.357292151290514948e-01 
 1.515023673103331081e+00 -1.489884120359191266e+00 
 2.432658682390826499e+00 -2.633021724759205262e-01 
 2.661436063202438085e+00 -1.273741382005547096e-01 
 2.218111625427447109e+00 -8.419307121815466921e-02 
 2.664283493965728500e+00 -8.250552317497337196e-01 
 2.530193134307606950e+00 -3.145598247954162902e-02 
 1.113332751430265555e+00 8.487812497155377001e-01 
 1.827746029922630910e+00 8.963604296527964976e-01 
 2.083279729716766671e+00 8.355141016205151760e-02 
 1.969365068599886470e+00 -1.049017562167505080e+00 
 2.261726443302221945e+00 -5.124838493939599671e-01 
 1.846744516608503694e+00 -9.930607406821132521e-01 
 1.805744950674374349e+00 2.521313699910219253e-01 
 2.085803151973932401e+00 -1.111756892712205458e+00 
 1.656602761621417841e+00 -1.338181513990339244e+00 
 2.287895812598826684e+00 6.985173132020544573e-01 
 2.021832232259636264e+00 -9.727263265238706991e-01 
 2.377288184754356770e+00 -3.407940134248392261e-01 
 2.355906799193475454e+00 -9.127506997126851873e-01 
 1.547456352861341422e+00 -1.138873934537404820e+00 
 1.347345145655967080e+00 -3.106183563646170431e-01 
 2.296649221343054936e+00 -7.014465110974521522e-01 
 2.033826527168154819e+00 1.784902424523945097e+00 
 1.810432698050564948e+00 2.116400443174712986e-01 
 1.430321572075716974e+00 -7.480242766578250047e-01 
 2.360667367867375521e+00 -3.051290283620315957e-01 
 1.687450971150669776e+00 2.042460083812606131e-01 
 2.791692135976922451e+00 -6.890309526123122863e-01 
 1.638946424806182467e+00 -3.857560606483638188e-01 
 2.374056673771791193e+00 5.080637934608522865e-01 
 1.472961380686148569e+00 7.082825969276098643e-01 
 2.444121159407693256e+00 -2.277514746066527929e-01 
 2.320092771082945760e+00 1.193689770096448832e+00 
 2.354664341030678454e+00 1.389677241479339576e-01 
 6.655793819379580700e-01 1.574247726207657627e-01 
 2.271850857779511568e+00 1.002382714827839277e-01 
 1.673075038689156857e+00 -1.019316683850114202e+00 
 3.141308907828876951e+00 -1.622113039106970245e+00 
 2.046664332198053327e+00 -1.679375683125526653e+00 
 2.521189869896502511e+00 5.893952325583819984e-01 
 2.000478626719864206e+00 -6.546709410681181840e-01 
 2.610848606153944207e+00 -9.225855448134293590e-01 
 2.513310891469914043e+00 -3.533099367167042426e-01 
 2.377036727118551962e+00 1.130723666406585171e+00 
 1.964035982790230062e+00 9.781162549315568222e-03 
 2.108714399389558292e+00 -3.808671311471260035e-01 
 2.167863493756084114e+00 -5.679202926019292219e-01 
 2.533306641539466941e+00 3.654278074660953779e-01 
 2.908445105605943937e+00 3.057435360774160005e-01 
 1.688003723100198084e+00 5.130775230989707003e-01 
 2.722602124118344680e+00 -2.272986721282955758e-01 
 1.620831331931650965e+00 -7.569823852178572676e-02 
 1.992594084566720714e+00 -4.717660735961483054e-01 
 1.880063823832733849e+00 -1.198351095998461263e-01 
 2.359238545296284961e+00 6.799462518470124062e-01 
 2.158275921486723981e+00 1.171598218280080594e+00 
 1.616134888034219230e+00 1.218843930519591501e+00 
 2.214343212687527096e+00 8.060206480201561607e-01 
 2.414725881483533509e+00 -5.711671969903465707e-01 
 1.194864768427023716e+00 -7.806044293282500268e-01 
 2.883543950717559312e+00 -1.231765631736909672e+00 
 2.114469564690596659e+00 1.482275138973273565e-01 
 2.041549029253071801e+00 7.581960848231660277e-01 
 1.909813563975903516e+00 -2.001734320232776199e+00 
 2.774400329019048428e+00 1.233050117751803704e-01 
 2.244686301785246307e+00 4.162798306887779409e-01 
 1.897303252034114429e+00 -2.453801163288583942e-02 
 2.133326317504527836e+00 -9.730744790148387890e-01 
 1.860409629320008973e+00 -1.128524451716825361e+00 
 2.233497264078723621e+00 -9.491174218943947416e-01 
 1.554273596227375265e+00 1.572973777649658622e+00 
 2.740070055621305123e+00 1.853926163160636298e+00 
 2.046657201490640343e+00 4.263862402710343336e-01 
 2.439244573797366034e+00 -3.259679695223950402e-01 
 2.983452969619767359e+00 2.144230104227055067e-01 
 2.926404153205448111e+00 1.047859317295015691e+00 
 2.198025300844745455e+00 -1.240845463388950964e+00 
 1.886343725833040441e+00 2.949299825121482616e-02 
 2.097515362653515236e+00 -2.072782977646979941e+00 
 2.400264708399785896e+00 -8.308159451458430045e-01 
 2.255007677138364031e+00 -1.368188395239484434e+00 
 2.288115488723780455e+00 8.882267881572469825e-01 
 2.848304040429830764e+00 -3.126861860286489492e-01 
 2.534753138847349874e+00 1.090364337301269693e+00 
 1.636210232570830092e+00 2.763321382407259441e-01 
 2.244576651244553744e+00 3.511871230733630556e-02 
 2.204691951038171283e+00 -1.275205105997264443e+00 
 2.332688755210344578e+00 1.064856879397761136e-01 
 2.145729574551436869e+00 3.202132262501499183e-01 
 2.088550716649237415e+00 8.123219985162681844e-01 
 1.664936767871296741e+00 1.610716588431276852e+00 
 1.939059781278112071e+00 1.362402750432677723e-01 
 1.844005965387103041e+00 -1.806494392535997751e-01 
 2.103254990200015495e+00 2.556645665965098235e-01 
 1.697543886287413040e+00 -2.604191378431763848e-01 
 3.614951520324397816e+00 -4.181004238475159729e-02 
 1.190016075900554693e+00 -6.972747285783976734e-01 
 2.380035812301223075e+00 -2.180794541251892399e-02 
 2.204861252497067436e+00 6.375714065672085651e-01 
 2.291448108313108634e+00 1.639047442721462522e+00 
 1.812442569705942752e+00 -4.853189908907940553e-01 
 2.299541700462948590e+00 1.761562226754852079e+00 
 2.363155386892017873e+00 9.985722741639995181e-01 
 1.653454243671423463e+00 3.117401319610987320e-01 
 2.063567009198977953e+00 -1.280249818899299674e+00 
 2.271440743915649207e+00 -1.114875239865462248e-01 
 1.879513923718221236e+00 3.133652324664779609e-01 
 2.147332423347260821e+00 -7.641232832685221910e-01 
 2.110899873007131777e+00 -1.063007919557297454e+00 
 1.980270074905049249e+00 -3.381622868091838652e-01 
 3.408158629930151395e+00 5.797856500670223179e-01 
 3.511157908956481055e+00 2.475065313169625969e-01 
 2.345384656321579886e+00 -5.923256753049431778e-01 
 2.030747145626522698e+00 -1.585159356222526794e+00 
 3.046287704040039124e+00 -1.487885755803914356e-01 
 1.942154490135935996e+00 -4.179274100462248565e-01 
 2.145346402387304341e+00 1.316482925120048275e+00 
 1.805279529955731377e+00 1.855254232813862217e-02 
 1.685096116179040315e+00 -2.324182650535794536e+00 
 1.390359995562088002e+00 6.339053365056597222e-01 
 1.694124175820446387e+00 -9.763229012206726676e-01 
 2.744692202941187098e+00 -4.407559661912550664e-01 
 3.559995721717347905e+00 -6.379491877266912914e-01 
 2.875386285194793778e+00 -7.241453224258708188e-01 
 1.413149156923156013e+00 -4.594863958065746601e-02 
 2.704006486956830990e+00 5.267343875608174741e-01 
 3.253588389640373002e+00 -1.149814014363397918e+00 
 8.526130210654367936e-01 1.052439680191325388e+00 
 1.835193372417540880e+00 -5.397224920787854208e-01 
 2.572787638990236658e+00 -4.201586323339147611e-01 
 2.260321537730563435e+00 1.362269919475820323e+00 
 2.010089676121425306e+00 -6.931263991659986079e-01 
 1.666714133274727283e+00 1.804515795685398771e+00 
 2.260653676617472740e+00 -2.345598922949929666e+00 
 1.753763788722880523e+00 -9.473216805158092280e-01 
 1.755378887398115983e+00 2.466734340846677309e+00 
 2.620321218419608300e+00 -3.850618749588842760e-01 
 2.703094255818024649e+00 1.076090231863698066e-01 
 2.067634623275068861e+00 4.831753459926522720e-01 
 1.902067635366842424e+00 -8.484236177112531863e-01 
 2.628467318078890891e+00 5.547859748647655520e-01 
 1.974799533186116784e+00 1.560892181386580368e+00 
 2.157123257215610046e+00 8.921992352312194674e-01 
 1.197201734274891738e+00 -3.810144114303768981e-01 
 2.333810513211202586e+00 2.202640982476644083e-01 
 2.647290557212375717e+00 3.458356098050470728e-01 
 2.523625763373950726e+00 -1.476794715429119664e+00 
 2.614956624936485063e+00 -3.730339592305215723e-01 
 2.162802787960024897e+00 1.146482554621697680e+00 
 2.646965139403873124e+00 1.118005876639808494e-01 
 1.706053179237865702e+00 -1.004359666438692456e+00 
 1.853285187076651352e+00 1.157881152962916271e+00 
 3.156827385500968752e+00 2.016486701868438924e+00 
 2.278211064053988100e+00 4.899745217232588379e-01 
 2.113126474705022240e+00 -2.278436441850832050e+00 
 1.444110117912938085e+00 8.591365501637995283e-01 
 2.521118957164686591e+00 3.141506226882160857e-01 
 2.200850951500469499e+00 1.745090022931296003e-01 
 1.266760412014535930e+00 1.544059645245738688e+00 
 2.351928163944598804e+00 -1.158428534597472526e+00 
 1.958521002751179907e+00 -7.522507216651153072e-01 
 1.394977561676257860e+00 8.174177294304254549e-01 
 2.939481050693170339e+00 -1.386552028331062836e+00 
 1.882222665094076763e+00 1.007449833829902275e+00 
 2.900785735618393701e+00 -1.099171497781877394e+00 
 2.722669434129707078e+00 -1.380135244602110678e+00 
 2.704654483460677827e+00 -1.336435652248910144e-01 
 2.622849844656985230e+00 2.707353637050634587e-01 
 1.744154614234049827e+00 8.197169048941875813e-01 
 2.547867703482660673e+00 -2.105688809012912222e-01 
 2.798462218630564102e+00 6.558131027632119192e-01 
 2.357858578056343912e+00 1.037683042082700346e+00 
 2.665697780049128607e+00 8.185792447028578112e-01 
 2.722565624824219821e+00 1.059368796050364159e+00 
 2.698407171386334014e+00 4.464679554958685403e-01 
 1.757608401201316006e+00 -1.345488591183145455e-01 
 1.560688587622320878e+00 5.676511669209631794e-01 
 2.784729288349711229e+00 1.585014191099623382e+00 
 2.715821472358974198e+00 4.911049448552808894e-01 
 3.398342279371942443e+00 3.732490831345142840e-02 
 1.503551519797757585e+00 -1.607224211734069597e+00 
 2.766229125670956801e+00 -1.168247844457724671e+00 
 2.280187086977504940e+00 -1.138127248770849587e+00 
 2.033933810580663248e+00 5.989439869985236919e-01 
 3.335371681290233425e+00 8.731144143713416295e-01 
 2.165083334869252862e+00 4.748707755747528236e-01 
 1.979483635981816425e+00 -4.394617748635313847e-01 
 1.478094736152368416e+00 1.517025714285755278e+00 
 2.714764192485688010e+00 -2.240677910308357390e-01 
 1.845866909526544530e+00 7.403172596342683098e-01 
 1.516290700474270503e+00 -1.554448048985481057e+00 
 2.628035283248047804e+00 3.761654791189259495e-01 
 1.265139686182690903e+00 -8.739128285808586138e-01 
 1.422987722943649835e+00 1.945058237798802159e+00 
 1.584428532515096411e+00 1.979449435688912295e+00 
 7.560227380897435179e-01 1.458417182285273839e+00 
 2.087728587039277439e+00 2.607286807868406608e+00 
 1.801411575472923854e+00 3.444548703654237154e-01 
 3.317446735853627260e+00 2.666337704221833915e-01 
 2.463191703206306205e+00 9.068482882444600657e-01 
 2.388721033820954354e+00 1.614288218306775824e-01 
 1.264872284574264372e+00 1.084273078765189302e+00 
 2.965060848231215740e+00 -1.943138674714332215e+00 
 2.264692242864192018e+00 -4.713786599873149297e-01 
 2.992378219838826237e+00 -3.280223507482813439e-01 
 2.212624175900553603e+00 2.530590003420021827e-01 
 2.925345954537589055e+00 1.649350708510183727e+00 
 2.214440484606329473e+00 -8.329091844852277715e-01 
 1.450874583524723871e+00 1.105428965197980729e+00 
 2.279762176355299541e+00 1.388258703156552309e+00 
 1.911962121167681605e+00 -4.097259537854446854e-01 
 1.917746318851064391e+00 1.638092018777716485e-01 
 2.548265139046796079e+00 -4.380170617821366186e-01 
 1.300099893616408542e+00 1.485554364160010854e+00 
 1.686694136371796215e+00 -3.084412606671341761e-01 
 1.767903992460423179e+00 7.785990250455218087e-01 
 2.775270145417102263e+00 -1.304811252575039493e+00 
 1.076716236220661482e+00 -3.454076803333246959e-01 
 1.672828139848656637e+00 -9.170367766060683046e-01 
 2.961356414428495842e+00 -1.267763519100375408e-03 
 1.987850473280278862e+00 -1.187498559905230788e+00 
 2.459758974744084004e+00 -1.093001317421304491e-01 
 2.969408864064010167e+00 9.518755830482146518e-02 
 1.528242464882628493e+00 1.818939854615007068e+00 
 2.512153857621271413e+00 1.500383990715959293e+00 
 1.749073780806481793e+00 -3.165707161104294731e-01 
 2.222615393720258847e+00 4.625113347006954423e-01 
 1.988087999809507345e+00 -2.460336769042964500e-01 
 1.881873562522565546e+00 -1.796991257670040865e-01 
 1.231579999349066590e+00 9.434706744156245994e-01 
 2.500278313926376672e+00 -5.439001865258220603e-01 
 2.141287589268118463e+00 -5.999982027418581110e-01 
 3.142925740616694608e+00 5.070043009284251889e-01 
 1.832041349868154700e+00 1.206033964418973259e+00 
 2.933308189673433652e+00 6.036605704536333050e-01 
 2.728600803123653940e+00 -1.206679473034887096e+00 
 6.747050104995526709e-01 1.490959913713460816e+00 
 3.179896398919305867e+00 4.370726757617436897e-01 
 2.328394563307045750e+00 1.678907450124493828e+00 
 1.710941126976331716e+00 -1.859645497297749417e-01 
 2.059047949183359094e+00 3.248585931619450418e-01 
 2.706679181723045780e+00 1.337971392233441303e+00 
 1.280708451297844164e+00 1.049904898314053092e+00 
 2.930405113644223736e+00 6.580671671476995277e-03 
 1.739806729339505420e+00 -9.472113571392545284e-01 
 3.420647498886673077e+00 -1.731251498857731552e-01 
 1.942740612978695935e+00 -3.555403637149177065e-01 
 2.169615105248809517e+00 -1.034947297733852523e+00 
 2.070136463751841127e+00 7.420223598658620690e-01 
 2.531822068629499878e+00 -7.391512161834790096e-01 
 3.482042816166553756e+00 -1.363648299419016441e+00 
 2.578337170386128641e+00 1.269594494658207173e+00 
 1.745188458704028722e+00 6.139195332619444834e-01 
 2.473919310441476949e+00 1.981087158451261265e-01 
 2.114423876880438868e+00 -1.658071826201773513e-02 
 3.172639920038972328e+00 -3.473542084831833243e-01 
 2.162993717230780266e+00 -6.553208063878643852e-01 
 1.816766307688582494e+00 1.361331289942879996e+00 
 2.190391151413312976e+00 -7.637494206553370468e-02 
 2.997183292564170376e+00 -1.320478201393486151e+00 
 2.404357488367570905e+00 -1.196064182591660030e+00 
 2.671368735123577309e+00 -8.526904035529349335e-02 
 2.279812335905464060e+00 -3.305886737584616264e-01 
 3.129085282588429884e+00 1.353640587560354325e+00 
 1.527205729206527751e+00 -8.690125354212551168e-01 
 2.524927043279907579e+00 -1.223468071280765929e-01 
 1.616422183945995350e+00 -1.212154184228741327e+00 
 2.063756882179609953e+00 6.120678316387891948e-01 
 2.729730642084660097e+00 7.198870036967679464e-01 
 1.748479182513704044e+00 2.493539074608177142e+00 
 2.604867089560428006e+00 -2.396668081260466265e-01 
 2.200675783376469408e+00 1.689599706966512294e+00 
 2.913816455924391757e+00 -1.489057870266961014e-01 
 1.855500148512369663e+00 8.654545308453388541e-01 
 1.747883547999402598e+00 -3.412284867080397355e-01 
 2.868392471589178427e+00 7.740167343400873312e-01 
 1.725659056894579102e+00 -5.930725689038389703e-01 
 1.510975383609312050e+00 -1.529399973408198221e+00 
 2.146813229715265336e+00 6.207464279732347601e-01 
 1.796867410817414745e+00 1.185678993706433149e+00 
 2.437517187532832530e+00 1.370560026180719371e+00 
 1.622703240908442757e+00 -9.394385055769090276e-02 
 2.754096629714242184e+00 9.368974562765590708e-01 
 1.069432843335464511e+00 5.060145009782394954e-02 
 2.515299824937268891e+00 1.632136703280856471e-01 
 2.214752500365438248e+00 -2.563807173577439258e-01 
 2.352480895159324348e+00 1.314178275782044603e+00 
 1.391687232259523066e+00 -5.025981570113581265e-01 
 3.213917618449124269e+00 9.208626107543648187e-01 
 9.974917924607293873e-01 4.328440987301041543e-01 
 1.473610868244533023e+00 5.678198014689187501e-01 
 2.978167898437106942e+00 1.315549459957507716e+00 
 1.916452132142622666e+00 5.115249743954232431e-02 
 1.017143301291612900e+00 5.111106169482896311e-01 
 1.319715024906127798e+00 3.944921307560689261e-01 
 2.110594716974827367e+00 3.446352750814968280e-01 
 2.608876432591325845e+00 1.438185183271450507e+00 
 1.414557710137744451e+00 3.897594508957857862e-01 
 3.087801535118003926e+00 -1.643298105553570476e+00 
 2.299306709317452402e+00 1.154768261704044313e-01 
 2.921329637050539052e+00 1.917296271248293826e-01 
 2.485050413071709929e+00 1.006668562107762677e+00 
 2.016432472457259539e+00 9.622471945349184708e-01 
 2.497766212464835878e+00 8.253758350433121338e-01 
 2.649508974253194538e+00 1.532906911870426603e+00 
 1.767796498788656967e+00 -7.167385008452086259e-01 
 7.678855961366746197e-01 9.980555833337019234e-01 
 1.864425298917673279e+00 -1.230131052412489101e+00 
 2.228996717071121569e+00 -1.904559561400681611e+00 
 3.477376594914320940e+00 1.571122329827460140e-01 
 2.512045032002895528e+00 -7.931075746473054133e-01 
 2.235165695138104702e+00 -7.590207496887318994e-01 
 1.782245183521831589e+00 8.093350646391955783e-01 
 1.309638366186051339e+00 3.689428261865688174e-01 
 2.104122451343002798e+00 1.899548781955078480e+00 
 2.657479734726607479e+00 2.482122773599780216e-02 
 1.861750833057058463e+00 7.529623584963596183e-02 
 8.109373048014276719e-01 6.027837689610887617e-01 
 1.908436733188399792e+00 -2.219176424292921834e-01 
 2.708107247231789305e+00 3.523805043421311400e-01 
 2.175422300064543624e+00 6.313160486147064709e-01 
 2.390627489638896375e+00 9.342332420958870953e-01 
 1.935359773574025777e+00 8.349182603903541056e-01 
 1.943296379129789919e+00 2.075576485154231765e+00 
 1.704786423494694336e+00 -3.871734740704693145e+00 
 2.452301566289615931e+00 -3.983880457443482181e-01 
 2.740357917293838597e+00 -8.506919967240903491e-01 
 1.631454864446256314e+00 -1.512831072875905902e-01 
 1.995584433730888563e+00 -2.155155554645827309e-01 
 1.356595571051707694e+00 1.241984673048103005e+00 
 1.647661859448868338e+00 -6.555940416989110009e-01 
 3.133992614745444882e+00 -3.034081854118589328e-01 
 2.603211767346538696e+00 -1.704651583975846263e+00 
 1.891684796785522371e+00 -1.745648939517497888e-01 
 2.146632699240238473e+00 9.424514191953711206e-01 
 1.910120540682432200e+00 1.192464695147500420e+00 
 1.850557968211998139e+00 -4.344601857649892374e-01 
 1.982527986885195270e+00 1.509752858071813364e-01 
 1.866009834807704770e+00 -1.342563289010450189e+00 
 2.552756745652797310e+00 1.279054179851337070e+00 
 2.030226226046038640e+00 -3.285382329192545331e-02 
 9.850027121022169041e-01 1.389621753180760866e+00 
 2.781722207281427384e+00 -1.696598252870648249e+00 
 2.538483486190264315e+00 7.602808384325912550e-02 
 2.982492485936848681e+00 5.702138692547090715e-01 
 2.196404856168787667e+00 -1.202643686896070374e+00 
 2.252443700246148595e+00 -1.626122946572065908e+00 
 1.896980634270366783e+00 -1.498918238377058065e+00 
 3.494506387794674040e+00 3.677006958365967165e-02 
 1.512292633375283302e+00 -1.689879581920845086e-01 
 1.632560890143536891e+00 9.799469678915200266e-01 
 2.407494934499806227e+00 1.111055872514784770e+00 
 2.884683172407966012e+00 -1.426398367087055252e+00 
 1.452298880271420511e+00 4.533807629175791165e-01 
 1.065950653082760269e+00 -3.799847568188965408e-01 
 1.962593138924238811e+00 1.023585269188416191e+00 
 2.104894492386989668e+00 -1.385519115223002640e+00 
 1.070935460003616280e+00 6.240379934393165406e-01 
 2.116834064367256296e+00 1.384563109420106519e+00 
 3.524681530259599072e+00 -9.039207064965718574e-01 
 1.986525418081918515e+00 6.472810949142551173e-01 
 2.157077250548784964e+00 5.974431388586077807e-01 
 1.649504746958703638e+00 1.322037048641710788e+00 
 2.183541935853913429e+00 -4.398169987942227577e-01 
 4.186986704258123027e+00 1.262405819676904795e+00 
 1.825670934217717534e+00 -7.968015080231567460e-01 
 2.675371343970813776e+00 -3.525568323468520893e-01 
 2.042971775402779855e+00 7.588966327175121485e-02 
 2.127438363944725630e+00 -1.195168840638277219e+00 
 2.983912045457103979e+00 -4.920218405470132006e-01 
 1.420501740425141435e+00 5.073108690672731846e-01 
 1.438573254161586323e+00 -5.712993552165170907e-01 
 3.076151079838998825e+00 1.902971811887387510e+00 
 2.691004638812167116e+00 -3.433964895644253112e-01 
 2.115831331566064399e+00 -1.580736024852372301e+00 
 1.081761933631382178e+00 -2.883542780538324024e-01 
 2.447765300582391390e+00 -8.015443599040663614e-01 
 2.059002217012328106e+00 -3.189011601188435074e-01 
 2.163832827807187442e+00 7.752663472200164163e-01 
 2.051693990063752970e+00 1.141314273297473925e+00 
 1.782521940127386628e+00 -1.586729940373386549e+00 
 1.786276029478305105e+00 -5.061894306414187472e-01 
 1.411789596601957353e+00 -5.570934571010205394e-01 
 2.303045227083668323e+00 2.160964317197676010e+00 
 2.392585740682227513e+00 1.801456759074216984e-01 
 2.080150527432134133e+00 9.619121058120887469e-01 
 2.159211557038763551e+00 8.895403462239488412e-01 
 2.811498843874079778e+00 1.399903966989508863e-01 
 1.638128885456740180e+00 2.717044051455968501e-01 
 2.714008911642157962e+00 -2.208114596647681616e+00 
 2.988092545093524954e+00 1.148440793326746423e+00 
 2.752744905282156651e+00 6.847512370975438190e-01 
 1.542681362986297211e+00 8.797733022968610150e-01 
 2.924666695504209102e+00 -4.542597141780342629e-02 
 2.347978215230895671e+00 -3.649009798031167540e-01 
 2.377873617282787233e+00 -1.321088086234885273e+00 
 2.035212071803078171e+00 -8.471891074053813364e-01 
 1.605672902551265935e+00 1.756622205609194021e+00 
 1.777600880898709379e+00 -5.262499338508010993e-01 
 2.359175325284293745e+00 1.931371557205712186e-01 
 2.186410819612639944e+00 -3.977230628711141969e-01 
 1.924770891052382193e+00 2.091232754115899053e-02 
 2.062962630724380020e+00 1.923215267253868821e-01 
 2.760853848956687617e+00 5.628886660784456764e-01 
 1.831634655219531727e+00 1.215616872179442920e+00 
 1.277147020928246945e+00 -6.250688846371600382e-01 
 3.534636169234262049e+00 -1.103787238736313875e-01 
 2.541239704500141805e+00 -2.462622891865018371e+00 
 2.081361754708331180e+00 -8.135374524826770593e-01 
 2.175087188448825870e+00 -3.058394682137295373e-01 
 2.595160348193582323e+00 5.229005730426077303e-01 
 2.779280140461039217e+00 7.191442294779056832e-01 
 1.650858919788771750e+00 -1.513225734114135523e+00 
 2.099484226572999379e+00 1.059277337317353185e+00 
 2.868820338377717327e+00 4.832343242170126230e-01 
 2.706891051248495828e+00 1.759436531461334163e-01 
 1.968443973528405389e+00 7.893621094579419406e-01 
 1.684841377739591861e+00 1.396247467997001168e+00 
 2.132003190014944760e+00 2.180307383565122659e-01 
 2.698528520312644563e+00 -3.251549285495720643e-01 
 2.168370805676028024e+00 -1.955214774772565223e+00 
 1.074157840246744877e+00 5.352852539843880875e-01 
 3.058296943250883526e+00 -7.552213187274999795e-01 
 3.313416670032081512e+00 7.213661924998560071e-01 
 2.957605272566362409e+00 -1.085768852946214835e+00 
 2.143943036199623453e+00 1.617514893748513760e+00 
 3.291669740244898890e+00 -1.080466873270906847e+00 
 1.376934530040192506e+00 -1.578427978099728568e+00 
 1.738428172785541292e+00 1.331524390228431498e+00 
 2.334729106703563595e+00 1.391938726207970989e+00 
 1.992420476594158663e+00 -7.333836114818678142e-01 
 2.765247521141187992e+00 4.076172755789877478e-01 
 1.989053524354273739e+00 2.696115354204190254e-02 
 2.053777356176369029e+00 7.622303564589340275e-02 
 1.560822620538768302e+00 -1.226025484509546404e+00 
 2.976531796320653900e+00 -2.278564606539307258e-01 
 1.726478390496479109e+00 5.133117472327838327e-01 
 2.966831647823587659e+00 3.622946524832731940e-01 
 2.286859414629971443e+00 2.278112883202965566e+00 
 1.123898878323291051e+00 1.047053736052132145e+00 
 1.709318397859186600e+00 -1.207936874980122477e+00 
 2.951757480985585769e+00 8.307802612975921930e-01 
 2.011565541458670836e+00 1.469608472000723198e+00 
 1.854582758149670552e+00 -1.000606577898725424e+00 
 2.269046933291483992e+00 1.260345276752956600e+00 
 2.200495747036248062e+00 1.327366560411203267e+00 
 2.577717070443531266e+00 -5.060424241023193936e-02 
 2.242557065129716420e+00 1.082252839678629064e+00 
 3.026736418777573157e+00 -9.311697400393141866e-01 
 2.583272428758277339e+00 8.083532103036903393e-01 
 2.336219044554851632e+00 8.759179172643319911e-01 
 2.276258969816350675e+00 6.016502286400070287e-02 
 2.016154440578683094e+00 -2.079874704813577058e+00 
 3.185436867838426167e+00 -9.193804753523295847e-01 
 2.146538611076505898e+00 -7.352527862022405492e-01 
 2.302048938818725965e+00 6.276163970770449740e-01 
 1.794606724436877521e+00 -6.424952364969501728e-01 
 1.051592190212301992e+00 1.111006378007521223e+00 
 1.740458475853438713e+00 6.394902695225851419e-01 
 2.122670343777655511e+00 4.787671536922457616e-01 
 7.678141776492395376e-01 3.577047865577250296e-01 
 2.277427328581880239e+00 1.467700968067696676e-01 
 2.119068818971590940e+00 -7.583722198822231420e-01 
 1.032151829526370745e+00 -5.040029156412209055e-01 
 2.269115491498144621e+00 8.160767898258685094e-01 
 1.985320553375553576e+00 1.749629049242419576e+00 
 1.906021996053017808e+00 1.379989530978062096e+00 
 2.039241906745060007e+00 -2.962629837675047062e-01 
 2.719689278542861466e+00 -2.902796845451502517e+00 
 1.186246415592133285e+00 -9.085987491612604883e-01 
 1.510757585064525399e+00 -1.123955459537477442e+00 
 1.807957711880066931e+00 -4.919265792406898874e-01 
 2.781058246806217049e+00 -1.853070585208581589e-01 
 3.129590606929467000e+00 -1.366783337485875660e-01 
 2.498744536257066162e+00 -2.031916189252937155e+00 
 2.997553103219466220e+00 3.507968790689949268e-01 
 2.355491711520998344e+00 -2.315556091388386584e+00 
 2.595043932361989825e+00 4.993845898113119519e-01 
 3.006705496883560702e+00 -4.950386938988824981e-01 
 2.064773927783444485e+00 6.135690450282057506e-01 
 1.543618155921622659e+00 -1.327852924178648308e+00 
 1.503889031665148313e+00 -1.178842680594500036e+00 
 1.261364037197264754e+00 -3.630805323458572986e-01 
 2.286913883371525014e+00 1.617233494009052142e-01 
 2.446521973994892019e+00 1.934364073345593571e+00 
 2.211400453796608545e+00 -2.269540344917151536e-02 
 1.579425928124621681e+00 -6.623453463782845718e-01 
 2.792490932540736548e+00 -2.305426507231957078e+00 
 2.117100851405628870e+00 9.628363751646756841e-01 
 1.557891790710608237e+00 1.042307611579750937e+00 
 2.171551670471347339e+00 -5.268473889245023356e-01 
 2.485525138592147520e+00 2.568009970553319365e-01 
 1.258545831886865418e+00 -7.043771187840623949e-01 
 1.242915522362013414e+00 9.829115962392452888e-01 
 7.792532378338277166e-01 5.891185964014640231e-01 
 2.516182966153211353e+00 8.838726275024144652e-01 
 1.797548208026044092e+00 -5.973112071676675017e-01 
 1.664188239905217248e+00 -1.576782146619488678e+00 
 3.308469527585757852e+00 -2.994299080381533917e-01 
 1.149011325127405003e+00 -1.173739033139314492e+00 
 2.570696461817505885e+00 -3.539373691302839520e-01 
 2.991147989944741070e+00 -3.753667474149912087e-01 
 1.661307665893930974e+00 8.450216744460079532e-01 
 1.867506058106310984e+00 -1.337729230419515636e+00 
 2.378950367893954088e+00 -7.612790697326431433e-01 
 2.018070582047660988e+00 -1.161953230245901664e-01 
 1.950056267778419228e+00 1.733467410364499584e+00 
 2.549093689283577380e+00 1.284893236482198553e-01 
 1.066742550744129936e+00 -2.774913694210519588e-01 
 1.959824485582553066e+00 -1.947036368632602210e+00 
 2.034552452417849988e+00 -1.051598803242480118e+00 
 2.337099615603945857e+00 1.149209212225469123e+00 
 2.051813847978762873e+00 -3.486273979943514956e-01 
 2.811920634918501527e+00 1.314990749945135207e+00 
 2.046522413090019477e+00 -1.972764113281182952e-01 
 3.230404597422636304e+00 -2.647324211075663403e-01 
 1.005631674955867139e+00 -3.544492302923634708e-01 
 2.828711169866438446e+00 -1.823381278744320655e+00 
 2.615271885867116008e+00 8.670951850002395211e-01 
 1.604237573635515446e+00 7.672861538374603496e-02 
 2.434376128883320334e+00 4.070621980123506067e-01 
 2.931607522064411775e+00 8.659815283664679120e-01 
 2.133077430389940243e+00 -9.253113630419672608e-01 
 3.089475439587083816e+00 2.775631117659240754e-01 
 1.844644465781597464e+00 2.137544779871654033e-01 
 2.914679801855460717e+00 1.286072422111313784e+00 
 1.582759872734810891e+00 6.394502164064633787e-01 
 2.381973419561884242e+00 4.980299612771090234e-01 
 2.118834756494761606e+00 -1.900531900708496980e-01 
 1.348715622426574168e+00 1.827258246624025251e+00 
 2.343416662653605709e+00 -1.655605207877058005e+00 
 2.941421134663700698e+00 -5.832870761096941026e-01 
 1.687628422065948985e+00 1.474840826853814901e+00 
 2.060804417430822433e+00 -8.312886166903817875e-01 
 2.036074296191039856e+00 -7.923863082712777339e-02 
 1.291472769547522326e+00 6.257605999966134869e-01 
 2.684343307730393313e+00 -6.917843819154394225e-02 
 2.149820586693574231e+00 -1.595705305152088194e+00 
 1.986159235642373178e+00 1.318964409656541992e-01 
 2.511884876416718981e+00 1.546737254055049471e-01 
 2.828291548092578100e+00 -2.365297515328608768e-01 
 2.651902740938646197e+00 4.734481003715495517e-01 
 2.418765750832316819e+00 -1.662549108252100005e+00 
 2.461869582806735401e+00 -3.814294321933717202e-01 
 2.646747636421112659e+00 -6.942094789226491702e-01 
 2.891329872678992441e+00 2.888365736083905455e-01 
 2.250987611212939665e+00 -2.242076314070483023e-01 
 3.138764757681470119e+00 -3.974548524878307454e-01 
 2.714173534415525779e+00 -1.188122811345801444e-02 
 1.953940506685911460e+00 2.318386322283584877e-01 
 3.654474903277999953e+00 4.375019977279225730e-02 
 2.959042489686178445e+00 7.042370673869591258e-01 
 1.826838014053228765e+00 2.147812553570804250e-01 
 3.140830090161500721e+00 1.434314442675747037e+00 
 3.141006112055939603e+00 2.109577376663023696e+00 
 2.385269480231350769e+00 3.200060201404165694e-01 
 2.893449177637761327e+00 4.164979536201579569e-01 
 1.359718604022670752e+00 -7.710567659000816532e-01 
 2.360686705490141701e+00 -9.445861170637800397e-01 
 3.428943915409329968e+00 8.265931144338113379e-01 
 2.160155551763645043e+00 -2.257790202609617047e+00 
 2.085791699752670425e+00 -6.475017526320174799e-01 
 2.572023322633194109e+00 -6.799900219512095001e-01 
 3.098848454863216695e+00 -6.603055940613056229e-01 
 1.740446759600008386e+00 3.099105947381811110e-01 
 3.483869186888744363e+00 -9.221412614894407556e-01 
 2.795252283440198049e+00 -8.692641122052656433e-02 
 3.037565038434681952e+00 9.264009674246984627e-01 
 2.863547510589243839e+00 6.917378289072069197e-01 
 2.506427582121438125e+00 -9.872042944934276143e-01 
 1.268920668777531624e+00 -2.628770391451461297e+00 
 2.527023362307632581e+00 -7.887318301096273299e-01 
 1.867187771305730326e+00 -7.415426170636203462e-01 
 2.819181139018254623e+00 1.207558395687495345e+00 
 1.969157056177163856e+00 -8.326705628974199191e-01 
 2.491874241839545867e+00 -1.622017887788978374e+00 
 1.847867333101066878e+00 1.403062411983626134e+00 
 2.517066537926778924e+00 1.757873092663894132e-01 
 2.411630675325854956e+00 3.012927218156274733e+00 
 2.413905175566199990e+00 6.591906876012145755e-01 
 2.582885007099210650e+00 -6.574148104153320071e-01 
 3.246356783604607443e+00 1.176260730052188563e+00 
 2.268555072614319101e+00 -6.966941257574156554e-02 
 2.111903935714028790e+00 -2.620702675650853908e-01 
 1.920232321465076719e+00 3.681748488579657946e-03 
 1.683248251160392783e+00 7.676773357975759104e-01 
 1.758615781995275906e+00 1.488100863098251514e+00 
 2.661326506617157861e+00 1.117478115402152028e+00 
 1.636202874962206177e+00 -2.369183342442316764e+00 
 1.161111229907655140e+00 -2.461506670660046914e-01 
 2.184092435468013793e+00 1.745979040525837744e+00 
 1.326969699816148651e+00 6.112068827279145689e-01 
 1.243452981640151167e+00 2.202656358059150943e+00 
 2.398701012875833705e+00 -1.213717320327313498e+00 
 1.833194671368239881e+00 1.177178525325918018e-01 
 3.251567790372994260e+00 1.078405547356581673e+00 
 1.794731075949213217e+00 4.839581471890793130e-01 
 2.045978725010491939e+00 -1.261593714739081662e+00 
 2.074555121633535393e+00 -8.967731555212016259e-01 
 1.933994580899331961e+00 -1.473591487758129759e+00 
 1.964188028018960308e+00 -5.790900651756520912e-01 
 1.537433218951110625e+00 -9.571896504906638459e-01 
 2.200074858272004441e+00 -4.246481107215947515e-01 
 2.371333309995896865e+00 -2.761677543753049413e-01 
 2.671419111759201659e+00 -1.820411052814440600e+00 
 3.135984893178820343e+00 -1.769053166239911601e+00 
 8.696136703817505254e-01 6.088196981044480260e-02 
 2.796742393736742383e+00 -3.409975383757397616e-01 
 1.742647163060811799e+00 -1.528670547120635659e+00 
 2.943735241842019956e+00 9.869510378360557556e-02 
 3.244983074427667091e+00 -3.132376259580660904e-01 
 2.743207863876996999e+00 3.370986950332725551e-01 
 2.327477314004308351e+00 -1.151234482280308002e+00 
 2.571427831179334156e+00 -1.477078906134378755e+00 
 2.412111971359248930e+00 9.993028520258478986e-02 
 2.103409583520499115e+00 -6.352023392568730831e-01 
 3.171924475725404147e+00 -9.811167445956490152e-01 
 1.349146112248210905e+00 -2.635401576928024514e-02 
 2.203822985644106058e+00 -1.145844393079646473e+00 
 2.005836702914948422e+00 6.243494060397984935e-01 
 2.134729546173193437e+00 6.789618790885723065e-01 
 2.350006950128515903e+00 2.574479624888971419e+00 
 1.866226021385221312e+00 2.573754225568120613e-01 
 3.074958941477587082e+00 4.698079464453377985e-01 
 1.238507180205664637e+00 4.194348609474476963e-01 
 2.390443331704133367e+00 7.239526098664912368e-01 
 3.282633578929292639e+00 3.580981683630498624e-01 
 2.651915584018709637e+00 3.122470959641804322e-01 
 1.877986456001710103e+00 -3.660437830966246087e-01 
 1.961076438239722997e+00 -1.517571204179788968e-01 
 2.406340446712666115e+00 4.941554041976308764e-01 
 2.589368860823010099e+00 -3.683494994661705157e-01 
 2.281600468166939066e+00 2.184119560732921794e+00 
 1.311911169340745698e+00 6.393454447889665992e-01 
 1.471960400679822811e+00 1.017659112123307175e+00 
 1.857146515358062189e+00 -5.736298705205487014e-01 
 1.948394925670497990e+00 -1.879307081058933515e-01 
 2.370524416424098835e+00 5.135155682065318805e-01 
 1.319574585756567942e+00 -8.536109061497438866e-01 
 2.745597504972288050e+00 6.254498951602219803e-01 
 2.105460916313724784e+00 -7.228096193532911329e-01 
 2.816288964192896760e+00 5.948279009614944324e-02 
 1.887004616365833165e+00 1.446984338246605772e-01 
 2.541273669653040912e+00 -4.901057803177609196e-01 
 2.930044347158929252e+00 -1.937164401606316977e+00 
 2.280382501754973923e+00 8.828261132788803867e-01 
 2.404141510682795690e+00 1.859672430912522323e-01 
 1.894987427337347485e+00 -6.621071319579654446e-01 
 2.727476635224983514e+00 -6.277509461331355345e-01 
 2.424491384471432198e+00 -5.301575508058722908e-02 
 2.668188583256235979e+00 1.225437036855421491e+00 
 1.650950734063654668e+00 8.025061013036709490e-01 
 3.107809755529781004e+00 2.961618323241288486e-02 
 3.209320543297380368e+00 -1.202668275156716371e+00 
 3.115212136115734332e+00 6.466704780185441592e-01 
 2.171335166385634174e+00 1.410818684789311828e+00 
 1.699524119995154736e+00 -2.112499999395139327e-01 
 2.543216881282805986e+00 -1.199782320704588345e+00 
 1.966620839843369106e+00 -8.499371725277431455e-01 
 2.897829381787007996e+00 -1.400693768588242349e+00 
 1.416590482616886248e+00 3.509840387277480267e-01 
 2.028556355650254162e+00 -1.116158170214888168e+00 
 1.968910616954076431e+00 -2.611537743359650110e-02 
 2.358849204349332762e+00 1.904864471664740488e+00 
 2.048550965160197190e+00 -1.044983266507703679e+00 
 1.223923217443781297e+00 -4.576225540605580178e-01 
 2.469712602949472924e+00 6.919112973476129191e-01 
 2.335200451494150897e+00 1.094610713842172123e+00 
 1.615662903146412699e+00 5.368535082625351951e-01 
 2.321802723087659892e+00 5.969070305071050297e-01 
 2.335619051838658145e+00 -6.225574617457711041e-03 
 2.167082914873649013e+00 -9.390955843673659542e-01 
 3.478166304908699047e+00 -4.903500482147761796e-01 
 2.495746583946537811e+00 8.640249050135035969e-01 
 2.598897393876661965e+00 1.176263738443037887e+00 
 3.099428932536073322e+00 -5.253986320032736357e-01 
 1.810515398402153586e+00 -3.557375090885643854e-01 
 2.570009729728444103e+00 1.502179267753410263e+00 
 2.548225607057602815e+00 2.267494433237917661e-01 
 1.936237275716910400e+00 4.082282366021013353e-01 
 3.383540018437294350e+00 1.919551927515163126e+00 
 1.679839538464003690e+00 4.167770184784347909e-01 
 2.168042185916189801e+00 -6.022946652421942160e-01 
 2.150597582718834833e+00 1.009125069604071001e+00 
 1.658567768946481280e+00 1.260605459736003242e+00 
 1.557391940917798312e+00 -1.125404195060774271e+00 
 2.697495681015569247e+00 4.497517090073396839e-01 
 2.988803046888596882e+00 3.503247184453396612e-02 
 3.539561929681604990e+00 7.083483908247945049e-01 
 1.723408405144935651e+00 6.406737554044439342e-01 
 2.314696092051023335e+00 -1.571252108945385695e+00 
 2.955607100164262313e+00 -1.300905014786420955e+00 
 2.220283952053605070e+00 8.870193171655889053e-01 
 1.782961852058334129e+00 -6.980503672333513432e-01 
 2.669274812558224852e+00 -5.030580572459542044e-01 
 3.197042860419130328e+00 1.694628851807635339e+00 
 3.575635895814206933e+00 3.490874902230352989e-02 
 2.146931039840370925e+00 -6.485155598529002141e-01 
 2.679473262755508234e+00 -1.594898407672117879e-01 
 2.839521527021463321e+00 5.104913608658820934e-01 
 2.301019496633505135e+00 -6.364573717378870787e-01 
 1.947769216119936919e+00 -1.856620912888091723e-01 
 2.518374283343244535e+00 1.861988923187891665e-01 
 2.195410856573183800e+00 -2.357502321767087627e-01 
 2.110876143466208887e+00 -8.520361924997107428e-01 
 2.536596849543200083e+00 -1.188093196111969174e+00 
 2.143682703793575062e+00 -1.468856303899590321e+00 
 1.442217886322353593e+00 4.144565463265730831e-01 
 1.141243485281335124e+00 6.462591849273359168e-01 
 1.813765123847562055e+00 -8.601443608107378624e-01 
 1.991963588319801470e+00 1.491349644705794786e+00 
 6.044946530413084496e-01 7.785469456548921308e-01 
 2.826650454065005036e+00 -1.059077435155109548e+00 
 2.252112590719451912e+00 8.137963395026130975e-01 
 2.591759089673694838e+00 -2.051616680642623702e+00 
 2.605945510622972972e+00 9.403732451881360865e-02 
 1.548481806106263736e+00 -1.100868234422137937e-02 
 2.010120413805901229e+00 -3.733297592594762571e-01 
 2.133613987994170014e+00 -5.803454975555929485e-01 
 2.782385887323838514e+00 -7.199404932363330234e-01 
 1.517244767236724190e+00 -2.146262928041696050e+00 
 2.645981985235774214e+00 2.528640009697006530e+00 
 2.998606455730053355e+00 -4.147231191422312002e-01 
 2.443511228542507130e+00 1.860779341041306267e+00 
 1.616848247253642512e+00 8.041962782334268756e-01 
 1.891277326587027963e+00 -1.927152539940098497e-01 
 2.029015508635525933e+00 -2.425094093795198691e-01 
 2.969267628458886144e+00 -6.942913770157908004e-01 
 2.082960043876417977e+00 -1.894353029769459962e+00 
 2.135017165007910389e+00 3.319430692441945885e-01 
 1.077879830617892942e+00 5.150524008646514273e-01 
 1.263904973791569297e+00 1.972057473188737919e+00 
 2.098912260218900094e+00 1.388368077191747929e+00 
 1.956637373745704567e+00 8.183161024134971706e-01 
 1.636714931481020763e+00 7.746688992089305614e-01 
 2.550766617294137006e+00 1.523553753527217447e+00 
 2.460806768734587369e+00 4.748708706362917975e-01 
 2.521997672611226537e+00 4.913901260147083838e-01 
 1.878416228710055425e+00 -6.645312404051828548e-01 
 2.033677681619719291e+00 1.800199360181420349e-01 
 3.250537206077516839e+00 6.327249456624001178e-01 
 1.605575024352106972e+00 6.108905984610633055e-01 
 1.501048893252400873e+00 3.394961875347760616e-01 
 1.858439924757057771e+00 -6.539243903090928844e-01 
 2.254270367413411691e+00 -5.971254640742734709e-01 
 3.187144129778952006e+00 -1.222985032194264798e+00 
 2.260249682548059802e+00 -1.268732791492787948e+00 
 2.514998009608165663e+00 1.103859796354649925e+00 
 2.162062932478399979e+00 7.152629198686950573e-01 
 2.766105592980597550e+00 -1.781936831493881046e-01 
 2.180160273779998548e+00 -1.330729880345350891e+00 
 3.003574433441959179e+00 -8.060401672117541994e-01 
 1.838082047894778137e+00 -7.154245736240659737e-01 
 2.505852670765177148e+00 -1.992053163286350292e-01 
 2.972006782033765226e+00 3.242617769469779976e-01 
 2.524311311989553275e+00 5.915304567401449276e-01 
 1.776099827212730853e+00 1.188700548344410635e+00 
 2.257135087350729652e+00 -1.543871665993599152e-01 
 2.578740310611115749e+00 -1.884146717360021261e-01 
 2.693396728672194484e+00 8.391831996056129395e-01 
 1.317295948353807145e+00 2.801761232055293704e-01 
 2.001870808397451462e+00 -2.853599637049029220e-02 
 2.694023904272929482e+00 -1.546753997876309850e+00 
 3.085067385974437304e+00 -8.022698602430550219e-01 
 2.475928349668571116e+00 3.522703571870443029e-01 
 1.914661759333904367e+00 1.307590239271039678e+00 
 1.997691069061760860e+00 1.044905543203401566e+00 
 3.094079319671653394e+00 4.704327147246197272e-01 
 1.930168039461040097e+00 1.906737369340857580e+00 
 2.922854563876423839e+00 -5.149743628105787341e-01 
 3.620982692030663586e+00 1.820102877981380596e+00 
 2.361263132981227031e+00 1.037441527096402138e-01 
 2.176320181010665600e+00 6.569797744271909101e-01 
 3.409531214437464541e+00 -1.899042010937641134e+00 
 2.692694969116535386e+00 -2.012586641982375912e+00 
 1.827266319780179948e+00 2.253231918882358187e+00 
 2.033690173754832742e+00 -2.093302884287573939e-01 
 1.758704749980908311e+00 9.989650843192271479e-02 
 7.871411536164603096e-01 -1.580760034985266294e-01 
 1.876820509943681436e+00 -9.459783002763306747e-01 
 1.427592424436557206e+00 -1.285404688903330817e+00 
 2.668803530700530668e+00 -1.392210502115492465e+00 
 2.829900292509089699e+00 9.499599091104459214e-01 
 2.594115302998617700e+00 -1.209193215275546768e-01 
 1.603214668991382208e+00 -1.578245232493211025e+00 
 1.983852539452654495e+00 -4.956428187281807785e-01 
 1.683619345297713066e+00 -1.681816478163029038e-01 
 2.378133933528118416e+00 3.457310774785863905e-01 
 2.128615062302972039e+00 -9.802685962636568107e-01 
 1.289354001595729660e+00 -6.243185974482345912e-01 
 1.451658567543901768e+00 1.521784265477041931e-01 
 1.950398622373603397e+00 -7.799096562763114804e-01 
 2.427956546517605840e+00 3.999726828797648542e-02 
 1.475272677753902251e+00 1.781779402312075211e+00 
 1.861053416889523859e+00 2.322348188743752040e+00 
 1.678923096563841533e+00 6.462664907672081016e-01 
 2.027935455259583630e+00 -1.002937278790409392e+00 
 2.054002080379559558e+00 -8.509799425364371617e-01 
 2.574480390989293710e+00 -9.681114607642019587e-01 
 2.034031795611941362e+00 -9.686594083508213993e-02 
 2.183494303765499467e+00 3.141886172821733436e-01 
 1.494722547362556053e+00 1.231930703416073136e-01 
 2.179329443723036608e+00 -1.410340422585705245e+00 
 1.244481304503846752e+00 -8.642496738763484621e-02 
 1.357306385922467884e+00 -1.114740154247718662e+00 
 2.429453165470680354e+00 1.283147982548503041e+00 
 1.994953785780440914e+00 1.660373330206813991e+00 
 2.972599633941940933e+00 2.736220781973892069e-01 
 1.274822866523341647e+00 3.208774585625709941e-01 
 2.847058080305079564e+00 -1.090609066675609418e+00 
 1.520582322963869970e+00 6.198016058562719754e-01 
 2.015007930602027653e+00 2.903569711830873978e-01 
 2.058064769084446244e+00 6.351776589144927931e-02 
 2.854005373333079021e+00 1.669948464740075300e+00 
 3.123397721239328018e+00 1.862639693001353125e+00 
 2.006177976852285827e+00 -2.219428447366820212e+00 
 1.728263395397042101e+00 -1.216541343931188290e+00 
 1.488971294240108989e+00 1.419318769933929913e-01 
 2.008440026549673796e+00 -8.548752715077384545e-01 
 2.211251590630865405e+00 9.825576481468418777e-01 
 2.397629663265035571e+00 -1.692664666355955694e+00 
 2.792183973096648231e+00 -4.690372117748440872e-01 
 1.862207012824465657e+00 1.842746166082084969e+00 
 1.471433505318710644e+00 3.456883732161281086e-01 
 2.471322264856962381e+00 3.687611645604611105e-02 
 2.956093976265585788e+00 1.534599562589425426e-01 
 8.894930540660055396e-01 -4.879006983958378840e-01 
 2.785842190011182939e+00 -1.309030077334945252e+00 
 1.588467707702779119e+00 5.875761127368639425e-01 
 2.239034760621105846e+00 2.391781706905887983e+00 
 2.196010634334072176e+00 4.257236973137893954e-01 
 2.790158548166788766e+00 1.286660490158329617e+00 
 2.599224401664564699e+00 2.662110156625688284e-01 
 2.530771933860007650e+00 5.934673578343913070e-01 
 1.561579242769953746e+00 6.890176097861261395e-01 
 2.585878051632637842e+00 -2.097535029372077919e-01 
 2.155740591499394121e+00 2.209674580728101301e+00 
 2.369743111131896285e+00 -3.530584228348337406e-01 
 1.938456602247023541e+00 2.244030073764833322e+00 
 1.419858862637873420e+00 -7.866856631997172222e-01 
 2.331152700546770706e+00 -1.078713721088560673e+00 
 1.716113565947655628e+00 -7.336360335186972170e-01 
 2.476489367187032720e+00 3.718512008675529112e-01 
 2.817954677780202033e+00 -5.215590769340282540e-01 
 2.520328678353462859e+00 5.890133412561582293e-01 
 1.937836137960859295e+00 -5.307057091491445000e-01 
 2.378090652380502323e+00 -1.681508160096843452e-01 
 2.472218285081986711e+00 8.149662967867059571e-01 
 2.534041603987736924e+00 1.276119826125146905e-01 
 1.552573337797335640e+00 1.046548075689354151e+00 
 2.322989788870781780e+00 2.254776520319054511e-01 
 1.105172703923802180e+00 -3.809554194269106908e-01 
 2.160180894727560919e+00 -8.403820513887030330e-01 
 2.344614226757980369e+00 6.919928783700856068e-01 
 1.708750809581319752e+00 1.454321757873275334e-01 
 3.009966293475462074e+00 1.011951816961386419e-01 
 2.076565161329209541e+00 -5.551516918952227320e-01 
 1.759168644730299436e+00 4.824839461849060873e-01 
 1.452746215657076068e+00 -1.004887792956049436e-01 
 2.231585453949705755e+00 -1.405338081790209914e+00 
 2.357901132624758755e+00 8.391867084971804669e-01 
 2.797673703542101542e+00 -4.662334365849052920e-01 
 2.274940452875670704e+00 8.677822571218194447e-01 
 2.766009390522064848e+00 1.503317532119260447e-01 
 2.571178767087825889e+00 1.969853135152757284e+00 
 2.144858214960432274e+00 1.392816879522593920e+00 
 2.101217231450154266e+00 3.623125605963457008e-01 
 1.966066717493611948e+00 1.657409877549993915e+00 
 3.478153270367575267e+00 4.113786292454543747e-01 
 5.109793778349926985e-01 1.762472633851914702e-02 
 2.413967645185438826e+00 1.951635846601514235e+00 
 1.624356180549259676e+00 -8.440473885590527026e-02 
 2.197184827016878117e+00 5.339321603358628821e-01 
 3.068238347010015854e+00 -1.575210618426839071e+00 
 2.959855114683534794e+00 -3.133537859139735038e-01 
 2.148880102302284101e+00 -4.961263897149315594e-01 
 2.149179115366991688e+00 -1.345214242648569369e+00 
 1.884083533857957793e+00 -3.349023486298618318e-02 
 2.074883743514392975e+00 -6.707613452947810417e-01 
 2.004456231912659536e+00 -9.036171385739946160e-01 
 2.105496016345443255e+00 4.453173921443940864e-01 
 3.020824671791225935e+00 -1.065035588682561318e-02 
 3.365784010242173885e+00 4.688760367148127051e-01 
 2.016957811053244232e+00 1.217513428529332531e+00 
 1.054009427725658421e+00 -6.908513495645561830e-01 
 2.263627200353600433e+00 6.349665827395899464e-01 
 3.251847131432448634e+00 -1.321619513691861258e-01 
 2.275206435364884427e+00 -1.351146092009283484e+00 
 1.032059003214843340e+00 5.461887234766770183e-01 
 2.796300292925911979e+00 1.640772020902052653e+00 
 2.212926594653450874e+00 3.426635254978560585e-01 
 2.779470880460681137e+00 -1.715850947870199983e-01 
 2.910140649808983238e+00 -6.003102768889500007e-01 
 1.183727803618608965e+00 -5.652332667839052860e-01 
 2.132162954335680372e+00 1.580768139979545017e+00 
 2.845477083636783089e+00 7.574867291995515117e-01 
 2.839434237194979893e+00 2.124227605661889451e-02 
 2.625789397687830373e+00 -3.414707493796724225e-01 
 1.740310436105729774e+00 -6.739887155751276282e-01 
 2.361602196915630447e+00 1.070917400788961721e-01 
 2.085012141944925457e+00 -6.016920644828017695e-01 
 2.276236904653996973e+00 -1.477042485796322135e-01 
 1.679142975266882276e+00 -2.687971667168534973e-01 
 2.574341102450175445e+00 -1.482236898834204286e+00 
 2.488672819199662989e+00 -9.245403628575032950e-01 
 2.028490502522808381e+00 -1.493326695199900023e+00 
 2.631016130110194418e+00 -7.607635704121905595e-01 
 2.636128494552999246e+00 -1.080383735105010956e+00 
 2.352592617121567198e+00 -8.809544443749453002e-01 
 1.499655982626033834e+00 5.253312808530298250e-01 
 2.750604418223034919e+00 9.532780780600758064e-02 
 2.245656604488751817e+00 1.038611986802897708e-01 
 2.256729038669690990e+00 6.143315999327220167e-02 
 2.768761641037261079e+00 3.709099162207322720e-01 
 1.349216506704643770e+00 1.197805137795393104e+00 
 1.901039365583590435e+00 1.557885793546095909e+00 
 2.399523894302805438e+00 5.830841049360113715e-01 
 1.773944140849747830e+00 9.894779968447784402e-01 
 2.422595734118708322e+00 -8.583393573847675206e-02 
 2.094847432169825829e+00 8.944603226201198742e-01 
 1.048051130901023420e+00 8.707383804109312120e-01 
 1.590267688206329133e+00 5.863471902467272123e-01 
 2.050885473307045626e+00 -2.026267190734265977e+00 
 2.399418998302461414e+00 -3.823420314313403789e-01 
 1.726360076469775295e+00 -1.015135296554534466e-01 
 2.750985314856756681e+00 1.936359087346824159e+00 
 2.540558493587986355e+00 4.965870163509933932e-01 
 1.982840112107091102e+00 6.420008333535054401e-01 
 1.611450867593174907e+00 8.223810161417670628e-01 
 1.753583957046337183e+00 -3.827813204804965119e-01 
 1.785446651519962513e+00 -1.728913321837305839e+00 
 2.109269533211692860e+00 -1.047872627621384695e-01 
 2.016518876179518749e+00 8.552369234745593740e-01 
 3.004416730496410004e+00 -7.130637756233713098e-01 
 1.947229262851040144e+00 3.164757993388006563e-01 
 1.645178789763967586e+00 -1.434003028682156455e-01 
 2.486918613180600701e+00 -7.658643596534897569e-01 
 2.459902536895172798e+00 -2.168475863068190623e+00 
 2.568139337196352123e+00 8.691916693308435193e-02 
 1.872214311864199621e+00 6.262765592275484350e-01 
 1.183385850829136832e+00 1.419803807429201647e+00 
 2.334916029241313140e+00 2.256025138770956784e-01 
 2.720710265483057277e+00 4.603247277714141994e-01 
 3.017745784185336788e+00 -1.469003594315140271e+00 
 2.283403181001294246e+00 5.120647427639215543e-01 
 2.126937953503531542e+00 -8.827866016168380847e-01 
 1.154472868485233894e+00 -5.527302992423748229e-01 
 2.614429787415286199e+00 -1.627023811804221953e+00 
 1.817370498353985564e+00 -1.348728601995626830e-01 
 2.193016968931302380e+00 -4.267133718127488207e-01 
 2.699545186335644775e+00 -2.019494614501433638e-01 
 2.532934169656600787e+00 5.061640798378762574e-01 
 2.384604926442112749e+00 3.600554165137934137e-01 
 3.018385536449248008e+00 -1.007015026581252304e+00 
 2.449769435982982912e+00 -1.586258015803879928e+00 
 2.655909149219892296e+00 -2.123350392759890126e-01 
 2.672377923688759704e+00 -1.513992484271582617e+00 
 1.753933116301476414e+00 1.395122442718759181e-01 
 2.716533549380839130e+00 -1.127431217233137550e+00 
 2.819009656194487956e+00 5.560257867215054883e-01 
 2.599521057543857427e+00 -2.682452738741553655e-01 
 2.068104539749385573e+00 -3.000691778130347154e-01 
 1.813529383084345081e+00 6.856683370662944865e-01 
 3.451927466620969387e+00 3.098069405370391660e-01 
 2.166458212402700312e+00 -1.902124051683620198e-01 
 1.152860590982435429e+00 -1.545702948916514718e-01 
 1.700369318606728797e+00 -8.475746659103575720e-01 
 1.785556869519788314e+00 3.034453963676316257e-01 
 2.562309504626652412e+00 -8.793584392861359955e-01 
 1.640788252148222659e+00 -1.775838739305399261e-01 
 2.832962314145879290e+00 4.469551820860545588e-02 
 1.490202140055643554e+00 2.057180830818870376e+00 
 2.146321876008267182e+00 -2.385067675542121846e-01 
 1.308578817005675576e+00 1.066411296169664569e+00 
 1.541388475486951126e+00 -6.493837501169854587e-01 
 1.991767910280806797e+00 2.014214036325693513e+00 
 1.753444186185117992e+00 1.185805114770555724e+00 
 1.415453423577504699e+00 1.516904562328812989e-01 
 1.797004546677934744e+00 -2.298764780115621686e+00 
 1.880344554265682255e+00 1.250592995173928301e+00 
 2.269668818189010118e+00 2.502894118681501801e-01 
 9.526931405467999880e-01 -3.101377406018581140e-01 
 3.201928705283910048e+00 -5.934203052816858781e-01 
 2.114450421511745670e+00 -1.632549640219904230e+00 
 2.037465699700407029e+00 -1.292050979867319871e+00 
 1.816262850237818860e+00 1.554890617824413290e+00 
 1.531776347072197675e+00 -1.934304477756672913e+00 
 2.768260505003198091e+00 8.147315553381312414e-01 
 2.651824164267876149e+00 3.600128289231419587e-01 
 2.800932074635541280e+00 -7.090743309942606487e-01 
 1.528581930928652799e+00 6.317613886088108144e-02 
 2.740823628590491889e+00 -2.908963583107060935e-01 
 2.769155756506091581e+00 6.000576383277390624e-01 
 1.752779520558180648e+00 8.308998269511733703e-01 
 2.261907239461924846e+00 -7.997020150088547386e-01 
 3.125026676585583640e+00 8.480740572790601561e-01 
 1.732672086774845299e+00 -3.011156899334020420e-01 
 1.835901161299391848e+00 3.574093749728444736e-01 
 1.735683592515735008e+00 -9.359881198685825465e-01 
 1.975347242015006888e+00 2.041843202105985355e+00 
 2.675607857756450159e+00 -1.145820008563897652e+00 
 1.474274807114868135e+00 -1.877625823107217817e+00 
 1.986381337897546118e+00 -4.129713035077730576e-01 
 1.026100130435415148e+00 8.598832031711148849e-01 
 2.762695060538212122e+00 6.327523074526911206e-02 
 2.044252044056574125e+00 -1.331532884729720978e+00 
 1.486802561411918244e+00 8.045823301884884593e-01 
 1.820023753913536879e+00 -1.713729269309747671e+00 
 7.458780788578966980e-01 -5.454693850126368648e-01 
 2.385872617615110158e+00 4.856106274283077950e-01 
 2.459892520290685169e+00 -3.565786140057432274e-02 
 2.458731061046114164e+00 -4.247215442149070153e-02 
 2.184892951515533088e+00 -5.256632381185519787e-01 
 3.026274807946923939e+00 -5.836584989539315149e-01 
 2.494952091877227662e+00 -6.901291182481007758e-02 
 2.505003940604139334e+00 3.522738346962613898e-01 
 1.718781607258105248e+00 4.675885409359493150e-01 
 2.562874854421083093e+00 1.022779107158417189e-01 
 2.507526920717178864e+00 2.306304988578883108e+00 
 2.733308285608345489e+00 -3.751681353669258923e-01 
 1.691770158966253712e+00 -1.669143828038454624e-01 
 1.435086040475075375e+00 -9.845198697716457392e-01 
 2.319578579625309001e+00 -3.630957745793853553e-01 
 1.930482486404243136e+00 1.166070827636999097e+00 
 2.240910263449651829e+00 3.859183200604984210e-01 
 1.889465639757921700e+00 -6.617197709632787195e-01 
 1.578981280169284851e+00 -1.119865189149799933e+00 
 2.376772733533824677e+00 1.337676381621478505e+00 
 1.425917453744892427e+00 2.113384589966759153e-01 
 1.828121160253749711e+00 1.080862487280709772e+00 
 1.999175477034793813e+00 1.240677803709366422e+00 
 3.388980528588070307e+00 1.111689758966281971e+00 
 1.812667677426468060e+00 5.097515459134850657e-02 
 1.374233556576708537e+00 -2.418761109576905155e-01 
 2.106473244666123623e+00 8.436878306881695488e-01 
 1.717386773530706456e+00 -4.847066035388846728e-01 
 1.021889784615614971e-02 6.701597348223498063e-01 
 7.816140330102689937e-01 5.438099094358019858e-01 
 1.566802527180665372e+00 -2.271743722035071689e-01 
 7.008022218314720053e-01 5.410326784506411801e-01 
 2.030151779803156309e+00 5.367141783591812265e-01 
 1.648161325178400638e+00 8.265314017173135408e-01 
 2.203991999582961547e+00 1.525403929702659811e+00 
 2.128020370600961275e+00 1.133728137601217378e+00 
 1.242330687997036165e+00 3.582761403535563716e-01 
 4.117965438057445304e+00 1.322827665832369881e+00 
 2.187984372880738437e+00 6.549375028996045067e-01 
 1.590112299480454405e+00 -7.100861310405833793e-01 
 2.634064241305938747e+00 1.425193441728855870e+00 
 1.050362237314089286e+00 3.659897454355710011e-01 
 2.561902095168376192e+00 5.350996795055463773e-01 
 1.662875404024108938e+00 1.185158802730452043e+00 
 2.023456506719904180e+00 -3.926142112672902917e-01 
 2.661431706140429565e+00 3.577563030790468224e-01 
 1.967538827496350118e+00 -9.857985340749015890e-01 
 1.594644806574539331e+00 5.191207441622892604e-01 
 2.436866885164943763e+00 1.418901096125853245e+00 
 1.080768225509185054e+00 6.628345905884535094e-01 
 2.458753626417657934e+00 -1.996355397521979991e-01 
 1.949133140449520685e+00 6.414324708789052865e-02 
 2.905069327509235855e+00 -2.879580923430761774e-01 
 2.846673612901803985e+00 7.138756409967598193e-01 
 3.199959904917472731e+00 -1.268557353365875828e+00 
 1.607801258288039215e+00 -1.730997625095581194e+00 
 3.158228942136138251e+00 -6.284670988845375561e-01 
 2.178400267846894778e+00 -3.928186801125498895e-01 
 1.944604765186240591e+00 -1.924093545382345449e-01 
 3.069889295537062246e+00 -1.001066148466001504e+00 
 2.459034243737442171e+00 -1.343403138780396633e+00 
 2.236761220258569161e+00 1.929394347369342011e+00 
 2.153081667178748937e+00 -2.884529611871930466e-02 
 1.900880065848459033e+00 8.538798277164730277e-02 
 2.681699092981791654e+00 -5.243984452800167784e-01 
 2.348773878493790157e+00 -1.816293478759417601e-03 
 3.067716468221627135e+00 -1.846716148979237748e-01 
 2.169207169216952114e+00 1.186815794179820971e+00 
 2.395626270715415007e+00 -4.273299503164226798e-02 
 2.723977531540567210e+00 1.347050040364111863e-02 
 1.911316319078906867e+00 -3.812991344640687674e-01 
 1.658673841950738304e+00 -2.361839463395396521e-01 
 1.802964853477499796e+00 -9.939922099756686169e-01 
 2.269166442461591604e+00 -1.144055270790259732e-01 
 2.955755085534427895e+00 -4.415753863636946441e-01 
 2.302194285527050077e+00 -8.762982828615846209e-01 
 2.477276626033225959e+00 -9.673573627824066934e-01 
 1.327536207571959892e+00 -4.303241374323149016e-01 
 1.992486613351930558e+00 3.214511734861292824e-01 
 1.474184312335062863e+00 1.430695361603057325e+00 
 1.420938174575025359e+00 -4.396692650315022766e-01 
 8.012764680952799701e-01 9.012168563293271317e-01 
 1.812446296799146150e+00 8.154624206909806272e-01 
 1.890421035952447149e+00 -7.607732006663117108e-01 
 1.527581375720233670e+00 3.873578483608186573e-01 
 2.110929121857830992e+00 -1.780565733782456972e+00 
 1.519034073071151347e+00 5.777870392770926289e-01 
 2.072997190333827344e+00 -5.429782438290953195e-02 
 3.300528055712781850e+00 -8.485496544080819437e-01 
 3.446236559726894910e+00 -6.945474512338351003e-01 
 1.095309345677179635e+00 1.564606873590378200e+00 
 1.435271375708306429e+00 8.561466647721658330e-01 
 2.355283613564246981e+00 2.494689641760478027e-01 
 2.272007488894925764e+00 4.603452196625344994e-01 
 2.889571559012749979e+00 -5.431432601743741984e-01 
 2.751006475512537630e+00 -1.453777746823684991e+00 
 2.967965824947747855e+00 5.553999532659856797e-01 
 2.698751150024645273e+00 -2.711657741139275490e+00 
 2.108934982872578523e+00 -1.802388472403789604e-02 
 1.509843838297823204e+00 -3.329951943158397376e-01 
 2.296243112002585463e+00 -7.856103018004330085e-01 
 3.066888071110752456e+00 9.106261909226362472e-02 
 1.058942203477631461e+00 6.543489805624945754e-01 
 1.291799542958056435e+00 -5.335557747204732193e-01 
 2.287204440470414823e+00 -1.602005151268902639e+00 
 2.251418930882782998e+00 7.954530745525977276e-01 
 2.392053084957046938e+00 -2.026735800200251791e+00 
 1.608964638030226713e+00 -1.093021340840412581e+00 
 2.636826703459424159e+00 -1.477836359155113355e+00 
 3.126837400863422101e+00 2.084950708979666611e+00 
 1.424658981574088212e+00 -9.055178463544962808e-01 
 1.769995769601257152e+00 -3.912906588136328967e-01 
 2.181972696652302979e+00 1.260326051474459197e+00 
 2.818039604898325390e+00 1.041369337660385641e+00 
 1.917632130243930755e+00 9.238665041385827337e-01 
 2.156074925957178756e+00 5.667876016270948503e-01 
 3.385208855070101386e+00 -6.656452605108025278e-01 
 2.516526888175836696e+00 -1.631529503557580973e+00 
 3.180451799403227753e+00 -9.467742806021559598e-01 
 2.327795169490278315e+00 -9.308666888073985346e-01 
 2.527328638554783957e+00 5.018677894754628444e-01 
 1.471052410966299906e+00 -1.072603605626057804e-01 
 1.623440521793350522e+00 -2.087924756932562076e+00 
 2.102818031310610181e+00 8.464035040775821361e-01 
 1.937678543304046208e+00 9.098154140594321149e-01 
 1.581497465568227678e+00 -1.056219852726199226e+00 
 2.944022794842348301e+00 -6.835310230343197291e-02 
 2.167597036917266351e+00 -1.339583656859471006e-01 
 4.059693358612282310e+00 -2.232167629326677893e-01 
 1.497732178522851232e+00 1.859114431207647966e-03 
 3.339316363613807237e+00 1.346376454448262372e+00 
 2.473447501743819998e+00 -9.637362967393857671e-01 
 2.348100707019061595e+00 3.681459452299612467e-01 
 2.250465542534380248e+00 1.603751752214160664e+00 
 1.670933803867610923e+00 -7.247159405369962837e-01 
 1.026486796262057855e+00 1.987870852186575554e+00 
 1.305322198522833599e+00 1.511682746022029900e+00 
 2.118508561506637911e+00 4.311171804384305029e-01 
 1.500112268735387389e+00 8.976466349737795003e-01 
 1.356415618769436060e+00 5.597450550413900494e-01 
 2.803791451779661159e+00 -3.181603200831104039e-01 
 2.460721747418022076e+00 3.709312204487686393e-01 
 1.259081579217744551e+00 1.228657820109873899e+00 
 1.754284315697549168e+00 5.796552257848368583e-01 
 2.429607525681679814e+00 1.495500022725063105e-01 
 2.674249452523380199e+00 -5.276468927715601831e-01 
 2.371689748729657321e+00 -6.980057101567264111e-01 
 2.531142618406156064e+00 -3.992271549614227477e-01 
 2.601427776681111581e+00 -7.272880774714725050e-01 
 2.209119672570825532e+00 -7.718396294738028018e-01 
 3.252681123586234513e+00 -1.463629672104682200e+00 
 2.423628844003995475e+00 -1.348113819090938914e-02 
 1.513858181246670043e+00 -9.334489870287746571e-01 
 3.319584065627555702e+00 1.697226520180122877e-01 
 1.699075112746542882e+00 -1.198230778632860094e+00 
 2.287262727792340744e+00 1.083142687652739050e-01 
 2.580551684485374420e+00 -1.691348193751535778e+00 
 1.144655366505665572e+00 1.579430280168689249e+00 
 2.041799744153149909e+00 -1.860468370927650938e-01 
 2.086330845855833171e+00 -1.842669371285370339e-01 
 1.793603029837585350e+00 -3.537680478895996461e-01 
 3.032933769257619261e+00 -4.069665932200866032e-01 
 2.207446967876310673e+00 2.522255662045957969e-01 
 2.051721927214878782e+00 -7.395473146659910235e-02 
 1.955732832005454558e+00 -4.296181483602936058e-01 
 1.270369325555215312e+00 -1.223677978248747106e-01 
 2.225326181303088902e+00 -6.740419749459915233e-03 
 2.313059980583848763e+00 1.224426243294093553e+00 
 2.173828891264423468e+00 3.510871238861462906e+00 
 1.707115074510751729e+00 7.998593678475253432e-02 
 1.765130602733748555e+00 -7.695896633967257150e-02 
 2.913080911546628737e+00 -6.114346212794702362e-01 
 2.144401989327067604e+00 2.028327819829468304e+00 
 1.820619669692573162e+00 -1.444614156376498260e+00 
 1.551675942284045817e+00 -1.864248491419880915e+00 
 1.685610451036948287e+00 -2.061100632784509390e-01 
 2.291390173671097319e+00 -1.094079128817632557e-01 
 2.210098092975524064e+00 3.649437032573008693e-02 
 1.184760056739553535e+00 -6.109380127262727112e-02 
 2.572984262756138563e+00 1.410527658302850540e+00 
 1.286721621086730938e+00 -1.339701438794909771e+00 
 2.470605714754896987e+00 -1.748255373018905434e-01 
 2.582022293454141249e+00 4.575175869716183175e-01 
 2.250019060453693154e+00 -9.490792045422817846e-01 
 2.224311779023003144e+00 5.200985102540754967e-01 
 1.486606348602605543e+00 -9.918010818845075516e-01 
 1.718616673525652949e+00 6.150854393112490381e-01 
 2.161628964041834688e+00 6.801591235098469745e-01 
 2.599583973719708840e+00 -1.971397060332208406e-01 
 2.345977035936785970e+00 2.844078125878331531e-01 
 3.191482484428627142e+00 -2.021738129423577668e+00 
 1.364186906950891176e+00 -1.838390880483717682e+00 
 2.529702705316803080e+00 1.321736373364412742e+00 
 2.163149704999860923e+00 8.048714905197216218e-01 
 1.177696466339065218e+00 6.406287200183407027e-01 
 1.851704005206858739e+00 -8.865888826885117702e-01 
 3.048416504148661943e+00 -1.143118427182030050e+00 
 1.803535872949449281e+00 6.170782646158393669e-01 
 1.415531210540985629e+00 1.151567231426718241e+00 
 1.567379789161801984e+00 -2.699445829090618698e-01 
 1.313592839782074417e+00 -1.272508450037643568e+00 
 1.193006268087143162e+00 -1.594900132219084332e+00 
 2.946884605206200103e+00 -3.970988641162712662e-01 
 2.157614210598720383e+00 4.241934276517967950e-01 
 2.805315934455971494e+00 7.497371370358276721e-01 
 1.616824407753555626e+00 -1.163708921012412523e+00 
 2.155105031914016589e+00 2.517414418618634797e-01 
 2.819723324287726207e+00 -2.501750073265653074e-02 
 1.792817309622127597e+00 -8.095191528253313784e-01 
 2.570647361225093519e+00 -5.366737404398449485e-01 
 2.530063989048044082e+00 1.246083211239201960e+00 
 1.450908545714357123e+00 6.110626853913799783e-01 
 2.254193753176149784e+00 1.002413348995595310e+00 
 2.521739246135261237e+00 3.365243183160159246e-01 
 2.506668296302075660e+00 -1.076188878091307144e+00 
 2.319935754863960753e+00 -8.735113189939328615e-01 
 1.905910113865743050e+00 -8.638251604563161878e-01 
 2.311018688673120103e+00 -1.363122119177784919e+00 
 

==> data/Ech_Parabol_100D_CEm3.txt <==
3.289452995051649786e+00 -1.440806842854081449e+00 
 2.921804697572867759e+00 1.879867100790950651e+00 
 2.050524118976595478e+00 6.462902470646809672e-01 
 1.792336746934136471e+00 -5.454057134685209585e-01 
 2.740458162724170421e+00 3.237075429903632506e-02 
 2.241188912707873016e+00 1.738901585990509036e+00 
 2.875478559551346791e+00 -1.755460144247538157e+00 
 1.941881033396813505e+00 -3.199160579723062114e-01 
 3.367874246040431618e+00 1.567330781252328942e+00 
 2.545050740918734178e+00 1.515957755093675141e+00 
 2.773122366688508311e+00 -6.989590883335932148e-01 
 3.044726869695221882e+00 -9.382779605418849478e-01 
 3.016734141702542171e+00 1.621222014144570123e+00 
 3.333310407199281844e+00 -3.357028371055461036e-01 
 3.111197004759910012e+00 9.757267513586105334e-01 
 2.839211906551671216e+00 1.082104835030549994e+00 
 2.965315282352702475e+00 -1.706268996074467026e+00 
 3.953012539683670390e+00 -5.282996019865929815e-01 
 2.771528652536586534e+00 2.926334980848446232e-01 
 2.403463795626560984e+00 -2.483955366876782270e-02 
 2.840274636247656748e+00 -7.915611526868891745e-02 
 3.098739483714564980e+00 1.297093065133581302e-01 
 3.276546139144440151e+00 5.142666356822973850e-02 
 2.673610790934827008e+00 -5.195328910349938933e-01 
 2.260447003115106490e+00 -9.053291985389193552e-01 
 2.779600036684463760e+00 1.019314096137522885e+00 
 3.504245281624862596e+00 -3.629279218036545185e-01 
 1.932514906432304613e+00 1.068670915183586256e+00 
 2.662619715106919749e+00 1.617527389790771819e+00 
 3.478947950052586613e+00 -1.173122606446651339e+00 
 3.274010766880499190e+00 7.648215383899735487e-02 
 2.974873726908874527e+00 -1.299007009586709227e+00 
 2.408228635587414956e+00 -2.090809788202475650e-01 
 2.662199629234985654e+00 1.052684083516982616e+00 
 3.250463014229005410e+00 -4.918044257938642971e-01 
 3.451340125266527892e+00 1.701896062397353082e-01 
 3.055268838786822094e+00 -8.324827512701518106e-01 
 2.401821237055263403e+00 -1.530132500131441864e+00 
 2.931358056036450499e+00 -2.673412518765837520e-01 
 3.493197547702781236e+00 -4.878392407698777800e-01 
 2.995750567718394652e+00 3.734781043116167099e-01 
 3.158481720657552838e+00 2.554317082806046857e-01 
 3.050163590569615391e+00 -7.506006565741477621e-01 
 2.603976638360090412e+00 1.271037383244392860e+00 
 2.954918226113862456e+00 -3.211442759432348026e-01 
 2.175990740039172699e+00 1.933231941413782407e+00 
 2.463257684439891015e+00 7.930523364737984693e-02 
 3.205792300677217543e+00 -8.566168705548433959e-02 
 3.053194787569191160e+00 4.019009173536291502e-01 
 3.165660956343009591e+00 1.390913158631434943e+00 
 2.841386134094149973e+00 1.803142135276703639e+00 
 2.235529786767960658e+00 1.866556275383636221e+00 
 2.886463360122522914e+00 -8.522406458158340858e-02 
 2.348542857705433473e+00 -1.101053438175555232e+00 
 3.088703935982007653e+00 9.739754977683332537e-01 
 2.454041920152133294e+00 -7.065044219563136885e-01 
 2.749848603779359024e+00 6.957607129958862657e-01 
 3.393697091634403584e+00 -1.092241473894518311e+00 
 2.076042287580949885e+00 -2.537156896567939413e+00 
 2.515460752649128384e+00 -6.929802290906406093e-01 
 2.398037564055148785e+00 1.138697582171750877e+00 
 2.488445881640230173e+00 6.580548982986998974e-01 
 2.604587634725809231e+00 9.996350732918221071e-01 
 3.496872369370709333e+00 8.485923862509128224e-01 
 3.061511196193266837e+00 -1.223301523812769798e+00 
 2.814800499397463351e+00 5.358213388827970380e-01 
 2.877531053042510223e+00 4.638372951460530413e-01 
 2.767072484130340460e+00 -4.830495675356492186e-02 
 2.438159205934753881e+00 -3.709932649990320130e-01 
 3.326541296914411472e+00 -4.253794700292302666e-01 
 2.623215201004990060e+00 2.406550926531714762e-01 
 2.974101573855382430e+00 -9.934871029573129064e-01 
 2.784523535695448526e+00 -6.342827755253216404e-02 
 3.712316374653592987e+00 5.762795784805774257e-01 
 2.549087761589673207e+00 5.257323002906001408e-01 
 3.149047881834837970e+00 -2.865754091319037689e-01 
 3.290867492056228194e+00 -7.877469375536526597e-01 
 3.351117914549174071e+00 5.212124225472055672e-01 
 3.018934059874935905e+00 -7.263050902895415994e-01 
 3.935931502440402241e+00 -4.614990881390536037e-01 
 2.651654984648830649e+00 5.123858671405417953e-01 
 3.212042829033837421e+00 -8.907739554535876181e-01 
 2.983129747275831356e+00 -1.628426984103185982e+00 
 2.489094030984352557e+00 4.263926704602183371e-01 
 2.247420824486910718e+00 -7.455796058476928806e-03 
 2.077493464360197439e+00 6.731704993527560799e-01 
 1.962172440847416155e+00 -8.908260870175133128e-01 
 2.914024191630085525e+00 3.251500297169708786e-01 
 2.031934398393961061e+00 -1.714787205613465537e-01 
 2.522105408993129405e+00 -1.284036618060756085e+00 
 3.469464230015421258e+00 -1.440544770131970020e+00 
 2.247794147296376277e+00 1.161980157029038452e+00 
 3.217186384820952760e+00 -1.495841729478745830e+00 
 3.969622494366325860e+00 -2.097831683736819663e-01 
 3.067905908334258580e+00 -9.357929533502977737e-01 
 2.917194353395388351e+00 -1.848159251852957707e+00 
 3.305191569540647301e+00 -1.204768148516996540e+00 
 3.696220015760961264e+00 -2.309900448475682655e+00 
 3.058991397312604832e+00 1.858783530873026280e+00 
 3.309516947490159566e+00 -1.377363568200407506e+00 
 2.434854032994235418e+00 4.920418499259849865e-01 
 2.657702564535341594e+00 1.093275027748352501e+00 
 2.521506678808024038e+00 -6.455702511991009418e-01 
 3.394565681383758804e+00 -3.227663031948425076e-01 
 1.998349077691050413e+00 9.037015651163777807e-01 
 2.752351647766446252e+00 -6.268625956314239911e-01 
 2.923417393065499414e+00 1.024362647237722079e+00 
 2.955474379721172884e+00 -7.043368176041707729e-01 
 2.261192463795318908e+00 -1.538087005425329723e+00 
 2.925605608642547040e+00 -5.580343561733750457e-01 
 2.143875746703677532e+00 -1.437953136458010484e+00 
 3.394659234069444587e+00 2.809324243580865743e-01 
 3.050506431171797317e+00 -5.670808184309804600e-01 
 2.301858328788743968e+00 -2.530581638816297579e-02 
 3.658475559882325534e+00 -5.834205035602393341e-01 
 3.349033207440031745e+00 -5.392290393450920316e-01 
 3.659637606290172318e+00 -5.471344652504002148e-01 
 2.421126586676240589e+00 5.854533365018984581e-01 
 2.584012930742817460e+00 8.245370929959783268e-01 
 3.061126824781039701e+00 1.932503596444798688e-01 
 2.693385848276756978e+00 -5.923003273796777490e-01 
 3.053682626237197439e+00 -3.078955653341151066e-01 
 2.351065684477866569e+00 -1.389060262177386651e+00 
 4.112989914319393314e+00 1.972397305587308969e-01 
 2.382913204681080366e+00 1.981828013588783077e-01 
 1.973917382133257625e+00 -1.907280927018095262e+00 
 3.299879370342035489e+00 -4.196345252016724370e-01 
 3.158002749487366145e+00 3.486939430070707946e-01 
 2.391827782936644553e+00 -4.938421508143470140e-01 
 3.851887097690757766e+00 -3.506002929147137293e-01 
 3.505694729800772791e+00 -7.630885574581907083e-01 
 2.066768926501310943e+00 2.259790686601133580e-01 
 3.535402641269051571e+00 -6.802792244128454957e-01 
 2.882481224087056315e+00 7.569304720952069188e-01 
 2.843466309177106410e+00 7.245503903027550319e-02 
 2.370381525497540220e+00 -4.539586018023876457e-02 
 3.416909161162543729e+00 1.726044864572088944e+00 
 2.913539380818825908e+00 -1.540538260949196880e-01 
 2.789871183500646890e+00 -1.155230680516648345e+00 
 3.141153158347199437e+00 7.755386502765533319e-01 
 3.441819025006457977e+00 -7.548596758763802261e-02 
 3.188091001481009101e+00 2.432043903229915482e+00 
 2.255341317725982009e+00 -1.091540154875533020e+00 
 2.826591559883856242e+00 9.248508177269804120e-01 
 3.256166734423858511e+00 8.746614539762894713e-01 
 3.292699255228673572e+00 3.446910674544840791e-01 
 2.814631459990379447e+00 2.089109132383543121e-01 
 1.870183722695074602e+00 2.152030083851652967e-02 
 3.324106333998231300e+00 -5.463391238455211907e-01 
 3.625321502682127939e+00 1.190875788239770250e+00 
 2.800214811885531230e+00 1.738587032979364677e+00 
 2.908037835751667632e+00 -5.352499357054449902e-01 
 3.445221428195097690e+00 -2.281754471136119011e-01 
 3.325845376323178115e+00 -2.084103029964290144e-01 
 2.898273578764188674e+00 -3.525639175526145697e-01 
 2.858895666719305950e+00 -1.630255671755193481e+00 
 2.850833886424737784e+00 -1.258392414782625979e+00 
 3.238631547091050500e+00 -6.952127731851200920e-01 
 2.516430741508864255e+00 -1.592967649748521508e-01 
 2.766837532842900238e+00 -9.567251617952187148e-01 
 2.868405578708488335e+00 -8.107997740957014754e-01 
 2.824679962310914227e+00 9.090136704920085409e-01 
 2.537196833311440525e+00 -2.055705006137417801e+00 
 2.217846521468031185e+00 -7.866447286182841614e-01 
 3.045590247073350909e+00 7.778998304413042852e-02 
 3.532957402975581918e+00 6.744795825839948744e-01 
 2.762384939088677438e+00 1.217263179013816421e+00 
 1.686293064513507245e+00 -1.135730522097004869e+00 
 2.590462167162355556e+00 4.495673291664212812e-01 
 2.782873553852764470e+00 -1.389119934681800395e+00 
 3.821623079778191379e+00 -2.747257731754489396e-01 
 3.248587071531315651e+00 6.007256517456056599e-01 
 3.234268445701965256e+00 1.875413825846312665e+00 
 2.065864738996766370e+00 -1.961135581898230118e-01 
 2.491224945957328352e+00 1.671264057484797005e+00 
 2.592151695968240244e+00 4.575623081430438832e-01 
 3.190814320902906953e+00 4.146049889759569063e-02 
 2.547809743526652682e+00 6.343031510063712464e-01 
 3.203983091064882771e+00 1.861739618111372563e+00 
 3.379458214045674591e+00 7.163178266479482970e-01 
 2.050987289921364809e+00 -1.886439056124453506e+00 
 2.812209764207390439e+00 9.193511138212719924e-01 
 2.624401146223072079e+00 1.157280856845468664e+00 
 2.785622534133206152e+00 3.225652527529329072e-01 
 3.191414716670637475e+00 5.150792712140606078e-01 
 2.878952082648628341e+00 -3.202956664346762183e-01 
 2.653771171478261248e+00 1.216277913849034970e-01 
 2.426831157105874937e+00 3.815128768166929918e-01 
 2.378912137837536633e+00 8.117825081260848785e-01 
 3.128418903884103042e+00 8.972824534033099209e-01 
 2.959849691808007055e+00 -3.717191551405337191e-01 
 3.153391427747530784e+00 9.087692986089513925e-01 
 3.558952926104206327e+00 1.419616790018976560e-01 
 2.532549896050094951e+00 1.052392912662950097e+00 
 2.652858593056042213e+00 -9.070047863023211754e-01 
 3.089327064082678653e+00 -3.859839233876432574e-01 
 3.034387636763633989e+00 1.961669968615398219e-01 
 2.873968395565576817e+00 9.765445154294701835e-01 
 3.053030959114868992e+00 6.579131003449362192e-01 
 3.088758823521287056e+00 -1.849013613369189679e+00 
 3.377057744510923776e+00 5.205686266034460496e-01 
 3.473478865897213552e+00 -5.366029630591747646e-01 
 1.968733744304935751e+00 -2.495776662474243901e-01 
 3.070640319937044449e+00 2.568711897950138878e-01 
 2.930421937540588662e+00 -4.246611976735937821e-01 
 2.815976043882077562e+00 1.076414690534754914e+00 
 2.638879724659069392e+00 8.634334527482068200e-01 
 3.625738398033596432e+00 -1.533350500619896639e+00 
 3.383452591433279810e+00 1.460872092456235283e+00 
 3.542988203018061721e+00 -8.536932607908865878e-01 
 3.148050073563489537e+00 -1.544472380869287953e+00 
 2.385224049598674956e+00 -1.240820561446368958e-01 
 4.255254906967370410e+00 7.189118357395097858e-01 
 2.910187373568113856e+00 -7.519031857155435983e-01 
 2.737273723850708773e+00 -1.489023695647439860e+00 
 2.359822387385820175e+00 5.821028509068595369e-01 
 3.502408374266583024e+00 -3.819794774919981761e-01 
 2.550081804902312399e+00 -1.503077998494106726e-01 
 2.248441880145121807e+00 -8.403938991501566300e-03 
 2.422764400603308665e+00 -1.642114085256421552e+00 
 2.264023258620271317e+00 6.031500630058966861e-01 
 2.077469905219767821e+00 -1.678515472390107455e+00 
 2.305115587848479475e+00 -8.257025756915497006e-01 
 2.247037893922344765e+00 7.327245777872866128e-01 
 2.640749357511305906e+00 -2.603097755664199320e-01 
 2.185620048434484985e+00 2.464560577382386430e-01 
 1.859769704463373197e+00 1.204328873797087862e+00 
 2.506305958048148153e+00 9.403981921915822717e-01 
 3.071948220356405024e+00 -4.291910233278531384e-01 
 3.159518911670327945e+00 8.069920338598192133e-01 
 2.464353947174521497e+00 3.207991496690527633e-01 
 3.475496338561098852e+00 9.687058489903076497e-01 
 2.467408416874451227e+00 -4.725615783133948339e-02 
 3.036888320052169910e+00 -1.902631414000029553e+00 
 3.025406671278627169e+00 -8.613451230660255087e-01 
 1.904433166336207961e+00 2.518484183625770978e-01 
 2.832708816262943685e+00 -5.708448178103495696e-01 
 2.187334858335960419e+00 -1.540277003166115266e+00 
 2.386948471321001630e+00 -1.433793126788888150e+00 
 2.368762125299022081e+00 3.201231671430451731e-01 
 2.670865523243302508e+00 -2.209908746038265814e+00 
 2.693322382344632171e+00 1.280644491910595484e+00 
 2.318841850707059393e+00 1.053196041586835552e+00 
 2.480957527821503028e+00 -1.158213137990342645e+00 
 3.385774272043380773e+00 -2.106051682052615115e-01 
 2.499872225059851516e+00 5.333259540431007917e-01 
 2.570111869627688783e+00 3.447053910032082946e-01 
 3.136274693260108659e+00 -9.770648703751685371e-01 
 2.434669177940873119e+00 4.216172282942166061e-01 
 3.004618496728835630e+00 -6.785880606406070603e-01 
 2.467195551290379374e+00 1.502852352573701644e+00 
 2.259522344157974594e+00 7.089497230267034489e-01 
 2.115070491530532060e+00 1.427705752376492165e-01 
 2.559460481924427988e+00 1.293639805923979313e+00 
 2.194420424066944264e+00 -1.076710789567112414e+00 
 3.550705368392841343e+00 1.605921019806912375e-01 
 2.470662807450743070e+00 -1.588494484028450671e-01 
 3.408424914262069727e+00 1.603033199853483651e-02 
 2.457323113351406185e+00 -2.369219584102328635e-01 
 2.721088998185254404e+00 5.120073254792965045e-01 
 2.645845853882683230e+00 5.590777944987142256e-03 
 3.073589941262112379e+00 -2.826172670703643863e-01 
 2.413700412567568954e+00 -5.920141577749561401e-01 
 3.354792232153159581e+00 1.346334518872033537e-01 
 2.136152566406784192e+00 -1.680250276354623207e+00 
 2.256058625739431278e+00 2.777566310894608384e-02 
 2.600251789317763240e+00 1.365952255539777616e+00 
 2.904456620098228470e+00 -1.057334632364349991e+00 
 2.100144028618720959e+00 -6.525013851644233531e-01 
 2.638253037688284230e+00 -8.193418914711210477e-02 
 2.507432630236678062e+00 -1.781742099982641436e+00 
 2.702840582936672398e+00 4.750262961632579217e-01 
 3.359977237692302943e+00 -4.809533207633716057e-01 
 2.822954499031025577e+00 -2.507153957872389594e+00 
 2.287386285728178148e+00 -1.856337035570880811e+00 
 2.685238059587227610e+00 6.745569155307526432e-02 
 2.831562160194490474e+00 -6.351729000476288300e-01 
 2.513743282196595707e+00 1.318032512443948701e+00 
 2.668577770079538336e+00 -8.841490517940379101e-01 
 3.097307361980264240e+00 7.834466807906739216e-01 
 2.226318258347233403e+00 -4.796664357161810610e-01 
 2.903010061311935619e+00 2.282864446678495085e+00 
 3.951050551394303945e+00 1.189938910218737433e+00 
 2.153003383744638732e+00 7.403170961964893326e-01 
 3.538865718247832248e+00 -2.531095745710757239e+00 
 3.380800888058541176e+00 7.355890723471556480e-01 
 2.678593217271669324e+00 3.586294301051538014e-01 
 3.081580866595154955e+00 2.429592396785466235e+00 
 3.241040648487135467e+00 1.270635852052926840e+00 
 2.728816621656274144e+00 -2.487792798080954160e-01 
 2.892341688092105567e+00 8.949770170029206495e-01 
 4.308256198808622983e+00 -1.229974557723392703e+00 
 2.686928467770989037e+00 -5.434650335950446109e-01 
 2.839347033274634224e+00 4.488250039926103274e-01 
 1.789431017155864279e+00 -3.466790069446570866e-01 
 2.561165696695353766e+00 -3.877186623189878834e-01 
 2.421655021952807463e+00 -2.191921585642092385e+00 
 3.122216580217701321e+00 8.960372457781593525e-01 
 2.840741193758470562e+00 -1.369511841909420324e+00 
 3.211429222063874267e+00 3.072613276891776324e-01 
 2.530408519931192313e+00 1.132434590631679061e+00 
 3.049634591526576788e+00 -1.379434139406416349e-01 
 3.817436292786590357e+00 -4.032762486561925486e-01 
 2.517651787733886870e+00 -2.799116322917827304e-01 
 3.107840051966426209e+00 -1.083077470563102551e+00 
 2.544085735359900902e+00 2.333276730948877775e-01 
 2.532364312733601075e+00 -1.948239359302405882e+00 
 2.058314273843486752e+00 -1.469072708630991597e+00 
 2.025547792347815346e+00 2.250222113782167632e+00 
 2.416748959758932003e+00 -4.117329003915864982e-01 
 3.123246264582761000e+00 5.020893679532564824e-02 
 3.355779600836076515e+00 7.744713319123652795e-01 
 3.638597296430704731e+00 1.068333411302085922e+00 
 2.045504717342779166e+00 5.896924718454105152e-02 
 3.621053616498009831e+00 -5.782237366941324064e-01 
 3.099186741694223368e+00 -1.525314157110874425e-01 
 3.216327412783907214e+00 3.758828215586664245e-01 
 3.487347233922307499e+00 6.422393259974569224e-01 
 3.468893924974226106e+00 -2.636931562127429185e-01 
 2.733083836342246276e+00 1.176105118919089199e+00 
 2.434706609649166520e+00 1.262582730971510969e+00 
 2.668687005096471054e+00 8.696910975474743122e-01 
 2.186124848093366602e+00 3.093124190482859914e-01 
 3.381523841709110467e+00 1.946129908349004234e+00 
 2.973093896241940648e+00 2.215579140108394185e+00 
 2.901568584155314934e+00 3.447297239710281347e-01 
 2.054833098431075644e+00 1.983489946414363492e-01 
 1.888594004765073553e+00 -5.812071320101491745e-02 
 3.168250949145927642e+00 -1.163141780277713755e+00 
 4.155612966674320674e+00 5.275180253304337930e-01 
 1.831939049471161374e+00 -3.492212390654678700e-01 
 3.331574130713194748e+00 -4.840775908995729737e-01 
 2.667008932457170634e+00 -7.003213439319618816e-01 
 3.033353757639037251e+00 1.888450759718477423e+00 
 3.574830106584621081e+00 9.375211117326350818e-01 
 2.815060675736281492e+00 2.145251480054185755e+00 
 3.169382894686274099e+00 -6.236098306467314778e-01 
 3.446404275431842468e+00 -1.469030020220560562e-01 
 3.176351940424424924e+00 -7.661279157178565447e-01 
 2.943986801648919904e+00 -4.147941623572291570e-01 
 2.597490738747851857e+00 -6.179799226259884426e-01 
 2.423159012775867094e+00 8.608477758239661826e-02 
 2.812065015205261975e+00 -9.032691166147561734e-01 
 2.904204622263454993e+00 1.166067752490484999e+00 
 3.022733367580979547e+00 1.199307842450790362e+00 
 2.911994347414165851e+00 -1.258902515041792292e+00 
 2.928760706735503039e+00 1.759355390780478867e+00 
 2.963167878715355918e+00 1.576159252682106104e-01 
 3.202108724473966994e+00 1.537675670648194437e+00 
 2.572341377496609738e+00 -1.723785564520791125e+00 
 2.245041472910662694e+00 -9.703300230476598065e-01 
 3.496505320072273992e+00 -1.319038606407912928e-01 
 2.471503762812954363e+00 1.404841412738714879e-01 
 3.634211437045502535e+00 1.048278901978689559e+00 
 3.170169976095259301e+00 2.434174829209512780e-01 
 2.799777346688152591e+00 -1.393672203723350433e+00 
 3.406045939705896419e+00 -2.820352867662991425e+00 
 2.379033247491201486e+00 7.416727318520620615e-01 
 3.493433320799145481e+00 5.063200122949280679e-01 
 3.688798977610024732e+00 1.255186489930208316e+00 
 2.630956462310528821e+00 8.057594182068330557e-01 
 2.804027767097032164e+00 6.802795928989920082e-02 
 2.164006807949762745e+00 7.642341038214127691e-01 
 2.434005865023751269e+00 1.686990274334947193e+00 
 3.120602204064915952e+00 1.047412569599615928e+00 
 2.625640287732844413e+00 4.920988732402885590e-01 
 3.068258184733799077e+00 6.277792975993812252e-01 
 3.374406030810197077e+00 -4.345210963271629173e-02 
 3.425408167725064956e+00 1.237296361426623470e+00 
 2.644324283903975559e+00 -5.122199463384888296e-02 
 2.984546803925797409e+00 -9.211845115220129721e-01 
 2.017714530365490866e+00 -1.347094710513623284e+00 
 2.968769032207780434e+00 -1.210406280075220442e+00 
 2.532832495278876550e+00 6.046017056963600700e-01 
 2.499018287994220877e+00 2.877852960134685834e-01 
 3.593159667978240268e+00 -4.363600525895259263e-01 
 2.153374625985705837e+00 -2.745334672405214671e-01 
 2.363116128689609408e+00 -2.740866803424649167e-01 
 2.625451217362535949e+00 -1.731186829507814107e+00 
 3.920241724178776366e+00 6.133294912411391131e-01 
 3.576498331179155166e+00 -1.666319253390821764e+00 
 2.981433375243256023e+00 1.894133204582652830e-01 
 3.270668086751493675e+00 -4.589420166255857580e-01 
 2.835365395604044103e+00 6.113561742434667767e-01 
 2.825084821210194441e+00 -2.609878739081454291e-01 
 3.652270105562091640e+00 -1.247533314500221424e+00 
 2.652654453715485250e+00 6.150043450836648606e-01 
 2.598348224717307975e+00 6.469258508088653326e-01 
 2.269090598258972413e+00 -1.461852412416504210e+00 
 2.752841767122097050e+00 -1.080789580579450071e+00 
 2.655766911808218556e+00 -2.415549346099711947e+00 
 1.767384191231762047e+00 -3.284490133521977828e-01 
 2.776080777629464702e+00 -5.008715695799539347e-01 
 2.409636267784591279e+00 -3.013312645746477059e-01 
 2.665340142941385437e+00 -1.846678360260979868e-01 
 3.174891465424524384e+00 -1.756533307541492839e+00 
 3.476898803082079326e+00 4.554383152702358717e-01 
 2.107898126584094811e+00 -5.543672852174942323e-01 
 2.824231698504720001e+00 -2.812786910869783941e-01 
 2.881418097105447718e+00 8.375117569987715616e-01 
 2.685873070312481570e+00 7.807445737276621500e-01 
 3.757173660798026393e+00 -1.296579738252800207e-01 
 2.911493629644019254e+00 7.032275673782769632e-01 
 2.877920585914423235e+00 2.872831350852199095e-01 
 3.060456187442529341e+00 -1.811324406616373062e-01 
 2.587309938566264123e+00 -1.155357957080475506e+00 
 2.901316212717122589e+00 7.273813181300466946e-01 
 1.876528624933952782e+00 -2.346083514802802306e+00 
 2.845271097383565095e+00 1.267415668174964594e-01 
 3.544406427577319718e+00 1.319655891706211504e-01 
 3.065186158868235200e+00 -3.029123570447801450e-01 
 3.246313218376092546e+00 1.058296689072155239e+00 
 3.274140786610665543e+00 -1.905523812842712994e+00 
 3.482623178191656343e+00 1.571688287188289790e+00 
 1.976593764274062970e+00 -2.457254277072571658e-01 
 2.963242592855944046e+00 8.090961588910239310e-01 
 2.124448343273899642e+00 -2.326229636675060775e+00 
 3.790186898328937737e+00 1.544775463340239074e+00 
 3.335725486370141990e+00 -1.823402534759265559e-01 
 2.861331451078561905e+00 -6.802507272092332968e-01 
 2.958871874113025324e+00 5.954324307044989162e-01 
 3.854748928292654142e+00 -2.048294725240336955e+00 
 2.119055127185764498e+00 2.411509541073879603e-01 
 3.548210948920765162e+00 3.775675344024550517e-01 
 3.440952496039077602e+00 3.480644133146861274e-01 
 3.866574605150517652e+00 2.011453943370490327e-01 
 3.310968124247213318e+00 -4.056355939724730075e-01 
 3.729534748706132774e+00 -1.989335243964285516e+00 
 3.082830463052399939e+00 1.070046192555163866e+00 
 2.560224707591912896e+00 1.457111881416782717e+00 
 2.923499138492757776e+00 -1.782023681820476435e+00 
 2.234590588350878537e+00 1.062091905101393285e+00 
 2.631766194503443845e+00 -1.440343155010018084e+00 
 2.532894159761723163e+00 1.519826345822645530e+00 
 3.788845218888332589e+00 -1.857171169159030633e-01 
 1.687697344079511330e+00 -2.343781648300729437e+00 
 3.194151946749162363e+00 3.425938241436312648e-01 
 3.080664901295973035e+00 -9.014359083479489554e-01 
 4.316189051535166854e+00 1.509145084536170356e-01 
 3.519322244663789956e+00 -1.986209148272567893e+00 
 2.130857259180100716e+00 -9.548802550117927446e-01 
 2.752399558992071782e+00 -6.243837965657735856e-01 
 3.493144344979429494e+00 1.173017114381651904e+00 
 3.254798204281603713e+00 1.433016983903344921e-01 
 2.687306836177810077e+00 -5.825259605426202913e-01 
 3.331926286918126756e+00 2.478125105071636927e-02 
 3.095136452912522707e+00 -3.708057345914130276e-01 
 3.008382172091178308e+00 -7.986106222309211633e-01 
 3.342876187214686823e+00 -1.841909571986511673e-01 
 3.109644278803867401e+00 -1.153283249967112400e+00 
 3.530725326659200025e+00 4.121532693168118988e-01 
 3.596183430921618740e+00 -1.357693694477471125e+00 
 3.519126298946126497e+00 -7.310241350478896560e-01 
 2.612852580998011209e+00 -2.760989041602560645e-01 
 2.587655732522998964e+00 5.850882868971349904e-01 
 2.955576330608731705e+00 -7.393044722457273732e-01 
 1.952572096428307535e+00 -3.853885644345248496e-01 
 3.477099733810904869e+00 3.295639791353104364e-01 
 2.227733558773551614e+00 1.262036015868922112e+00 
 3.261685527720958433e+00 4.520203600878483496e-01 
 2.562930478161172143e+00 -1.013164850264795663e-01 
 2.534966303090403716e+00 3.332193825897818762e+00 
 2.674561243870644311e+00 6.889203832729898225e-02 
 2.733808235104834061e+00 1.551771780151977476e+00 
 2.513535699160295511e+00 -6.981877469411064130e-01 
 3.078018787338976825e+00 2.287075679621874080e+00 
 3.090314716422148056e+00 -2.524052306177106964e-01 
 3.245568549068718056e+00 -4.642111850447986909e-01 
 2.412240135782541817e+00 -3.907854670095582961e-01 
 3.215578855857161855e+00 -4.410171739111506950e-01 
 2.538951627098457564e+00 -8.530908984135422424e-01 
 2.190513231292155361e+00 -7.377151442180196472e-01 
 2.986167636418418425e+00 3.265945041547851369e-01 
 2.464387078695341238e+00 3.969927233627496554e-01 
 2.784448415307888336e+00 -3.736541698063154948e-01 
 1.926732937765502252e+00 9.139402361192148216e-01 
 2.500928306438035431e+00 2.092179973606586238e-02 
 2.805630343866257537e+00 -4.930602349580868737e-01 
 3.163515003170406903e+00 8.792781010133371433e-01 
 2.691948050138287307e+00 1.130992960324406910e-01 
 3.030312368473726092e+00 3.241298770081731118e-02 
 3.687191527868799668e+00 1.108016335664614438e+00 
 2.640416170426362008e+00 5.196803965537817316e-01 
 3.496735075809215054e+00 1.522591962280662736e-01 
 3.513630819519279580e+00 -4.985930133507154860e-02 
 2.470783630665506880e+00 -3.045215991465281546e-01 
 2.788996698073948455e+00 -1.810753767757205868e+00 
 3.465332954299061630e+00 1.961639372084953425e-01 
 2.943927455786520486e+00 -2.554109200180713302e+00 
 2.878065583230991376e+00 -7.948408418770949169e-01 
 2.679795315857384175e+00 -7.286880073259438539e-01 
 2.529129798335134183e+00 3.304835013299031732e-01 
 3.361274295319479855e+00 -7.957738546139957458e-01 
 2.164073687218525777e+00 1.009773864474665439e+00 
 1.936652015368555801e+00 5.502523409049400183e-01 
 2.332259181098565559e+00 1.596357971913309415e+00 
 3.107956398530147712e+00 2.662718759035410665e-01 
 1.911440559021034824e+00 -2.082521665388405996e+00 
 3.101773411954686033e+00 3.590350037543182937e-01 
 2.160907347700251613e+00 -1.063036828864759586e+00 
 2.309116906695022564e+00 8.180937015285423275e-01 
 3.430383027798024731e+00 4.569865902994127427e-01 
 3.220341854117040103e+00 -3.247109093365165289e-01 
 3.808481718286614637e+00 -4.547056843155818373e-01 
 2.347193402942047147e+00 -1.443831130639024796e+00 
 2.855078721328428326e+00 -7.147463011222694451e-01 
 3.291720941154075319e+00 1.269494474812703722e+00 
 2.724025567024089600e+00 -2.512889054994839055e-01 
 4.087172100217046911e+00 -7.662943711010432313e-02 
 2.581965923160541188e+00 1.225934618212357191e-01 
 2.082292192596756131e+00 -1.743553295352370469e+00 
 3.878505794785405136e+00 2.525829753346696127e-01 
 2.712902803213201874e+00 -1.039118638587489402e-01 
 2.811623718952004580e+00 1.811015522078458284e+00 
 2.478467689311820710e+00 2.211761536467649947e+00 
 2.964544707470795792e+00 -6.828573330760328020e-01 
 3.382002331942282058e+00 -7.082805692473017611e-01 
 2.299698716475297999e+00 -5.920516947277320030e-01 
 1.759428657818162378e+00 2.963966709859646720e-01 
 3.214885602817495691e+00 4.869845793280517254e-01 
 2.124693674964603041e+00 -1.991542216943470667e+00 
 2.803859109895751267e+00 2.050106378171305810e+00 
 2.845345727424532623e+00 9.795343223422371681e-02 
 3.316702382557890516e+00 1.578459070582125978e+00 
 3.357037264634446849e+00 -9.692417802451084308e-01 
 2.635367932506044397e+00 -5.261825474466207408e-01 
 3.163468572302329473e+00 7.942141007087383242e-01 
 3.128039067887005586e+00 1.645945177629175804e+00 
 3.166829860050270451e+00 4.682635108836464277e-01 
 2.750114739731527536e+00 -8.917275967935387460e-01 
 3.523847278742652023e+00 3.696039899235076809e-01 
 2.077988306080682523e+00 3.144970149612426713e+00 
 3.220165452938834605e+00 -1.539342001601168519e+00 
 2.919063366790184411e+00 1.845682248984986895e+00 
 2.584450207134918021e+00 1.261090984028336415e+00 
 2.576892320671275272e+00 3.336458611133085173e-01 
 2.778471724315268787e+00 -2.281801629640788087e-01 
 3.169581040617434731e+00 -3.744380220941107562e-01 
 3.475186343832184388e+00 1.695922406414891725e-01 
 3.259511150214597031e+00 -1.119179094593376167e+00 
 3.263715730068450060e+00 -1.993740381772521331e-02 
 2.788114988701478669e+00 1.895395830256122738e-01 
 3.083460423743580314e+00 -3.380457232657471667e-01 
 2.110698319630042619e+00 6.549173642947659912e-01 
 3.158579404151892867e+00 3.904772654998345804e-01 
 2.265556428043360881e+00 2.998428364653184186e+00 
 3.847967512432826531e+00 9.192277626615116271e-01 
 3.532462357903987105e+00 4.679522327036018114e-01 
 3.110102294547957502e+00 5.130783648433767663e-01 
 1.889227762718006520e+00 -2.877198794647624625e-01 
 3.549746669804266563e+00 -2.933140321744539536e-01 
 2.958318866854858786e+00 1.342362032520818538e+00 
 3.101104360999961784e+00 -1.307151729118373185e+00 
 2.772666469387726540e+00 3.926691308255433333e-01 
 3.396901610557148565e+00 -6.496981522695154387e-01 
 3.015231062889567326e+00 2.836629789203681806e-01 
 3.239389471992158320e+00 2.471279298297603400e-01 
 3.190468528852695052e+00 1.406653291956067031e-01 
 1.164854586598722985e+00 2.051236641709101027e-01 
 2.663829034584663358e+00 -7.940810232998664342e-02 
 3.125305976218898607e+00 -3.248331840907839330e-01 
 3.281002899762962777e+00 -8.258386511687638709e-01 
 2.734841412774266178e+00 1.309488116212149597e-02 
 2.373177120848874999e+00 -7.974938511090180759e-02 
 1.878027996583671033e+00 2.453686107341783718e+00 
 3.648100541479097458e+00 -1.287954667762744587e-01 
 2.781841712951324208e+00 8.665598030226030479e-01 
 2.773463932780716235e+00 -1.703161018563852824e+00 
 2.510748371541874580e+00 -1.457657975552064222e+00 
 2.412370705456438280e+00 1.192053057321022624e+00 
 3.640099603180464438e+00 -9.990719136652177479e-01 
 3.395035098875686330e+00 -1.301173133600141529e+00 
 3.364393758503231080e+00 1.730775627912979342e-01 
 4.041583423682951093e+00 -6.198962562842813551e-02 
 2.751452552364866300e+00 -1.287541796580875308e+00 
 3.591064953943975624e+00 -3.367818143338697778e-01 
 2.537272365222067450e+00 -5.655010314179673703e-01 
 2.773342540272823786e+00 -1.295631975987949491e-01 
 2.792192120160347013e+00 1.307086952461374407e+00 
 3.197073985848571276e+00 7.460067568320282172e-01 
 2.419035098028026187e+00 3.851890920851909761e-01 
 2.838210988891186837e+00 7.427695694007137028e-01 
 3.335161915454336601e+00 1.931891258067827966e-01 
 3.266910701455058241e+00 1.220672785921937814e-01 
 2.913146975436396779e+00 9.236032547120119618e-02 
 2.397235796601103530e+00 1.514449454233111725e+00 
 3.060847950065675338e+00 2.027577115406734798e+00 
 3.752885125138516464e+00 -2.061010575617248930e-01 
 3.050949060594724038e+00 -1.834270029445664196e+00 
 3.258079695326459024e+00 1.419241225294006759e+00 
 2.863307766328557324e+00 -5.047326760087552655e-01 
 3.348491787833471900e+00 7.396316950703708537e-01 
 2.333448405211756782e+00 2.429555787645775733e-01 
 3.331849204104845086e+00 4.434329722246060923e-01 
 2.072158247994249081e+00 1.494286513782339121e-01 
 2.837730538424413584e+00 2.018890981041895571e+00 
 1.892731180657377443e+00 -1.240206569690478711e+00 
 2.970520964497041838e+00 7.100814807607981338e-01 
 2.210729213049811737e+00 -9.543544231942810985e-01 
 2.944895578821956850e+00 4.664939474202755010e-01 
 2.987454637573971006e+00 -1.110602897285138280e+00 
 2.789713722362271664e+00 1.451650656846472098e-01 
 3.684636132679238951e+00 -4.400145927392945522e-02 
 2.616493451809188020e+00 -5.079913389628272213e-01 
 3.244261273135638390e+00 4.779274690829183880e-01 
 2.994874234012955494e+00 -1.262913519991701428e+00 
 2.972790889717622065e+00 4.091972583784366790e-01 
 3.227596243700685097e+00 5.298448425449880927e-01 
 2.514129273481896742e+00 -5.151550260218413779e-01 
 2.342742962055370803e+00 -4.271278371767878168e-01 
 2.591933084897628525e+00 -5.123290835151424194e-02 
 3.379452485104125437e+00 -1.671186594700025951e-01 
 2.709158547481175017e+00 -8.637081089884622864e-01 
 3.016490542770291050e+00 -3.378919408703840443e-01 
 2.843089666601572141e+00 5.541974935303066729e-01 
 2.836614632354491849e+00 -8.054255379720660912e-02 
 2.878883741043987587e+00 -6.213792165710689819e-01 
 2.415837846733463135e+00 -2.000861784477928396e+00 
 2.461791183243348335e+00 -2.436639420942410261e+00 
 3.313808384565856802e+00 7.882873254373362615e-01 
 2.605508722862760695e+00 7.275202379513716622e-01 
 2.851784670029928304e+00 -1.969296193259275407e+00 
 2.058705578981718798e+00 5.051201546885539795e-01 
 2.982956231647940548e+00 1.801323059804422089e+00 
 3.610324360296591095e+00 -4.645728072522941066e-01 
 3.003331911131191134e+00 4.960230131858076597e-01 
 2.594136596508229253e+00 1.101858258563641169e+00 
 3.221581817756231203e+00 8.890965332739786398e-01 
 2.631875928040778412e+00 1.751852531440363681e+00 
 2.574625221709481160e+00 1.760517090833602638e-01 
 2.672768260196347612e+00 -6.707057971560145826e-02 
 3.325142816161534398e+00 9.164248430062301720e-01 
 2.888742726685729512e+00 -5.733723797984784376e-01 
 2.626881290145313130e+00 1.185387320807240963e+00 
 2.872411057718131211e+00 1.494952095969928285e+00 
 3.331372875188460370e+00 1.735444925511110625e+00 
 2.912869385124150945e+00 -8.201776133336762253e-01 
 2.648672224838828360e+00 1.947348330600312261e-01 
 2.094327043371743358e+00 3.396780933632710386e-01 
 3.963758409799947202e+00 1.405177241770236618e+00 
 3.060640669870311026e+00 6.095821235806848648e-01 
 3.016091483307620891e+00 6.134513623947770444e-01 
 2.715629654450035790e+00 -2.963217197290298199e-01 
 3.304789979948669298e+00 -9.023836470890859163e-01 
 2.456504464791570364e+00 3.851672195064959059e-01 
 3.130876729909980671e+00 -2.456405333221027554e-01 
 2.813872701799550402e+00 4.780248435023039533e-01 
 2.379811761172843099e+00 1.099775322389955484e-01 
 2.261711681940589802e+00 -7.130468646262833055e-01 
 2.905034499401896841e+00 8.021416558886574899e-01 
 3.383668444939505360e+00 -1.232363726594621456e+00 
 3.273014185016521527e+00 -8.197716309284389657e-01 
 3.097136228041437622e+00 -3.106300421511519749e-01 
 3.120779696676373671e+00 -1.773132396419058177e-01 
 2.157685131642245402e+00 -8.765502170036634233e-01 
 2.395496732215580238e+00 5.486279798121006523e-01 
 2.665039397215562822e+00 -9.752691351857560864e-01 
 3.727971070216937743e+00 1.552200362250721888e+00 
 2.472538199149250104e+00 -5.138802611766372097e-01 
 2.927170282099508469e+00 -1.998608994529328164e+00 
 3.130608573997339938e+00 -1.404545623127775089e+00 
 2.452188815684529732e+00 -7.179727082968251350e-01 
 3.632050378647202038e+00 9.797549232179236789e-02 
 3.144234730031764791e+00 -7.353090412713191304e-01 
 2.391920178126397012e+00 -1.494680712629948560e-01 
 2.550995122649641900e+00 -2.545960547895080861e+00 
 2.829867268228714927e+00 6.004253493522955509e-02 
 2.342211645039888879e+00 -5.646249004103163216e-01 
 2.774835728062003959e+00 1.243284271845746414e+00 
 2.946615438377365503e+00 1.080566234409515936e+00 
 3.147606274931712633e+00 7.082217830859662833e-01 
 3.138819880889740954e+00 3.526888205192500736e-04 
 3.784099974960603685e+00 1.094820255690325705e+00 
 2.657907863073913468e+00 4.193245253797748262e-01 
 2.641966254743231435e+00 9.694958775109678850e-01 
 2.498973272543350443e+00 7.055308047692160356e-01 
 3.100354851948412538e+00 -5.827741234586346630e-01 
 3.156444256708480278e+00 -9.505315157998875941e-01 
 3.435809421663435614e+00 -1.787509794790441253e+00 
 2.935705745187060067e+00 -1.155286404561610691e+00 
 2.930948382595101709e+00 -4.807259602327776382e-01 
 2.446371724475752352e+00 -1.269970692100523602e+00 
 1.708852661653164517e+00 -1.392961713417748548e-01 
 2.989383165749001314e+00 1.328619632743870849e+00 
 2.941835883425941933e+00 -1.574826557136356886e+00 
 3.077634641674636740e+00 4.848114590449471573e-01 
 2.827508124274578094e+00 -7.893448486147558452e-01 
 2.623342581341792101e+00 -6.411776163090943115e-01 
 2.254731040099555717e+00 -2.758535488754699228e-01 
 2.876020625820764565e+00 9.594037863636871721e-01 
 3.192449943774829269e+00 9.690571874900546501e-01 
 2.535400806439144006e+00 1.194500001667542222e+00 
 2.707704611854898413e+00 5.927282198973511385e-01 
 2.021322616846915388e+00 3.519140592519194310e-01 
 2.023093735818060068e+00 -4.889229437372243359e-01 
 2.592601931419170391e+00 -3.346402026828014242e-01 
 3.179911337185721276e+00 -1.824009363403801487e+00 
 2.383499017484230542e+00 -7.911651607454120994e-01 
 2.626157969469529618e+00 -8.427191735372478731e-02 
 3.023365319953614794e+00 -4.321011822356769783e-02 
 2.716646640973666038e+00 -1.567586691736694515e+00 
 1.895625506834168306e+00 2.237601848172372065e+00 
 3.914733701163485513e+00 -8.354205505601232096e-01 
 2.751774295519339386e+00 -3.616178634940995784e-01 
 3.581673930318660215e+00 4.826458320501593180e-01 
 2.335060353463662697e+00 -1.176089792656266897e-01 
 3.208891050263266376e+00 1.114885259706475340e+00 
 2.084464126712662235e+00 5.995027271023353199e-01 
 3.151542107234326817e+00 1.981793105972530888e+00 
 3.558675005509659428e+00 1.699952832147353377e+00 
 2.524268837628305562e+00 -1.553957868136103260e-01 
 3.499099252220271072e+00 2.611510628719643901e+00 
 3.082966509140158351e+00 -2.002825342130062136e+00 
 2.518581858902698478e+00 7.126033123872700659e-02 
 3.490120099372490792e+00 1.128442705399079538e+00 
 3.120927136749344744e+00 -9.152955012806673896e-01 
 3.200864692559187041e+00 -2.417658874524573509e+00 
 2.974078311306091127e+00 1.498905741611389786e+00 
 2.392056559443157759e+00 -1.546013659806790841e-01 
 2.704677823475826415e+00 1.093424568601404356e+00 
 3.328184565413797813e+00 1.593903008679619759e+00 
 4.117658396615968108e+00 -1.081711195465047404e-01 
 2.797425725322310708e+00 -1.698691281067254089e+00 
 2.550077439017219394e+00 -1.520179302975492863e-01 
 2.676610645091520357e+00 -1.402149983366072217e-01 
 3.364445450346528865e+00 -2.247626531522789239e+00 
 2.304172322462010758e+00 2.073563245778587305e+00 
 2.088365563094891630e+00 2.589072002193263944e-01 
 3.403151988566493813e+00 2.814288297965575336e-01 
 3.206836340096812510e+00 -7.648445479752400411e-01 
 2.832240439970420631e+00 -1.096941052114959847e+00 
 1.560703893025645161e+00 -1.087049797424823439e+00 
 3.542342518865043033e+00 -1.931498493194200750e+00 
 3.496167595446441290e+00 -1.609515012831386760e-01 
 2.894203955857449273e+00 -1.459475314858456885e-01 
 2.502184176156957651e+00 3.356652473648030766e-01 
 2.705387970183491753e+00 1.493473459494533140e-01 
 3.498728990180401954e+00 1.268861172420405969e+00 
 2.738779093472167414e+00 -8.828610988953743410e-01 
 2.790146082127907157e+00 2.674356764192634683e-01 
 2.342627543530447554e+00 2.039490758073320698e-01 
 2.154343868771728232e+00 4.679580802260369099e-02 
 2.630323923028488053e+00 -1.381809837977392652e+00 
 2.799253144419923345e+00 -9.459949802416363004e-03 
 2.867751182601159687e+00 1.611449691618527802e-01 
 3.338007946772799439e+00 -1.914089474063670471e+00 
 2.634958162364505529e+00 -6.890724896334636806e-01 
 2.575648342876776020e+00 -1.161638379129310783e+00 
 3.170270962642343537e+00 1.740996984722798513e-01 
 3.793333571763335854e+00 1.385969007159990163e+00 
 3.182337065707422141e+00 -1.220472360622622654e+00 
 1.940429834509654228e+00 -9.212728341237551577e-01 
 3.416595837977576267e+00 -1.428580620099269449e+00 
 2.311054881718452858e+00 4.946814782028868818e-01 
 2.668390594048091202e+00 -5.258526956156710508e-01 
 2.230519385032322166e+00 -2.106413551360471814e+00 
 1.936356253106255476e+00 -1.144956701867673843e+00 
 2.974610817799561158e+00 -2.333713539753909383e-01 
 3.169449432560939250e+00 5.896739312209922645e-02 
 2.457635264643449613e+00 8.111205807296942849e-01 
 3.372124318331456205e+00 -1.681415498645219275e-01 
 3.100725765189581207e+00 9.020494704030285193e-01 
 2.820143848848844392e+00 -1.878402490912567169e+00 
 2.457364278465368645e+00 5.088842702076581404e-01 
 2.886731158177186174e+00 -3.804736531906333097e-02 
 3.526326831464587475e+00 -2.959178471458641102e-01 
 3.227259302635040683e+00 1.088035821250894486e+00 
 2.806494425964467965e+00 6.614172967492032429e-01 
 3.067268018114783334e+00 -8.900820620320915033e-01 
 2.858276008950843661e+00 3.540578397455499404e-01 
 2.933599724420335342e+00 -1.081425574519526561e-01 
 2.699940640871734132e+00 2.249346465041352217e-01 
 3.917817329528562986e+00 1.058498401396020139e+00 
 2.914601338566543021e+00 2.344028179881197937e-01 
 3.419544458052246050e+00 -6.403257004325539903e-01 
 3.002675019164934511e+00 -1.199357711622299760e+00 
 2.448169510550305183e+00 -1.947164544430407263e-01 
 2.200695930612951656e+00 4.536691839516959757e-01 
 2.762052652513504736e+00 6.254078058206561375e-01 
 3.269073560297485415e+00 2.821070062560330771e-01 
 2.754075221793444772e+00 1.090911982418940607e+00 
 3.220654583316961084e+00 8.520212318613422653e-01 
 2.879048343966760015e+00 -4.039451117293489935e-01 
 3.506904939373700181e+00 -1.323824488145084910e+00 
 3.096380976400613161e+00 -1.535941103931729002e+00 
 2.590002798685395291e+00 -3.957263643667684461e-01 
 3.117841480187034886e+00 -6.816233908445067380e-01 
 1.757549998942342651e+00 2.303614205030427298e-01 
 3.499864998317344433e+00 6.429299859230740155e-02 
 2.621495648680811641e+00 2.593783887374931721e-02 
 2.515508746892242797e+00 -1.110836224626035040e+00 
 2.882496163552717316e+00 1.042166052102048379e+00 
 2.682379854643710537e+00 6.665057468141262209e-01 
 3.723070452346700421e+00 1.318412427790560892e+00 
 3.510256772706640938e+00 8.685686033796813366e-01 
 2.957023091779443558e+00 5.567722254602913701e-01 
 2.798655310373874272e+00 2.169896162611726145e-02 
 2.856725664036247281e+00 2.253922675231987860e+00 
 3.829616871558511271e+00 -2.913169306847935291e-01 
 2.631515296513802227e+00 1.583815420304886534e-01 
 3.194634200502707078e+00 -2.221256565937629990e+00 
 3.592460128734857427e+00 -7.655593051776700131e-01 
 2.580712354941024689e+00 3.887292561249595102e-01 
 3.208516852353642701e+00 3.799553351580443050e-01 
 2.221160997722603003e+00 1.604715638519321752e+00 
 2.565594188734128700e+00 -4.839644890257930321e-01 
 3.435560101089719875e+00 -4.471884214056349172e-01 
 3.179311912703616461e+00 -1.675797588787748094e+00 
 2.964522435861118410e+00 -2.725507095733424867e-01 
 2.467750565977718136e+00 -1.779470870504508584e+00 
 3.904328404823011134e+00 1.106858893940127347e-01 
 3.254616577402330346e+00 9.089596376175259618e-01 
 3.448697509253222826e+00 3.593825319269483010e-01 
 3.080961390194112415e+00 -1.099231271647354846e-01 
 3.936504612501825484e+00 -9.854035029585062055e-02 
 2.906721036903298305e+00 8.801776098900897516e-01 
 3.485061022741382075e+00 1.794016632122572841e-01 
 3.041105799672548127e+00 1.135829898552885409e+00 
 1.775753636426509852e+00 -2.542439424468002418e+00 
 2.339729744111884724e+00 -8.690403271323015044e-01 
 2.703652496254688842e+00 -1.255245327609151237e-02 
 2.456707501035239716e+00 -7.207007184079223805e-01 
 3.163116536669179357e+00 -1.614935203996457069e+00 
 2.392180523839864570e+00 -1.350355242731148042e+00 
 2.682052399187796698e+00 8.100315791171183166e-01 
 2.379545004343564862e+00 1.271850926396212778e+00 
 3.460212993140905802e+00 1.298304322815505563e+00 
 2.931661240873195240e+00 -8.388093445445108376e-01 
 3.122959593497733444e+00 -1.019656285483196978e+00 
 3.219084475606869944e+00 -8.979100330932449081e-01 
 2.715437809870148822e+00 7.714362008737614129e-01 
 3.172990333702558452e+00 1.969499090026818333e+00 
 2.888348968552008067e+00 -1.334662190528858483e+00 
 3.147656858886887399e+00 7.900433754176365841e-01 
 3.083081057035399475e+00 1.589420192321817860e+00 
 2.459624985524336616e+00 4.354322328088180427e-01 
 2.823270533662274318e+00 9.505291457041714631e-01 
 3.386680217947826588e+00 -6.490590421882735939e-02 
 2.528373005953454822e+00 3.519379636082727303e-01 
 2.983602834195389519e+00 1.273634363083744780e+00 
 2.690495821808640109e+00 9.514199323456902224e-01 
 2.525548335670480427e+00 -8.925318109121678223e-01 
 3.367799031625852813e+00 8.814762657922925460e-01 
 3.517270249607260979e+00 1.020906528980372929e+00 
 2.635283361066507180e+00 6.542192339673726098e-02 
 2.446719373123511954e+00 6.929850892124154171e-01 
 3.145824081519401627e+00 -5.743814281979635616e-01 
 2.062373822453400063e+00 3.138554282816570229e-01 
 2.175219010958224786e+00 -1.077598971469717171e+00 
 2.358993681336091441e+00 1.157030007565639451e+00 
 3.855293320328899043e+00 -1.330420811388306923e+00 
 3.028921900100574938e+00 -6.917331614450369370e-01 
 3.261515243102826922e+00 4.872297174907799233e-01 
 2.590719747851249366e+00 -8.736672534530344203e-01 
 3.116936415592101106e+00 -5.918817409342546076e-01 
 3.091121530092757030e+00 1.218642906750031951e+00 
 3.236930797206621246e+00 1.594863382984840872e+00 
 3.657903527436591418e+00 -1.910172695158819822e+00 
 3.260465214218175145e+00 1.485161172074393743e-01 
 3.650436849775177794e+00 2.133642944079471027e-01 
 2.203860788444486296e+00 -9.338455962524787601e-01 
 3.007893829369078009e+00 2.095353636796002395e+00 
 3.001476231943384754e+00 -8.889867016745780504e-01 
 3.178554266676015594e+00 -9.808075045909204759e-01 
 2.932487032839496077e+00 -6.224345294153332819e-02 
 3.029177557227844986e+00 4.361474271443621653e-02 
 2.835308920536112609e+00 -8.672052335860487293e-01 
 2.651598367724246952e+00 3.052216308842641349e-02 
 3.877968040001567473e+00 -7.701464492549223717e-01 
 2.965550486731417745e+00 -1.596273828111136828e+00 
 3.024828854197046279e+00 1.113630748355351585e+00 
 2.942430444864143624e+00 -2.157296047048702092e-01 
 2.892278983853750596e+00 1.970722889072087647e-01 
 3.306988928468267197e+00 -2.664833867550390201e-01 
 3.687924636714954296e+00 -1.929244290665920403e+00 
 2.918461386291285375e+00 4.500012118719126653e-02 
 2.116992343095356777e+00 3.870573758814734866e-01 
 2.643646146989254486e+00 -9.077335931926040768e-02 
 2.008933783480958191e+00 -1.480602647984811393e-01 
 2.500321479688441872e+00 -5.208150784120255672e-01 
 3.018316647504927008e+00 -6.372736394861251707e-02 
 3.400287835068852793e+00 -1.387457639660095055e+00 
 3.340581371356186047e+00 4.177956044281268544e-01 
 3.431655251151805253e+00 -4.756377569884605583e-01 
 2.872130869302158551e+00 -2.630818309785734610e-01 
 2.516697267126939419e+00 1.826087064653475256e+00 
 2.777581649432123712e+00 4.077367508998441248e-01 
 2.679128876070405951e+00 5.963815680594512780e-02 
 2.731186436878852319e+00 1.840339982031036214e-01 
 2.734950724242630304e+00 4.192249180474405534e-01 
 2.108701281038752207e+00 -2.223383207277406903e+00 
 2.536285345256933610e+00 4.710949803834005856e-01 
 2.588374511352106833e+00 -1.361508724366078837e+00 
 3.383280878507652911e+00 4.539945705797788222e-01 
 4.032760075891755669e+00 2.703029685550774608e-01 
 2.404198424748353435e+00 6.324523833213105961e-01 
 3.025317398231246457e+00 1.486268803981823039e+00 
 3.389194343380465213e+00 3.707539904267101449e-01 
 3.044783378379455563e+00 -2.528443490185844911e-01 
 2.705458796190765902e+00 1.538080490127714806e-01 
 2.796555034435986631e+00 3.605247897588182981e-01 
 3.261962605686659966e+00 1.165893792933237139e+00 
 3.676584898121243672e+00 -1.701994781811588531e-01 
 2.800344584044096141e+00 6.597532172747164747e-01 
 3.164942269400420116e+00 1.431703339986385437e+00 
 2.901077914800489932e+00 -8.407403555190249289e-01 
 2.790220265236587505e+00 -1.069369696423730920e+00 
 2.946629428143938689e+00 -8.319222175494632721e-01 
 3.228160456935836642e+00 -2.128332084586865430e-03 
 2.546537197029728361e+00 -2.085190092751769253e+00 
 3.180424927022209580e+00 -3.522607982626487222e-01 
 2.862836737786555119e+00 -3.399351482533713442e-01 
 3.055158179661316975e+00 -9.235265639046983388e-01 
 2.950592276644416145e+00 1.350211816314465407e+00 
 4.094368926112508689e+00 3.347174354883091785e-01 
 2.866681070043500146e+00 4.734220897690845087e-01 
 2.470181765610818925e+00 3.840628830227271195e-01 
 3.078975538408587287e+00 4.663548030545765499e-01 
 2.442903941909037702e+00 -3.892633887331314879e-01 
 2.448293540804170831e+00 -4.710879815150278427e-01 
 2.495597294525724319e+00 -1.434498471883444370e+00 
 2.848134801006036554e+00 -1.733388308591809146e+00 
 3.042882925712126152e+00 8.138462944654166753e-01 
 2.708073862853742853e+00 9.512469048474591071e-01 
 2.883496482754873025e+00 9.078818878257306491e-01 
 2.547675987678149845e+00 -9.539789791812901543e-01 
 3.426868351743296515e+00 4.752526483011980662e-01 
 4.083577322607124138e+00 -1.494829119502763870e+00 
 3.312742280404892270e+00 -9.883724479321122081e-01 
 3.306178504452494060e+00 4.023385677942770133e-01 
 1.955200152703167049e+00 1.196573840413790446e+00 
 3.446453613686565998e+00 -1.919600420961594667e+00 
 2.515752813016257416e+00 -3.740466352513684978e-01 
 2.824211364710813132e+00 7.104264158548717623e-01 
 2.253124255108268414e+00 -6.166322186143601281e-01 
 3.446110449688646771e+00 2.854105270104525041e-02 
 3.038777614800410198e+00 1.576244980386090289e+00 
 2.930117515586030397e+00 1.185214627918680153e+00 
 2.503641678019205230e+00 -1.038674499031768450e+00 
 2.386451481765001326e+00 -7.452302141886667231e-02 
 2.881032510673817271e+00 -1.592624310387730224e+00 
 2.931953354902197439e+00 -2.505969092031766210e-01 
 1.722735716546371254e+00 1.289825429217243968e-01 
 2.653913812632491265e+00 -1.290274453891295359e+00 
 2.994299238249035877e+00 -7.387228352045676072e-01 
 2.903672766478690104e+00 -8.188479234139622864e-01 
 2.637622964060646336e+00 -8.191179865152622419e-01 
 2.324986254876314717e+00 -8.420188604652572018e-01 
 2.695972203930288469e+00 -1.079760378119897002e+00 
 2.362676707598934556e+00 -2.929358551424774415e-01 
 2.974007049606790520e+00 -8.896989149639923378e-01 
 3.665206854343907139e+00 -4.463147752976965865e-01 
 3.052245232228940175e+00 1.269838427765724198e+00 
 3.368687175245776544e+00 -1.832625875375450741e+00 
 2.846152901813352898e+00 -2.993105624755543204e+00 
 2.974974906290018151e+00 -4.366225262865705559e-01 
 2.359229091858716654e+00 -1.661874365070670656e+00 
 2.499540926284397724e+00 -1.977577397368249223e-01 
 3.179976344708986158e+00 -1.165636413627412882e+00 
 3.048703324408821302e+00 2.376037075502541729e-01 
 2.562837279691606795e+00 -4.240675235217364336e-01 
 2.714077632320842870e+00 -4.533284131040569709e-01 
 1.961436003428987052e+00 -2.423478654380282205e+00 
 2.614077622945393031e+00 1.736222001065819365e+00 
 2.176542501721602463e+00 2.193252839237058438e-01 
 3.406861920788426090e+00 9.889894360191028300e-01 
 3.177783963737160544e+00 -5.998668125959975006e-01 
 2.851021203201380860e+00 6.275039680472918047e-01 
 3.416001410909919489e+00 -1.655980432590202334e+00 
 3.143720818418666685e+00 -3.085330048125028979e-01 
 3.043314590528343189e+00 -4.047271909558596836e-01 
 2.363188132285612753e+00 3.918915914803504374e-02 
 3.442612785020324750e+00 1.025865964269414565e+00 
 3.377147881547826191e+00 1.260733743503926307e+00 
 3.122334131934690671e+00 1.430988705439725672e+00 
 3.476205256317915548e+00 1.335155442457885089e+00 
 2.217471722681838564e+00 -2.512457746639727429e-01 
 3.316820492116820063e+00 2.215305949209391834e+00 
 2.895502635075454911e+00 -5.111988917482235273e-01 
 2.814635876587273433e+00 6.789036035862550111e-01 
 2.935733008553160328e+00 7.300080843394528562e-01 
 4.025830042146766985e+00 -1.417875399474921805e+00 
 2.933912692652190124e+00 1.050078471031747007e+00 
 3.434782246196912414e+00 1.445705422052543931e-01 
 2.890799573116531018e+00 -9.424569795550644669e-01 
 2.206617667799072979e+00 1.091153438690966260e+00 
 2.639938581652832017e+00 3.239673760192959273e-01 
 2.241803794504056313e+00 -1.166767773566186994e+00 
 2.511489897164668861e+00 -1.518879424868649242e+00 
 2.533448789116300670e+00 -8.694643140727047470e-01 
 2.723134906870280147e+00 1.256100181381245573e-01 
 1.834478960864662334e+00 -1.693839118781528041e+00 
 2.935182111874709232e+00 7.113492425150560461e-01 
 3.705653114255377467e+00 1.781924427067534122e-01 
 3.126466374729246045e+00 7.872943730270053342e-01 
 3.170217880581074343e+00 -1.140675772551681844e+00 
 3.716412334372756643e+00 1.068729390265859891e+00 
 2.122665524807890947e+00 9.231650131230308975e-01 
 2.473321283086819200e+00 -1.557116361201095645e+00 
 3.180689383847489893e+00 -3.444389797099272621e-01 
 3.473674252985344157e+00 1.082352462036192620e+00 
 2.926847164957318448e+00 1.640114605057324315e+00 
 3.069334283665345442e+00 -9.174875919660894219e-01 
 3.266390346603680328e+00 -8.112857462696531075e-01 
 1.990559140381752856e+00 1.646136660686334796e+00 
 2.695916789869774011e+00 1.847014090745257908e+00 
 2.812198274016440180e+00 2.920820794758199224e+00 
 3.065610598313867730e+00 -3.120990926741374905e-01 
 2.899495926106641530e+00 9.696661129387046385e-01 
 3.318308310784318316e+00 -2.807680117362596484e+00 
 3.044127623222467438e+00 -7.921613165001750723e-01 
 2.396313454949861477e+00 -8.250213459893970258e-01 
 3.191628909466425856e+00 -1.468893747918955939e-01 
 2.515739144085161527e+00 -7.034696004981283446e-01 
 3.104151727993280208e+00 1.345297133450901628e+00 
 2.913777734307974931e+00 -1.224431965502671638e+00 
 2.883982751965387337e+00 -5.180847937386344748e-01 
 2.669723249450869584e+00 1.056155270259895529e+00 
 2.601726215816464460e+00 2.197261991913253443e+00 
 2.510368912272237463e+00 5.099706953482516791e-01 
 3.053024624871636394e+00 1.019832859187766561e+00 
 2.986220320872812195e+00 -1.486200347738014967e-02 
 2.446337894136610291e+00 1.275933375707409209e-02 
 2.065202514949556090e+00 6.957141010791101365e-01 
 3.531721435629302519e+00 2.894217981476658319e-01 
 2.620377863177101307e+00 9.576928959144630493e-01 
 3.250924211044477818e+00 1.022316269203373540e-01 
 2.574760473970304275e+00 -1.908820368786522670e-01 
 3.577446619400470595e+00 5.476951782409062996e-01 
 3.124178707073022032e+00 -3.767092754322625692e-01 
 2.485137669134346527e+00 4.421863140677126380e-01 
 3.042169370149556240e+00 -1.957500005853919922e-01 
 3.400445340822581208e+00 -9.569242386518926891e-01 
 2.366637511002963379e+00 2.189255664016970915e+00 
 3.124038291544044110e+00 6.323538942316820899e-01 
 2.836404915244170599e+00 3.392802958607474273e-02 
 2.979680382042627418e+00 -7.435339501224399461e-01 
 3.888873531326613620e+00 1.050328211120757499e-01 
 2.731223452051510403e+00 -5.983607020145191857e-01 
 2.510651746449280797e+00 2.729025593606809741e-01 
 2.614987159659311278e+00 3.178721408098000856e-01 
 3.385268487969417706e+00 -1.535316425375014449e+00 
 2.921632398406358355e+00 5.983092568120583765e-01 
 2.338596416585669413e+00 1.897417059669969541e+00 
 3.716322936513233977e+00 -7.117265006486962475e-01 
 2.959225308073061722e+00 -1.837444935103398125e+00 
 3.403491788497957415e+00 1.281937801527175846e+00 
 2.698956921860644620e+00 -9.091231373427735574e-02 
 3.235886197051107693e+00 8.863273978233644490e-01 
 2.378537923101208929e+00 -1.884791847365060669e+00 
 3.773374462049180700e+00 4.747258119877384996e-01 
 3.959542654951255791e+00 4.854444779577501423e-01 
 2.559056634371582817e+00 -1.205053996981278797e+00 
 2.987118093756074622e+00 -4.635970320308411829e-01 
 2.287225680925278226e+00 -6.501737145352605163e-01 
 2.268635651985531965e+00 2.302042075305585911e-01 
 2.918614096526528812e+00 -1.792214540493481723e+00 
 2.558988077222852819e+00 2.675000878543405958e-01 
 2.986206303094696146e+00 1.606448098065351493e+00 
 3.471330300231691091e+00 7.084935199371993342e-01 
 2.420933616329218996e+00 9.621512662418756356e-01 
 3.167691755599610914e+00 -4.587910133649228395e-01 
 3.344119262983463958e+00 -1.390885569131678157e+00 
 2.339511327094052184e+00 9.998181037344323618e-01 
 4.156462930278053136e+00 -1.771784534340681505e+00 
 2.699144992439507895e+00 -2.650934942384903792e-01 
 3.126739907985039313e+00 1.890767146601672000e+00 
 2.582897853555192746e+00 8.464910609498684790e-01 
 1.943505135609508550e+00 4.135069756800400786e-01 
 3.206344908754994449e+00 -4.986190565069124059e-01 
 2.424820450420154039e+00 -1.920203728192116488e+00 
 3.490467115048057956e+00 1.278534793876103803e-01 
 2.019582559703542834e+00 -2.593065183246793803e-01 
 2.117503487843129584e+00 -7.249053256307311233e-02 
 2.412823682084239252e+00 -9.585798274535158869e-01 
 1.704393708698246801e+00 -4.335809919560498216e-01 
 2.632680194279160446e+00 -1.081023940476711021e+00 
 3.252403108620695704e+00 -4.598266410603762955e-01 
 2.920352536734065918e+00 1.892820610038916385e-01 
 2.303077773457163691e+00 -5.382496831386029967e-01 
 3.066163409140876261e+00 3.118253396991034210e-01 
 3.473516141839108506e+00 7.820997570426566070e-02 
 3.766293007521161584e+00 -3.925560304669151179e-01 
 3.123133012968129840e+00 -8.919536501395428640e-01 
 3.390290789564940344e+00 -1.350133170323304377e-01 
 3.467229251933307665e+00 1.148551785152418514e+00 
 2.882863458310763072e+00 3.761464850859541631e-01 
 2.959974538839742930e+00 -2.496321479017292067e+00 
 2.550857770826441939e+00 4.426068176114658637e-01 
 3.299712410539863860e+00 1.123614802571522686e+00 
 3.525597036248407257e+00 1.401212336427565708e+00 
 3.242731239887903349e+00 -2.123079757011964386e+00 
 2.690113476751584631e+00 -1.636987480712855658e-01 
 3.095345032253805417e+00 5.593783593803677290e-01 
 2.809078113730828719e+00 2.624210735844769160e-01 
 2.544367955076668686e+00 4.909339492738369337e-01 
 2.299473715146720831e+00 -8.160122736668612431e-01 
 4.291742874308686062e+00 -4.920689223347134988e-01 
 2.761445597491307691e+00 -4.113909112241060373e-01 
 2.891692319893755414e+00 -5.683546220917796710e-01 
 2.754719430698825633e+00 1.619161940541494316e+00 
 2.635632196753666889e+00 1.724867564912270668e+00 
 2.582550803075752022e+00 -1.401499809205109637e+00 
 3.363791755061945832e+00 2.527883672999694728e-02 
 2.560765905925044272e+00 1.225213621467838188e+00 
 3.082227338593749089e+00 -1.472819050406375396e+00 
 2.083883961338006685e+00 7.313077933471147096e-01 
 3.004145993896484068e+00 5.124953161309041549e-01 
 2.398421240418142641e+00 -7.432542436070764813e-01 
 2.890190340658524537e+00 5.405353484740949011e-01 
 2.186360894734947991e+00 -4.856889890871143867e-01 
 2.563861771541980250e+00 -4.135541099799999176e-01 
 2.094270159715302171e+00 7.243491791690604975e-01 
 2.704770211344853514e+00 -1.062763021858782020e+00 
 3.377007563704277349e+00 1.448171959457273950e+00 
 2.265385020658829962e+00 -8.897707612181418035e-01 
 2.922876402160559106e+00 8.926142562218386534e-01 
 3.316828092109180837e+00 5.460945307010479643e-01 
 2.767951855876071399e+00 1.655232537367854473e+00 
 2.375221799187922755e+00 1.142917901710648554e+00 
 2.235918278671915616e+00 5.872589118826508914e-01 
 2.717606759135789751e+00 4.235356382673303166e-01 
 2.203894754174803516e+00 2.968546733487340994e+00 
 2.708697845067035814e+00 3.901873820021042882e-01 
 2.619916616707959722e+00 2.167711923859306500e-01 
 2.614217235697618325e+00 4.309624421558629903e-01 
 3.394897522315330818e+00 -1.628217072891110062e+00 
 3.939619801179026659e+00 -1.555184410387937533e+00 
 2.785351020071760608e+00 -1.593294843665252536e+00 
 3.578127975524162174e+00 -5.776842923606227975e-01 
 2.596581255960765500e+00 -9.946915591409781765e-01 
 2.978944617056810795e+00 1.796240551479250769e+00 
 3.124673203067314553e+00 3.346627929738453522e-02 
 2.952159913989630180e+00 -3.288411980452682903e-01 
 2.622723655139571619e+00 5.235477961065873043e-01 
 3.780640734765211342e+00 6.734184840650478954e-01 
 2.750151697312536392e+00 -2.800918968036766099e+00 
 3.000254952074702164e+00 -8.293958095961349031e-01 
 2.390087320364310930e+00 5.938799216562399286e-01 
 3.539873814128958074e+00 8.610584866643929969e-01 
 2.774252520159710134e+00 -3.007151429331593739e-01 
 2.369554341489962468e+00 -7.698617587662511808e-01 
 3.696206447428031172e+00 4.887716833704692787e-01 
 3.005189579203642491e+00 1.308971790090647236e+00 
 2.574410358451878711e+00 -4.870047185015491942e-01 
 2.645222161100923675e+00 -1.902800823583258749e+00 
 2.748146463126235783e+00 -4.112157573672224342e-01 
 2.773298859513162462e+00 -4.449168143781677409e-03 
 2.473963022698478564e+00 -1.218874853363604904e+00 
 3.052577844448664202e+00 -1.462027767894756636e+00 
 3.101225692817604074e+00 -3.284336501123416019e-01 
 2.626520465008130412e+00 -7.437991467820205538e-02 
 3.208059633132116506e+00 1.021641026675448524e-02 
 2.512505951657444836e+00 -1.493167998168062782e+00 
 2.530457233696440600e+00 -1.699308032764054399e+00 
 2.430794974283779553e+00 -1.304328555299157644e-01 
 3.389182964302604795e+00 3.811853661735116194e-01 
 2.671189294996873187e+00 2.039758709854523344e-01 
 2.974624332559183237e+00 7.169589391277165769e-01 
 2.778446490060945795e+00 -5.607260141239914786e-01 
 2.297810543343712375e+00 -1.689502737126559628e+00 
 3.298162566369069459e+00 -1.000255416694764588e+00 
 3.213973643175283001e+00 3.288947489962300574e-01 
 3.057786652876772315e+00 -1.869578712651293051e+00 
 2.700152366081118860e+00 1.455226144208152939e-01 
 3.731899861342511393e+00 2.950644895773797960e-01 
 2.582561446466781430e+00 -3.358137931326657943e-01 
 2.563042611674676063e+00 5.615140770234242629e-01 
 3.126676899257785802e+00 7.784045420112584157e-02 
 2.332791909785351336e+00 3.059441033806449273e-01 
 2.897509497062974226e+00 8.817990223362593971e-01 
 2.413913973211143649e+00 -7.599769974811119155e-01 
 2.571394110711191505e+00 1.060702513943601932e+00 
 3.673450035380074308e+00 -9.979903720492848684e-01 
 2.377818553752744535e+00 7.404895948029828201e-01 
 2.301604204229147577e+00 9.134074909906520628e-03 
 4.001303510567310262e+00 -1.855068603776307556e+00 
 1.621699025803525984e+00 -2.000111100757658023e-01 
 2.682710751916085545e+00 1.856666585437505068e+00 
 2.327616570438514554e+00 -2.483601352049217073e-02 
 3.105750913487843157e+00 8.707257737474892734e-01 
 2.865231111033196942e+00 5.376651736208980514e-01 
 2.510031849926019021e+00 -2.425293303725474525e-02 
 2.419206049203929343e+00 -5.639985934882310037e-01 
 3.399218991466807172e+00 1.984469827606167303e-01 
 2.070492570262704835e+00 1.514659828332526326e-01 
 2.207202313018262085e+00 3.817311454832444939e-01 
 2.535369885487006147e+00 -2.461005155792115318e+00 
 2.584401670846657062e+00 4.957709469254613088e-01 
 2.738252906303224155e+00 -1.154328828198828649e+00 
 2.428057178370386815e+00 -5.969681649075311292e-01 
 3.173655950888093713e+00 -2.409148403699949981e-01 
 3.234715015098106772e+00 5.159467376749587997e-01 
 2.315642804753471395e+00 1.561176883567773899e-01 
 3.042085663403197415e+00 6.557083456715235847e-01 
 2.630530994066472505e+00 -6.283044393075415401e-01 
 2.764642797706980737e+00 6.955233625852134116e-01 
 2.365189524483756411e+00 3.226328402355728153e-01 
 2.303676406155024114e+00 2.923704531888161595e-01 
 3.134455064652449163e+00 -3.120156778375388629e-01 
 2.794577215727581887e+00 4.663489532219809441e-01 
 2.419266363690491417e+00 -5.220123379922833595e-02 
 2.145354030384939215e+00 -2.943718583036973868e-01 
 2.873232667752977587e+00 4.153214137219894964e-01 
 3.457463866630418270e+00 -7.296741200327430121e-01 
 2.863556994562589164e+00 7.253570139065568245e-02 
 2.582753510220967108e+00 -3.121335749369911761e-01 
 3.046874869823054777e+00 -2.573273383051963847e+00 
 2.131847450026818969e+00 5.503814748171217408e-01 
 3.270793059338386932e+00 8.495651045160091952e-01 
 2.685910413837519162e+00 -2.089904092858791085e+00 
 2.268955393114495678e+00 -1.633828449015253481e+00 
 2.804559091106475943e+00 6.166980343588791547e-01 
 3.115840650859169170e+00 -2.831682932172652212e-01 
 2.518914399130534942e+00 1.774449428226136938e+00 
 2.569283207003663527e+00 -1.190738697817243646e-01 
 2.546870788404874908e+00 -1.685281287131752126e-01 
 2.556663251974993667e+00 -2.901322455184544014e-01 
 2.397385426077497605e+00 -3.415310542902211810e-01 
 2.068280501033603613e+00 1.285557057213987608e+00 
 2.518350460835981686e+00 -6.677848256927653159e-01 
 2.362828072058295259e+00 1.362678741637123880e-01 
 2.559354790448090888e+00 5.409738695826031563e-02 
 3.495063597237656694e+00 -8.649956548099498876e-01 
 2.535501871476352420e+00 7.596484212263173719e-01 
 2.973857353148655847e+00 8.144319006419116214e-01 
 3.543474431224981736e+00 1.107865315582676341e-01 
 3.046688001922878808e+00 7.728842419396514396e-01 
 2.509315247051110642e+00 -3.986910627096065252e-01 
 2.252162593143471003e+00 5.620720536958409008e-01 
 2.534567010868899573e+00 -9.154656202982852653e-02 
 3.642942874284089694e+00 4.956989889935012883e-01 
 3.092524347288093001e+00 7.684714380987334170e-01 
 2.695525192245679769e+00 -1.054175726503955302e+00 
 1.963696039101853863e+00 -2.460001803904191264e-01 
 2.730262663275103918e+00 -3.860745994343032783e-01 
 3.124319964733721200e+00 1.807819728548329397e-01 
 3.264378304969842493e+00 -1.007780904440239933e+00 
 2.931536335946691274e+00 -1.901943257264689935e+00 
 3.373374735613491548e+00 -4.410311826765786480e-01 
 3.280854973154496701e+00 1.443894021630034163e-01 
 4.061314639964037632e+00 -1.850055557105638959e+00 
 3.057683978117157864e+00 -1.525349294560912894e-01 
 2.892157618968905108e+00 8.802270030704222314e-01 
 2.318046102205291614e+00 -1.760603479387352621e-01 
 2.957419637748438745e+00 -1.516192894143910674e+00 
 2.598272839042784277e+00 -1.089286383391396162e+00 
 3.012106624332439253e+00 1.592953656603199208e+00 
 3.635873916853238796e+00 -2.468409729259779528e-01 
 3.501482462105235172e+00 -4.675258979208153642e-02 
 3.280309266204542329e+00 4.166725725455169282e-01 
 3.559098925533362934e+00 -8.217922628953870934e-01 
 3.620762535212583622e+00 1.440330665023989543e+00 
 2.634011972551101977e+00 1.717902789470596714e-01 
 3.471345594955246749e+00 -1.245297584136384472e+00 
 2.330790528755765756e+00 -7.833214018110807864e-01 
 2.837037526006126242e+00 -4.913369960626209898e-01 
 3.105461793710512008e+00 -9.101263516663435915e-01 
 2.965164823544792938e+00 7.700355219239678473e-01 
 3.129421689452930533e+00 -1.078761551370461147e+00 
 2.753070631821060488e+00 -2.765891992504767583e-01 
 3.107110561772316704e+00 1.001103429163618108e-01 
 1.875189835501402280e+00 -4.589083198729629332e-01 
 3.405676185593777827e+00 -2.156359587822654245e+00 
 1.835669228578685308e+00 1.580061597786678096e+00 
 2.688048082908004233e+00 -4.924757047554490508e-01 
 2.391410019702294498e+00 -1.290538155166274792e-01 
 2.533879335958202361e+00 -5.816791743730971576e-02 
 2.534175632981836124e+00 -1.932362454806348051e+00 
 3.377378956673984689e+00 1.051835434664319280e+00 
 3.114654494571429399e+00 -4.513680369734526798e-01 
 3.151017306538521634e+00 -5.659369053472181887e-01 
 2.133977925023250677e+00 -1.257292469248570299e+00 
 2.669310595042694523e+00 -9.385976164044261549e-02 
 2.193346888050692556e+00 9.991986813578411786e-01 
 3.377176999895789233e+00 -1.694894464709710835e+00 
 3.020147486450182939e+00 3.369113544325539888e-01 
 2.977283747452146301e+00 1.596058384141479936e+00 
 2.693942013099131394e+00 7.697711079591637029e-01 
 2.697556742966520815e+00 -3.688049398239977794e+00 
 2.240455604445579674e+00 1.088426403363373263e+00 
 2.670878579235466788e+00 -4.409890708718549046e-01 
 2.540606112835944064e+00 3.139954685250836430e-01 
 2.455253567798779457e+00 -3.113770387592531066e-03 
 2.359373047281941194e+00 1.564776683966441428e+00 
 2.445322542508930663e+00 -7.001787344136417568e-01 
 2.670653781761017864e+00 -5.950705458479745025e-02 
 3.893374642554753073e+00 1.834972578630959195e+00 
 3.072559943643411007e+00 -3.024656076041985497e-01 
 3.455987104485310102e+00 7.393383364946233272e-01 
 2.813801380477101155e+00 1.525273149114776183e+00 
 3.178067996443536991e+00 -8.368398253351598814e-01 
 3.254017644312630964e+00 -1.120129463030120842e+00 
 2.743269239833967532e+00 -7.148416402594546248e-01 
 2.818171386487188457e+00 -1.370423873601700260e+00 
 2.560692120446367959e+00 5.874880248756916279e-01 
 2.744082139821625077e+00 -2.686926679492467884e-01 
 3.167273599618537716e+00 9.748326759332021085e-02 
 3.007625463840025937e+00 -7.409010413557841623e-01 
 3.294503824592003305e+00 1.206169860939307892e+00 
 2.317626848794942518e+00 -1.255661590735840161e+00 
 2.405887756286035906e+00 -2.405580009574685540e+00 
 2.312534407230067757e+00 -8.205902993056809480e-01 
 2.737624141293347968e+00 -7.179977255035787653e-01 
 2.747102039676791563e+00 -1.700664055087504900e-01 
 3.230097296409534469e+00 -1.692688987415909285e-01 
 2.710366464013190591e+00 -9.524027115549357769e-02 
 3.082367995336089628e+00 -1.497571942913344667e-01 
 2.344857156833536571e+00 2.102954995012871642e+00 
 2.718306108949556155e+00 6.583611793783628041e-01 
 2.472131729798838329e+00 1.974017173152335380e-01 
 3.568974166187482755e+00 -6.413302896129765562e-01 
 3.077324724963859559e+00 1.076583386776632789e+00 
 3.302767136809214410e+00 -4.977590691949543289e-01 
 2.765414799546118019e+00 1.915923977472493434e+00 
 2.881839062668819729e+00 -5.262089252733002098e-01 
 3.597026171474158041e+00 8.440210104661738377e-02 
 2.712068290897261758e+00 1.102980586658909523e+00 
 2.984075583478393412e+00 -2.495636636999145341e-01 
 2.686315243038976508e+00 2.500278539274906620e-01 
 3.489285283095847845e+00 6.849221893077728218e-01 
 3.801140974905429459e+00 -5.144970832294992746e-01 
 2.892664302989081726e+00 -9.203219836859362069e-01 
 3.700888403594457365e+00 5.535855397721606286e-01 
 3.269141376566633284e+00 1.509027560206271379e-01 
 3.527792929786724763e+00 -4.818332942479429670e-01 
 3.965419878365484152e+00 -1.276749587300213262e-01 
 3.130695220748819896e+00 -7.138999554712763818e-01 
 2.776949007666679847e+00 -2.026792244715763802e-01 
 3.113063413726591566e+00 -3.337068916926060336e-01 
 3.155875969524921221e+00 -6.972915102266038501e-01 
 3.488926979654271232e+00 -4.422732883168540852e-01 
 2.588742716661023735e+00 -3.297892168542251867e-02 
 2.593388169547754085e+00 1.217543009361434336e+00 
 2.423600417537706608e+00 3.271131847787496216e+00 
 3.136213186038012690e+00 3.251222757242217543e-01 
 3.430883830360091480e+00 -3.604717600143505507e-01 
 3.391143495879286540e+00 -3.861491519775361314e-01 
 2.950247119459023182e+00 -1.313810049576996875e+00 
 2.595670805233976530e+00 1.863208400110299978e+00 
 3.327537115091300457e+00 7.340494791355247628e-01 
 3.902519407495825821e+00 -6.311232843497307510e-01 
 3.668553924367019992e+00 -8.269408401820480536e-01 
 3.253157300322032430e+00 -1.806836531732597617e+00 
 3.431379527455780121e+00 1.601298753103670425e+00 
 3.322626882595994147e+00 3.671754517285721331e-01 
 2.462398833399942255e+00 -1.724075938013694687e-01 
 2.507638863566638676e+00 1.041663937083540548e+00 
 2.360427934488896540e+00 -3.261824679551614259e-01 
 2.585761375790279537e+00 -1.206590357345361131e+00 
 2.373488155092920771e+00 4.641732740733027773e-01 
 3.235206679242725425e+00 3.406785088178209686e-01 
 2.816261899703346394e+00 -2.659198947071607089e-01 
 3.669051191221370356e+00 -7.306982900876690668e-01 
 3.507940160870466340e+00 4.005121607923289306e-01 
 3.545202305413912569e+00 2.160775610751939357e-01 
 2.884006024221505982e+00 1.710785466012781919e+00 
 2.369107538304237259e+00 -1.264502022569924611e+00 
 2.757853713849897748e+00 3.903696403469497089e-01 
 3.331209667626692461e+00 -1.029123790939164618e+00 
 3.485331160330431999e+00 -4.785350755509136245e-01 
 2.915122892783468256e+00 -7.312576137966413370e-01 
 2.265959053520509414e+00 4.333071438732953584e-03 
 3.318021503063812716e+00 -7.204115564967452645e-01 
 3.300830688659193601e+00 1.028174100135816005e+00 
 1.957944100043639057e+00 9.120257824475590525e-01 
 3.353931880609431815e+00 8.548341683053599649e-01 
 2.824834239761642163e+00 1.123682811633564677e-01 
 2.274230765724146064e+00 -1.968526569273941207e-01 
 2.842294197652678989e+00 2.201015301132670243e-01 
 3.269724323993082216e+00 7.803943374440304170e-01 
 2.386830301612347327e+00 -3.482503896878020866e-01 
 3.520206795465348204e+00 -9.581591522873411648e-01 
 3.154642321309600206e+00 -1.311712070153449483e+00 
 2.440150789391998920e+00 1.672165499387606280e+00 
 3.571895038613851714e+00 -1.071786441913025412e+00 
 2.983552820059875987e+00 1.014965613225071728e+00 
 3.076425147242156655e+00 -1.731825015682599167e+00 
 2.545962937336116116e+00 3.529991837654928855e-01 
 3.937078338421979407e+00 -2.838601545537440263e-01 
 2.911634994451640424e+00 -5.896015765179269952e-01 
 2.816441170226214208e+00 -1.164453720277559334e+00 
 2.404049123153150003e+00 -2.153731747302316812e-01 
 3.270576202955205236e+00 1.148250900176496919e-01 
 2.830718537481017094e+00 -6.712883129271248750e-01 
 2.600763682640036656e+00 1.132160462023792391e+00 
 3.278017864899732459e+00 -6.071538984041142673e-01 
 2.792717222286972500e+00 3.636763821244732298e-01 
 3.420597142503916110e+00 1.070834104290119937e+00 
 3.118373912697492312e+00 1.239131454148408196e+00 
 3.228063213501672912e+00 3.522745297734813930e-01 
 3.283612750809488112e+00 1.028482479388996618e+00 
 2.916305290798486549e+00 8.515980088298940043e-01 
 2.539990556271132682e+00 6.837719604787475536e-01 
 2.541796265026989854e+00 -1.401211472685208070e+00 
 2.954139360446006446e+00 6.114182116065536299e-01 
 2.383612217776926112e+00 -4.030865810736189436e-01 
 2.628735547496758418e+00 -1.091959367691483218e-01 
 2.952921903344726040e+00 7.605861615708222473e-03 
 2.506921487132280912e+00 6.845900274736890223e-01 
 2.998171761245017830e+00 -1.815003338629389007e-01 
 3.186896697819408875e+00 1.204300742103746824e+00 
 2.832778486243324512e+00 -7.483389263146901227e-01 
 2.770537581313439635e+00 5.844708860808909279e-01 
 2.992574951053684984e+00 3.902697671700554594e-01 
 2.276841803382973151e+00 -9.385689039354878638e-01 
 2.976894429535865250e+00 -1.641702938654840127e-01 
 3.377697185972806437e+00 1.591697302636094102e+00 
 2.500061193575839891e+00 -1.219295517448417243e+00 
 1.926461351128503363e+00 1.670988656773217285e+00 
 2.670696648424800035e+00 -1.675452813961167742e+00 
 3.084570366520011042e+00 1.209583379188996055e+00 
 1.868144396984729783e+00 -1.542902733463286546e+00 
 2.757186301968309827e+00 -8.525165375813111845e-01 
 3.248381571822804847e+00 4.661529981529594080e-02 
 3.144982818891077336e+00 -7.551994913533884857e-01 
 3.259343775075274952e+00 -6.792685177896156112e-01 
 2.618169385856587095e+00 -4.368429334323180591e-01 
 2.719531674152321443e+00 -7.836757523887389887e-01 
 2.534352133686880837e+00 -5.937711607698296923e-02 
 1.507802393456804113e+00 -1.426221699622609029e-01 
 3.244275188357093498e+00 6.368290894345683961e-01 
 3.379245629092793468e+00 9.158516603051802818e-01 
 3.640568753360668097e+00 4.104364150213125617e-01 
 2.615858025523942754e+00 4.424043316390498526e-01 
 2.774558455004835000e+00 4.903190798107267545e-01 
 3.494618334668226467e+00 -9.277905058395453652e-01 
 3.415639171742569591e+00 1.185747670986744134e-01 
 2.836178007988320982e+00 -5.122147507848719972e-01 
 2.916654469168314723e+00 1.305790528831930475e+00 
 2.107758754079669838e+00 1.436919227737013971e+00 
 2.720828930385436273e+00 1.622718191988131720e-01 
 2.714801691402314976e+00 8.696226572585751269e-01 
 4.160745504746282464e+00 1.692347787007483895e+00 
 3.376919171097159555e+00 -1.851214849090775827e+00 
 3.276942699983143026e+00 1.067713566720138063e+00 
 3.202643846741204836e+00 -1.564834792432118205e+00 
 2.701957573415008529e+00 1.814114385108642757e+00 
 3.029641976044159968e+00 -4.618753355042377051e-01 
 2.859087787545208315e+00 -2.237296295396682400e+00 
 3.260926251133113851e+00 3.649655861476495677e-01 
 3.117808015732810301e+00 -4.502797199108200810e-02 
 3.170397607663650419e+00 8.433520547948516466e-01 
 2.247018372816314002e+00 -3.508732352492461848e-01 
 2.797311577294945284e+00 9.538130953543257906e-01 
 2.619767236495423202e+00 -1.205623993181951792e-01 
 3.091447802649686327e+00 1.595611457806032973e+00 
 3.294423546850862916e+00 1.403789279579663318e-01 
 3.210343415562297853e+00 -5.164042490879353631e-01 
 2.928970316760446835e+00 -2.719151973690671631e-01 
 2.342152081707282729e+00 -9.955987813295632538e-01 
 3.789114281475271184e+00 2.191268768189828242e-01 
 2.760269499225655565e+00 -5.763957909088227582e-01 
 3.015726615656399101e+00 -2.493422765544182629e-01 
 3.092356150919700841e+00 1.224201089442328749e+00 
 2.165398123965002419e+00 2.970870414016227867e-01 
 2.491044928507553990e+00 -5.678479468335302371e-01 
 2.712830035379338423e+00 -1.829618321934279646e+00 
 2.821347668801763575e+00 -1.991479431286435897e-01 
 3.242416802102811246e+00 1.391261432399557352e+00 
 2.379599271994006227e+00 -3.584596615733788849e-01 
 2.477299409640151051e+00 -6.187799608515635041e-01 
 2.609587226687829720e+00 1.265932571344396518e+00 
 2.811672610095426350e+00 1.569207635454728633e+00 
 1.892728011127163157e+00 4.586904032176725710e-01 
 3.344866492273839587e+00 -1.434028234588878625e+00 
 3.258608412131648091e+00 9.231784117970782688e-01 
 3.366619564784559593e+00 -5.760180951225654100e-01 
 3.005249657264720042e+00 -7.811424889547593509e-01 
 3.057360247415572108e+00 1.485113118803241372e+00 
 2.110908568080676950e+00 -8.917287752917611721e-02 
 2.100358581682726378e+00 -4.741958337723696792e-01 
 3.428295965817707014e+00 -5.832594629498501909e-03 
 3.409638046338283157e+00 -1.684366293617067800e+00 
 3.539569883870187006e+00 -3.043699732811229186e-01 
 2.698951698945331046e+00 3.111234925627557324e-01 
 2.453670085446977289e+00 5.682253588921918341e-01 
 2.979975844217099379e+00 -5.828928922277686053e-02 
 2.915304186216997273e+00 1.063736011423116884e-01 
 2.869443918721311881e+00 1.716163179800823002e+00 
 2.284424698019656308e+00 1.079301646426262667e-01 
 3.102617913244447134e+00 1.306471567161552050e-01 
 2.307261801270822588e+00 -1.351886032210997346e+00 
 2.507923935235829127e+00 3.039831828104683220e-01 
 2.782504472259271555e+00 -7.631151279445411717e-01 
 3.240378171914781724e+00 2.852826825669049216e-01 
 2.795049432155875646e+00 -1.297497326547428498e-01 
 3.147663898242272662e+00 -2.450950562868087435e+00 
 2.451379951275280078e+00 -1.280064194972693192e-01 
 3.680009312067746841e+00 8.356131160740327690e-01 
 3.263806067624042129e+00 -2.831681774143363639e-01 
 3.416128671302781861e+00 -1.282245738633791543e-01 
 3.372266720921961003e+00 -5.893379925909592032e-01 
 2.775012093911624067e+00 5.204392435027762609e-01 
 2.798519495505302324e+00 1.226123045731446703e+00 
 2.430666421855712578e+00 2.223913185100700129e+00 
 2.983588410184391471e+00 -2.665414342172507833e+00 
 3.356275449290876622e+00 2.070804004020714739e+00 
 3.626487343752682779e+00 8.463894802113982596e-01 
 3.360000933066042084e+00 -4.621986581343690004e-01
 

==> data/Gauss_pts_S0.txt <==
 1.222207876087380241e+00 0
 1.711404448259761013e+00 0
 7.122487760903474241e-01 0
 7.186813333386653513e-01 0
 1.100211227713188411e-01 0
 2.065507021126004594e-01 0
 3.766146644258290821e-01 0
 1.062162574926546865e+00 0
 5.735182778702594408e-01 0
 7.471584862426486340e-02 0
 7.892019194468752330e-01 0
 8.072084294888959288e-01 0
 1.197550627065462114e+00 0
 7.516038052539075753e-01 0
 9.375590552443986425e-01 0
 1.339208861428929920e+00 0
 4.704428326460570187e-01 0
 3.834889422829994010e-01 0
 1.829138233401594524e-02 0
 

==> data/Gauss_pts_S1.txt <==
 2.189134286865873413e+00 0
 1.923815689646809046e+00 0
 1.655513998638020068e+00 0
 2.063546302697152779e+00 0
 2.440487774629926498e+00 0
 1.558038199868061913e+00 0
 1.581752647668323242e+00 0
 1.528345492324328925e+00 0
 2.562412668429423057e+00 0
 2.032806669238852226e+00 0
 1.895207624225357268e+00 0
 2.013085983629917752e+00 0
 1.754994521500561566e+00 0
 2.313882345792402262e+00 0
 1.956444211528019173e+00 0
 1.904687595460298422e+00 0
 2.364505449146927951e+00 0
 2.011800528086280959e+00 0
 1.545030146502960333e+00 0
 

==> data/Gauss_pts_S3.txt <==
 3.929186091651968749e+00 0
 3.693769363417662710e+00 0
 3.638188488100613682e+00 0
 3.593599123332538170e+00 0
 3.610810083321205788e+00 0
 3.539983850427424361e+00 0
 4.164789799702277584e+00 0
 3.708101353701932279e+00 0
 3.701819804603680986e+00 0
 3.559628062895400014e+00 0
 3.770475782192043823e+00 0
 3.714991438520578892e+00 0
 3.860147916086740238e+00 0
 3.977698358666227563e+00 0
 3.517673323038672528e+00 0
 3.504042210112441325e+00 0
 3.831484313703744427e+00 0
 3.809231254014832757e+00 0
 3.573321883842693669e+00 0
 

==> data/meanCE2.txt <==
5.000000000000000000e+00 9.379069793883447990e-04 
 1.000000000000000000e+01 3.479071104697065175e-04 
 1.500000000000000000e+01 7.294130298259904365e-05 
 2.000000000000000000e+01 4.082102382965197236e-06 
 2.500000000000000000e+01 5.447734138506780144e-07 
 3.000000000000000000e+01 4.190229726392191944e-08 
 3.500000000000000000e+01 7.819892751118882883e-14 
 4.000000000000000000e+01 0.000000000000000000e+00 
 4.500000000000000000e+01 0.000000000000000000e+00 
 5.000000000000000000e+01 0.000000000000000000e+00 
 5.500000000000000000e+01 0.000000000000000000e+00 
 6.000000000000000000e+01 0.000000000000000000e+00 
 

==> data/meanCE_fixVopt2.txt <==
5.000000000000000000e+00 1.365554088521964441e-03 
 1.000000000000000000e+01 1.356442553930523650e-03 
 1.500000000000000000e+01 1.387245682216526818e-03 
 2.000000000000000000e+01 1.389142840067688700e-03 
 2.500000000000000000e+01 1.302469187184932811e-03 
 3.000000000000000000e+01 1.308737533611038307e-03 
 3.500000000000000000e+01 1.318084020213554104e-03 
 4.000000000000000000e+01 1.311374421526365162e-03 
 4.500000000000000000e+01 1.298151992370174743e-03 
 5.000000000000000000e+01 1.301040113322386466e-03 
 5.500000000000000000e+01 1.485067352903636723e-03 
 6.000000000000000000e+01 1.309949973009158410e-03 
 

==> data/meanCE_fixmopt2.txt <==
5.000000000000000000e+00 1.256501608239489953e-03 
 1.000000000000000000e+01 1.442821750986548720e-03 
 1.500000000000000000e+01 5.124293982944147117e-04 
 2.000000000000000000e+01 3.301230923549069085e-05 
 2.500000000000000000e+01 8.832778990760761551e-06 
 3.000000000000000000e+01 7.790125359795566480e-08 
 3.500000000000000000e+01 3.954402886998697533e-10 
 4.000000000000000000e+01 0.000000000000000000e+00 
 4.500000000000000000e+01 0.000000000000000000e+00 
 5.000000000000000000e+01 0.000000000000000000e+00 
 5.500000000000000000e+01 0.000000000000000000e+00 
 6.000000000000000000e+01 0.000000000000000000e+00 
 

==> data/meanCE_mixV2.txt <==
5.000000000000000000e+00 1.341372788438798154e-03 
 1.000000000000000000e+01 1.320243522623624306e-03 
 1.500000000000000000e+01 2.691893579491912245e-03 
 2.000000000000000000e+01 1.005656723861096885e-03 
 2.500000000000000000e+01 6.205172440760230732e-04 
 3.000000000000000000e+01 1.430139062549729966e-04 
 3.500000000000000000e+01 1.412398130516005370e-05 
 4.000000000000000000e+01 3.877284324754139390e-07 
 4.500000000000000000e+01 2.069046488134228577e-08 
 5.000000000000000000e+01 1.010333890749189862e-10 
 5.500000000000000000e+01 5.252004819916961096e-14 
 6.000000000000000000e+01 3.500375147523449758e-16 
 

==> data/meanCEdiago2.txt <==
5.000000000000000000e+00 1.360084543377951911e-03 
 1.000000000000000000e+01 1.353375843117112128e-03 
 1.500000000000000000e+01 1.340159432037669367e-03 
 2.000000000000000000e+01 1.334645369728820231e-03 
 2.500000000000000000e+01 1.334644609574736889e-03 
 3.000000000000000000e+01 1.328298440371532534e-03 
 3.500000000000000000e+01 1.341189704894957084e-03 
 4.000000000000000000e+01 1.320684663983148115e-03 
 4.500000000000000000e+01 1.409511607530621090e-03 
 5.000000000000000000e+01 1.269501506173335370e-03 
 5.500000000000000000e+01 1.272926065596080613e-03 
 6.000000000000000000e+01 1.452365549528347472e-03 
 

==> data/meanCEmstar2.txt <==
5.000000000000000000e+00 1.280793362741958772e-03 
 1.000000000000000000e+01 1.356966466586281795e-03 
 1.500000000000000000e+01 1.367667500730793129e-03 
 2.000000000000000000e+01 1.347325090294189572e-03 
 2.500000000000000000e+01 1.332614047952184952e-03 
 3.000000000000000000e+01 1.348894802092829009e-03 
 3.500000000000000000e+01 1.337066515367551838e-03 
 4.000000000000000000e+01 1.326482169080830421e-03 
 4.500000000000000000e+01 1.352938587226487849e-03 
 5.000000000000000000e+01 1.342965888707265331e-03 
 5.500000000000000000e+01 1.325155080495877928e-03 
 6.000000000000000000e+01 1.367722532909081048e-03 
 

==> data/meanISopt2.txt <==
5.000000000000000000e+00 1.346850762988700562e-03 
 1.000000000000000000e+01 1.345287483776451106e-03 
 1.500000000000000000e+01 1.348394269616367581e-03 
 2.000000000000000000e+01 1.346418835707684745e-03 
 2.500000000000000000e+01 1.345444671322790870e-03 
 3.000000000000000000e+01 1.350049243956480101e-03 
 3.500000000000000000e+01 1.346335913674990637e-03 
 4.000000000000000000e+01 1.347292856293545987e-03 
 4.500000000000000000e+01 1.351430609581866791e-03 
 5.000000000000000000e+01 1.346326148518776607e-03 
 5.500000000000000000e+01 1.349028388488989188e-03 
 6.000000000000000000e+01 1.349994838861218746e-03 
 

==> data/meaniCE2.txt <==
5.000000000000000000e+00 1.348215994373127939e-03 
 1.000000000000000000e+01 1.346279128048394943e-03 
 1.500000000000000000e+01 1.361059310016608705e-03 
 2.000000000000000000e+01 1.320116464682227026e-03 
 2.500000000000000000e+01 6.552197989085281615e-04 
 3.000000000000000000e+01 1.687382918965445834e-05 
 3.500000000000000000e+01 2.752691309529694751e-07 
 4.000000000000000000e+01 0.000000000000000000e+00 
 4.500000000000000000e+01 0.000000000000000000e+00 
 5.000000000000000000e+01 0.000000000000000000e+00 
 5.500000000000000000e+01 0.000000000000000000e+00 
 6.000000000000000000e+01 0.000000000000000000e+00 
 

==> data/meaniCEmstar2.txt <==
5.000000000000000000e+00 1.350269753737384001e-03 
 1.000000000000000000e+01 1.348336484067020084e-03 
 1.500000000000000000e+01 1.357180385758169263e-03 
 2.000000000000000000e+01 1.338571926518453310e-03 
 2.500000000000000000e+01 1.349690967017586410e-03 
 3.000000000000000000e+01 1.346344792314069791e-03 
 3.500000000000000000e+01 1.357923039417203905e-03 
 4.000000000000000000e+01 1.352559480371863521e-03 
 4.500000000000000000e+01 1.343731816201414750e-03 
 5.000000000000000000e+01 1.356713569317765300e-03 
 5.500000000000000000e+01 1.346235429523853430e-03 
 6.000000000000000000e+01 1.357562529701949929e-03 
 
